Spin photonic topological metasurface based on kagome lattice and leaky-wave application

The emerging field of topological metasurfaces offers unique advantages, particularly in robustness against backscattering in low-profile structures. The lattice configuration of these structures significantly influences the ability to achieve sharp turns in the propagation path. One of the most studied lattices in condensed matter physics is the kagome lattice, characterized by its hexagonal Brillouin zone, which displays a Dirac cone in its dispersion diagram. Previous research on kagome lattices in photonic topological insulators has primarily focused on valley types of insulators. This article introduces a spin topological metasurface based on the kagome lattice and its unit cell, enabling a broad range of sharp turns and propagation paths. The unit cell is compared to its hexagonal and 60-degree rhombic counterparts, and a parametric study of its dimensions is conducted. As a result of this research, a new X-band leaky-wave antenna designed in the kagome lattice with an armchair arrangement interface has been developed. This antenna provides two forward and two backward beams, each pair achieving an approximately 50-degree scan within the 8.8 to 11.1 GHz bandwidth.

==> figs/Matlab_plots/Kagome_Hex_Polar_RG_10_HFSS.csv <==
"Freq [GHz]","Phi [deg]","Theta [deg]","dB(RealizedGainTotal) []"
10,0,-180,-16.8289260910189
10,0,-179,-18.8726607002017
10,0,-178,-9.55583371828882
10,0,-177,-5.84561996122877
10,0,-176,-4.66200010896166
10,0,-175,-5.34816526046138
10,0,-174,-7.61021021302124
10,0,-173,-10.3268620970827
10,0,-172,-10.9592630429705
10,0,-171,-9.97014413673197
10,0,-170,-8.74418516851655
10,0,-169,-7.63099177898379
10,0,-168,-7.12629829632
10,0,-167,-7.33631022944017
10,0,-166,-7.7685977348184
10,0,-165,-8.02336407058129
10,0,-164,-8.5068134421075
10,0,-163,-9.85511253717756
10,0,-162,-11.9404628998873
10,0,-161,-11.5905817378185
10,0,-160,-8.16059627648109
10,0,-159,-5.49101693534781
10,0,-158,-4.32102588973226
10,0,-157,-4.49212471658015
10,0,-156,-5.83664506775459
10,0,-155,-8.48956967998709
10,0,-154,-13.1038281597123
10,0,-153,-13.2164099022714
10,0,-152,-7.21220544560202
10,0,-151,-3.62736206557543
10,0,-150,-1.86073858898344
10,0,-149,-1.24733804285255
10,0,-148,-1.34630726128978
10,0,-147,-1.94256017711631
10,0,-146,-3.08262830621305
10,0,-145,-4.82215244799447
10,0,-144,-6.55611647573987
10,0,-143,-6.80091179633575
10,0,-142,-5.67072769379367
10,0,-141,-4.39666985130426
10,0,-140,-3.16311429976623
10,0,-139,-1.69570240181167
10,0,-138,0.0813092682227127
10,0,-137,1.99034640596511
10,0,-136,3.78695685839614
10,0,-135,5.27412410708771
10,0,-134,6.33561788077355
10,0,-133,6.93160784084328
10,0,-132,7.08256306269584
10,0,-131,6.85511260230861
10,0,-130,6.34819037718171
10,0,-129,5.66907793783296
10,0,-128,4.89628511324625
10,0,-127,4.04772302762385
10,0,-126,3.07595365689146
10,0,-125,1.87918809794971
10,0,-124,0.292071913553471
10,0,-123,-1.97785514103546
10,0,-122,-5.55336409618817
10,0,-121,-12.0671370613475
10,0,-120,-14.041902816421
10,0,-119,-6.45307986533509
10,0,-118,-2.37954392072824
10,0,-117,-0.0255466864903438
10,0,-116,1.30208984584813
10,0,-115,1.87768971230845
10,0,-114,1.8187769887177
10,0,-113,1.15944781667854
10,0,-112,-0.136510943624608
10,0,-111,-2.20385783393517
10,0,-110,-5.38611106324201
10,0,-109,-10.6457281500282
10,0,-108,-19.3875652242948
10,0,-107,-12.7855844317234
10,0,-106,-7.52522091030776
10,0,-105,-4.63742602095
10,0,-104,-2.87094528645583
10,0,-103,-1.76321922507602
10,0,-102,-1.09610060813154
10,0,-101,-0.74799602087424
10,0,-100,-0.643101009776307
10,0,-99,-0.730393604277308
10,0,-98,-0.973773555900817
10,0,-97,-1.34704528427185
10,0,-96,-1.83126511240185
10,0,-95,-2.41335915468962
10,0,-94,-3.08548342494848
10,0,-93,-3.84485051789608
10,0,-92,-4.69386667271153
10,0,-91,-5.64047054744681
10,0,-90,-6.69853716630826
10,0,-89,-7.88801437182104
10,0,-88,-9.23376608466097
10,0,-87,-10.7598507108818
10,0,-86,-12.4690039925542
10,0,-85,-14.278979033507
10,0,-84,-15.8743151893717
10,0,-83,-16.6242816393034
10,0,-82,-16.1591084976308
10,0,-81,-14.949135961749
10,0,-80,-13.6197384848057
10,0,-79,-12.4665933624869
10,0,-78,-11.5700523111935
10,0,-77,-10.9313341226433
10,0,-76,-10.525354969571
10,0,-75,-10.312872914021
10,0,-74,-10.2368758759389
10,0,-73,-10.2141521294963
10,0,-72,-10.1343383850131
10,0,-71,-9.88547224176819
10,0,-70,-9.41073952410013
10,0,-69,-8.75287812537746
10,0,-68,-8.03481291309314
10,0,-67,-7.39958883012552
10,0,-66,-6.96713962521125
10,0,-65,-6.81978746220651
10,0,-64,-6.99043462367817
10,0,-63,-7.41490875492579
10,0,-62,-7.80914856839325
10,0,-61,-7.59116210215526
10,0,-60,-6.35384405670496
10,0,-59,-4.44484476855161
10,0,-58,-2.43373544660347
10,0,-57,-0.604331742377597
10,0,-56,0.975432569405158
10,0,-55,2.31424019102079
10,0,-54,3.43110125067677
10,0,-53,4.33231955800252
10,0,-52,5.00854433570283
10,0,-51,5.44155912186384
10,0,-50,5.61459032646094
10,0,-49,5.52184059717735
10,0,-48,5.17416341494953
10,0,-47,4.59809109336833
10,0,-46,3.82768715756849
10,0,-45,2.89799217743904
10,0,-44,1.86110942276946
10,0,-43,0.834728525694422
10,0,-42,0.0191616930372398
10,0,-41,-0.456397557923768
10,0,-40,-0.761086678846004
10,0,-39,-1.29921821909054
10,0,-38,-2.48262088057566
10,0,-37,-4.62763026790973
10,0,-36,-7.58647650979625
10,0,-35,-8.80429100247289
10,0,-34,-6.55063182878519
10,0,-33,-4.14562505956221
10,0,-32,-2.58953218695864
10,0,-31,-1.8532069330411
10,0,-30,-2.02211019040651
10,0,-29,-3.39493049519582
10,0,-28,-6.55390248943386
10,0,-27,-12.9146384133174
10,0,-26,-19.1179133462717
10,0,-25,-12.121513524243
10,0,-24,-8.81326427956488
10,0,-23,-7.16211419902949
10,0,-22,-6.51609775458861
10,0,-21,-6.96754521533214
10,0,-20,-8.58560334588603
10,0,-19,-10.8065238988647
10,0,-18,-11.5218631062068
10,0,-17,-10.0746353518258
10,0,-16,-8.78909130579959
10,0,-15,-8.64460825244546
10,0,-14,-9.0927284991505
10,0,-13,-8.62967262222449
10,0,-12,-7.5831739532824
10,0,-11,-7.46317777142417
10,0,-10,-8.59502323166122
10,0,-9,-10.3072935918973
10,0,-8,-11.485304184319
10,0,-7,-10.5752783124075
10,0,-6,-7.6762557656262
10,0,-5,-5.42640723043668
10,0,-4,-4.93113947503771
10,0,-3,-6.56611867196246
10,0,-2,-11.351457345865
10,0,-1,-26.2783600882383
10,0,0,-14.5928411113157
10,0,1,-9.74047557722346
10,0,2,-8.20191766900813
10,0,3,-7.84561875611456
10,0,4,-7.68079105917166
10,0,5,-7.81046304170883
10,0,6,-9.09759924070171
10,0,7,-12.3473438671494
10,0,8,-14.7740294406993
10,0,9,-10.2284456951062
10,0,10,-6.54523603470681
10,0,11,-4.70816553367265
10,0,12,-4.11129474560364
10,0,13,-4.2331531096309
10,0,14,-4.81596176066064
10,0,15,-5.98515544046685
10,0,16,-6.79139459087965
10,0,17,-4.07697191277146
10,0,18,0.0475305693251098
10,0,19,3.30905176847821
10,0,20,5.62552152996194
10,0,21,7.18878291302003
10,0,22,8.13580219824892
10,0,23,8.56597800431136
10,0,24,8.57025203444017
10,0,25,8.22592625831438
10,0,26,7.5736556670262
10,0,27,6.61400791768676
10,0,28,5.33408470701588
10,0,29,3.73047381062424
10,0,30,1.79552055980528
10,0,31,-0.509554096039312
10,0,32,-3.17314427982795
10,0,33,-5.65183579592606
10,0,34,-6.34214374692271
10,0,35,-5.0540894056486
10,0,36,-3.4485856207845
10,0,37,-2.24849066958267
10,0,38,-1.52625221839776
10,0,39,-1.24086642106077
10,0,40,-1.37276931163765
10,0,41,-1.94511275157598
10,0,42,-3.01118638951909
10,0,43,-4.61173784639105
10,0,44,-6.66842908082752
10,0,45,-8.76160648930292
10,0,46,-10.1064892745012
10,0,47,-10.4793980087214
10,0,48,-10.4847884775894
10,0,49,-10.468015003839
10,0,50,-10.3729512528349
10,0,51,-10.2266123305227
10,0,52,-10.2911844432484
10,0,53,-10.7979304937803
10,0,54,-11.6249973634712
10,0,55,-11.9874542873647
10,0,56,-11.0540116992137
10,0,57,-9.38876630222635
10,0,58,-7.91325094655477
10,0,59,-6.95447449979937
10,0,60,-6.51024224858709
10,0,61,-6.46833801402505
10,0,62,-6.67011344119024
10,0,63,-6.94536167603356
10,0,64,-7.17337599431838
10,0,65,-7.34255633459276
10,0,66,-7.54141700612143
10,0,67,-7.89050071196091
10,0,68,-8.48529506502018
10,0,69,-9.37177444901486
10,0,70,-10.5237790060802
10,0,71,-11.7838141608616
10,0,72,-12.7819673488723
10,0,73,-13.0594184953707
10,0,74,-12.5499799088342
10,0,75,-11.6547413996854
10,0,76,-10.7601695513215
10,0,77,-10.0445297435943
10,0,78,-9.55426406167208
10,0,79,-9.28266547395552
10,0,80,-9.20621187923098
10,0,81,-9.29805785637426
10,0,82,-9.53245224629789
10,0,83,-9.88581205733553
10,0,84,-10.3365325110753
10,0,85,-10.8642062607957
10,0,86,-11.4483880219574
10,0,87,-12.0668423430239
10,0,88,-12.6932140439706
10,0,89,-13.2943374530912
10,0,90,-13.8281556370997
10,0,91,-14.2445080653497
10,0,92,-14.4919625149474
10,0,93,-14.5318771328902
10,0,94,-14.3543807559041
10,0,95,-13.9854530974892
10,0,96,-13.4792191562026
10,0,97,-12.9016307930376
10,0,98,-12.3163347741438
10,0,99,-11.7778545389289
10,0,100,-11.3307787419303
10,0,101,-11.011724273907
10,0,102,-10.8516928448658
10,0,103,-10.8774773247144
10,0,104,-11.110919102495
10,0,105,-11.5636348912407
10,0,106,-12.2216101603155
10,0,107,-13.0090905723496
10,0,108,-13.727615403185
10,0,109,-14.0381196337594
10,0,110,-13.6669145117898
10,0,111,-12.7078976287591
10,0,112,-11.5029114749
10,0,113,-10.3226274043169
10,0,114,-9.28651872807973
10,0,115,-8.42280268244985
10,0,116,-7.72812267309593
10,0,117,-7.2036733401871
10,0,118,-6.87219640534791
10,0,119,-6.77762214364415
10,0,120,-6.96902418178585
10,0,121,-7.46978801597417
10,0,122,-8.22736499208205
10,0,123,-9.05169030382924
10,0,124,-9.64010476283123
10,0,125,-9.83141010528344
10,0,126,-9.80256569881437
10,0,127,-9.81596741132534
10,0,128,-9.91579335333405
10,0,129,-9.94057814506188
10,0,130,-9.80641900885122
10,0,131,-9.69373776853165
10,0,132,-9.79013140469954
10,0,133,-9.85088424518023
10,0,134,-9.11802772275649
10,0,135,-7.36523838264324
10,0,136,-5.31654735761219
10,0,137,-3.51469900933689
10,0,138,-2.07570659665295
10,0,139,-0.97913117636396
10,0,140,-0.235582529552236
10,0,141,0.0842523252817456
10,0,142,-0.113731955741358
10,0,143,-0.899023046270375
10,0,144,-2.24108745222327
10,0,145,-3.77245226674159
10,0,146,-4.38675540159544
10,0,147,-3.19943423810638
10,0,148,-1.08102467101001
10,0,149,1.03877829674976
10,0,150,2.90490613278875
10,0,151,4.49959070224536
10,0,152,5.82769545820744
10,0,153,6.88110415187444
10,0,154,7.64937618920602
10,0,155,8.12297652460144
10,0,156,8.2827237873596
10,0,157,8.09260168925841
10,0,158,7.50480472982062
10,0,159,6.46156893739976
10,0,160,4.87011748950506
10,0,161,2.54708179052818
10,0,162,-0.833569517092058
10,0,163,-5.51607594721574
10,0,164,-8.78376356902327
10,0,165,-7.01407378495818
10,0,166,-5.37223211617021
10,0,167,-4.94193633814442
10,0,168,-5.45792086196739
10,0,169,-7.00661596118799
10,0,170,-10.002375599267
10,0,171,-14.3400945458892
10,0,172,-14.8893742266782
10,0,173,-11.8562908859685
10,0,174,-9.95948321282585
10,0,175,-9.04586108615428
10,0,176,-8.48560794306925
10,0,177,-8.09800245154779
10,0,178,-8.41463161828488
10,0,179,-10.4820283104136
10,0,180,-16.8289260910189


==> figs/Matlab_plots/Kagome_Hex_Polar_RG_11.1_HFSS.csv <==
"Freq [GHz]","Phi [deg]","Theta [deg]","dB(RealizedGainTotal) []"
11.1,0,-180,-5.757506165755
11.1,0,-179,-6.34014982713486
11.1,0,-178,-4.16763580685885
11.1,0,-177,-3.40073025816681
11.1,0,-176,-4.64782160676659
11.1,0,-175,-7.58109908105039
11.1,0,-174,-10.207954521518
11.1,0,-173,-10.063277454171
11.1,0,-172,-9.32410483336892
11.1,0,-171,-8.478192313422
11.1,0,-170,-7.24715822249242
11.1,0,-169,-6.77038210977611
11.1,0,-168,-8.06079626188236
11.1,0,-167,-10.5467363625851
11.1,0,-166,-9.04295953889036
11.1,0,-165,-6.17054023014459
11.1,0,-164,-5.75147834709422
11.1,0,-163,-8.49106285327571
11.1,0,-162,-12.6950660317722
11.1,0,-161,-7.33464186383666
11.1,0,-160,-3.48579803642703
11.1,0,-159,-2.46589834386068
11.1,0,-158,-4.04149992986479
11.1,0,-157,-9.16178779937955
11.1,0,-156,-11.0196185576459
11.1,0,-155,-5.01175604553304
11.1,0,-154,-2.71189105645287
11.1,0,-153,-2.83885852223892
11.1,0,-152,-4.41280521356937
11.1,0,-151,-6.39252557710146
11.1,0,-150,-8.16946379760447
11.1,0,-149,-9.63230001456436
11.1,0,-148,-9.01110834261725
11.1,0,-147,-6.14861870460863
11.1,0,-146,-3.4834068264788
11.1,0,-145,-1.99271084035662
11.1,0,-144,-1.88490237141652
11.1,0,-143,-2.74094629314503
11.1,0,-142,-2.58000611301324
11.1,0,-141,-0.643023562265269
11.1,0,-140,0.83933990897801
11.1,0,-139,0.842451937814683
11.1,0,-138,-0.893113394793711
11.1,0,-137,-4.66603813578509
11.1,0,-136,-8.58994289952524
11.1,0,-135,-4.96866587436184
11.1,0,-134,-0.996757560912242
11.1,0,-133,1.24656734947627
11.1,0,-132,2.0217436752639
11.1,0,-131,1.30811794913093
11.1,0,-130,-1.07087016132358
11.1,0,-129,-3.7338659374096
11.1,0,-128,-1.25685861974771
11.1,0,-127,2.38073271825701
11.1,0,-126,4.54827560924826
11.1,0,-125,5.45922523290072
11.1,0,-124,5.39633638257824
11.1,0,-123,4.5545321963549
11.1,0,-122,3.12661623250489
11.1,0,-121,1.47872679010678
11.1,0,-120,0.425636693031499
11.1,0,-119,0.836267419862131
11.1,0,-118,2.38373871018973
11.1,0,-117,4.19855334429955
11.1,0,-116,5.86741820890077
11.1,0,-115,7.29946507778765
11.1,0,-114,8.50252156345446
11.1,0,-113,9.49997142060305
11.1,0,-112,10.3073363292695
11.1,0,-111,10.9287510821992
11.1,0,-110,11.3603421947901
11.1,0,-109,11.5950431826567
11.1,0,-108,11.6262571734446
11.1,0,-107,11.4496691609346
11.1,0,-106,11.0635499153886
11.1,0,-105,10.4681531446431
11.1,0,-104,9.6646550367858
11.1,0,-103,8.65383286537517
11.1,0,-102,7.43445218231115
11.1,0,-101,6.00112290282092
11.1,0,-100,4.34111309030627
11.1,0,-99,2.42911770292064
11.1,0,-98,0.217941058482926
11.1,0,-97,-2.37919824642088
11.1,0,-96,-5.52273390678189
11.1,0,-95,-9.49070921521266
11.1,0,-94,-14.3109191864407
11.1,0,-93,-15.7912415630695
11.1,0,-92,-12.1079715090243
11.1,0,-91,-8.80415896779902
11.1,0,-90,-6.33899663404741
11.1,0,-89,-4.38716245814016
11.1,0,-88,-2.73955128469605
11.1,0,-87,-1.27887152594284
11.1,0,-86,0.0605929509108632
11.1,0,-85,1.31498387487743
11.1,0,-84,2.50273123316088
11.1,0,-83,3.63125120006395
11.1,0,-82,4.70083968827078
11.1,0,-81,5.70696138436468
11.1,0,-80,6.64163393347038
11.1,0,-79,7.49435806619439
11.1,0,-78,8.25288485363292
11.1,0,-77,8.90399043108178
11.1,0,-76,9.43433956618614
11.1,0,-75,9.83146431952964
11.1,0,-74,10.0848561069194
11.1,0,-73,10.1871473569737
11.1,0,-72,10.1353068984449
11.1,0,-71,9.93164494081521
11.1,0,-70,9.58417706052911
11.1,0,-69,9.10554470468808
11.1,0,-68,8.5094113262914
11.1,0,-67,7.80350365495688
11.1,0,-66,6.97980833336564
11.1,0,-65,6.00486653170078
11.1,0,-64,4.81601681421285
11.1,0,-63,3.33557042588654
11.1,0,-62,1.54337629110518
11.1,0,-61,-0.259734438498912
11.1,0,-60,-1.03714532677613
11.1,0,-59,-0.0832051115411742
11.1,0,-58,1.55371482092602
11.1,0,-57,2.88271088394205
11.1,0,-56,3.59450835609248
11.1,0,-55,3.60622910551709
11.1,0,-54,2.83412625669487
11.1,0,-53,1.10869766290356
11.1,0,-52,-1.84120522055411
11.1,0,-51,-5.58844194731139
11.1,0,-50,-5.29644326208599
11.1,0,-49,-1.94500024982296
11.1,0,-48,0.249112795384101
11.1,0,-47,1.07194545676697
11.1,0,-46,0.650536142329105
11.1,0,-45,-1.06960821435694
11.1,0,-44,-4.05890574053029
11.1,0,-43,-5.86870379393338
11.1,0,-42,-3.43320869679354
11.1,0,-41,-1.05713297435867
11.1,0,-40,-0.194014589871647
11.1,0,-39,-0.691153319671338
11.1,0,-38,-2.05120037506604
11.1,0,-37,-3.07123286860832
11.1,0,-36,-2.81303345306067
11.1,0,-35,-2.2540926057703
11.1,0,-34,-2.41527918000758
11.1,0,-33,-3.6033709815086
11.1,0,-32,-5.77724407593453
11.1,0,-31,-8.1737205665274
11.1,0,-30,-8.70480625291787
11.1,0,-29,-7.12272080349659
11.1,0,-28,-5.05083804964246
11.1,0,-27,-3.39149938563192
11.1,0,-26,-2.88292283732799
11.1,0,-25,-4.27694251182105
11.1,0,-24,-8.46565385553972
11.1,0,-23,-10.6678068154031
11.1,0,-22,-5.81893257044611
11.1,0,-21,-3.59783057116525
11.1,0,-20,-3.73088651346514
11.1,0,-19,-5.53311448413397
11.1,0,-18,-8.06290571800184
11.1,0,-17,-8.19812085435722
11.1,0,-16,-5.9524288172607
11.1,0,-15,-4.83418456791507
11.1,0,-14,-5.53596127532441
11.1,0,-13,-7.0878445628293
11.1,0,-12,-7.36021451354936
11.1,0,-11,-6.98591880384648
11.1,0,-10,-7.49460495311007
11.1,0,-9,-8.08711855554205
11.1,0,-8,-7.51295713186261
11.1,0,-7,-7.11684322435817
11.1,0,-6,-7.83228304647315
11.1,0,-5,-7.40540686755158
11.1,0,-4,-5.20024473880714
11.1,0,-3,-4.6885044994418
11.1,0,-2,-7.71343352089604
11.1,0,-1,-9.73209123181145
11.1,0,0,-2.54043838986393
11.1,0,1,1.53341592507175
11.1,0,2,3.48638068084586
11.1,0,3,4.32299549134954
11.1,0,4,4.68075027316924
11.1,0,5,4.90641034409303
11.1,0,6,4.98021657787237
11.1,0,7,4.65050226864224
11.1,0,8,3.64901791280435
11.1,0,9,1.7997436461348
11.1,0,10,-0.834410131104357
11.1,0,11,-3.5440123327594
11.1,0,12,-4.67838380345032
11.1,0,13,-3.51479841979708
11.1,0,14,-1.95297972626514
11.1,0,15,-1.74991559164263
11.1,0,16,-3.55910084404968
11.1,0,17,-5.93390359337618
11.1,0,18,-4.48131608153786
11.1,0,19,-2.86620349797443
11.1,0,20,-3.42857968304731
11.1,0,21,-5.55255406005804
11.1,0,22,-6.77092643206314
11.1,0,23,-6.20998573898678
11.1,0,24,-5.74913681763853
11.1,0,25,-5.67770393475825
11.1,0,26,-5.98717776125973
11.1,0,27,-6.85161309372547
11.1,0,28,-7.78331725455366
11.1,0,29,-8.01479991184338
11.1,0,30,-7.90486212658419
11.1,0,31,-7.62057858269924
11.1,0,32,-6.42229491045333
11.1,0,33,-4.88464805830679
11.1,0,34,-4.4008807420887
11.1,0,35,-5.70388467710881
11.1,0,36,-7.76094023679978
11.1,0,37,-5.58397274827453
11.1,0,38,-2.38534574448866
11.1,0,39,-1.18095814067622
11.1,0,40,-2.13911782731349
11.1,0,41,-5.51774113562193
11.1,0,42,-10.6864822916137
11.1,0,43,-9.24374434670257
11.1,0,44,-6.51065827337242
11.1,0,45,-6.05778596606999
11.1,0,46,-7.02668222179777
11.1,0,47,-8.24503195146884
11.1,0,48,-8.80303093126819
11.1,0,49,-8.91289554839253
11.1,0,50,-8.81500019376519
11.1,0,51,-8.26335596260364
11.1,0,52,-7.34862283850342
11.1,0,53,-6.48463277945913
11.1,0,54,-5.86254442948458
11.1,0,55,-5.44054202766974
11.1,0,56,-5.14868537209529
11.1,0,57,-4.98224014810225
11.1,0,58,-4.9562661580997
11.1,0,59,-5.03868102053954
11.1,0,60,-5.14830858430441
11.1,0,61,-5.2005707693539
11.1,0,62,-5.13232105034371
11.1,0,63,-4.88475121335772
11.1,0,64,-4.41083251856101
11.1,0,65,-3.7371983257899
11.1,0,66,-2.98974625026276
11.1,0,67,-2.33304129439693
11.1,0,68,-1.90343486939372
11.1,0,69,-1.7927199737144
11.1,0,70,-2.06452687442263
11.1,0,71,-2.77783666718104
11.1,0,72,-4.01137800642375
11.1,0,73,-5.89686207126114
11.1,0,74,-8.68251010280668
11.1,0,75,-12.8452679773498
11.1,0,76,-18.2026736394674
11.1,0,77,-16.7028701181389
11.1,0,78,-12.3436427149099
11.1,0,79,-9.58982289363537
11.1,0,80,-7.92386881651827
11.1,0,81,-6.95137585555063
11.1,0,82,-6.4600236639566
11.1,0,83,-6.32483625968886
11.1,0,84,-6.46467946786763
11.1,0,85,-6.82226910751783
11.1,0,86,-7.35367444782383
11.1,0,87,-8.02109740357549
11.1,0,88,-8.78535817900029
11.1,0,89,-9.5954881832145
11.1,0,90,-10.3748831672163
11.1,0,91,-11.011054548385
11.1,0,92,-11.3710506340211
11.1,0,93,-11.3638168339455
11.1,0,94,-11.012237911755
11.1,0,95,-10.4504136692092
11.1,0,96,-9.84994341194983
11.1,0,97,-9.36098338359393
11.1,0,98,-9.10202199556747
11.1,0,99,-9.17760298512528
11.1,0,100,-9.70688642449018
11.1,0,101,-10.8681853305956
11.1,0,102,-12.9986303026751
11.1,0,103,-16.9061436422815
11.1,0,104,-24.2501374642262
11.1,0,105,-19.6699113413686
11.1,0,106,-13.205796672504
11.1,0,107,-9.43049397090269
11.1,0,108,-6.96906728470147
11.1,0,109,-5.30442738034041
11.1,0,110,-4.18785494926871
11.1,0,111,-3.46364939929753
11.1,0,112,-3.01256493878241
11.1,0,113,-2.74254697128191
11.1,0,114,-2.60783042806852
11.1,0,115,-2.63415005758136
11.1,0,116,-2.92226300675948
11.1,0,117,-3.62427235918019
11.1,0,118,-4.9035511106581
11.1,0,119,-6.82162655144515
11.1,0,120,-8.82368656916489
11.1,0,121,-9.06569280797614
11.1,0,122,-7.42832678144425
11.1,0,123,-5.89979581077755
11.1,0,124,-5.26935037447572
11.1,0,125,-5.63696829185917
11.1,0,126,-6.93365163250649
11.1,0,127,-8.8126863144717
11.1,0,128,-10.3045247490823
11.1,0,129,-10.691166620721
11.1,0,130,-10.7601324528321
11.1,0,131,-10.8318944128074
11.1,0,132,-9.6716296443775
11.1,0,133,-7.27123827202382
11.1,0,134,-5.28408479177049
11.1,0,135,-4.55777010151135
11.1,0,136,-5.41052282075871
11.1,0,137,-7.6759600616592
11.1,0,138,-7.91882954541989
11.1,0,139,-4.63179896127494
11.1,0,140,-2.28635612327447
11.1,0,141,-1.69318464666488
11.1,0,142,-2.69013883938887
11.1,0,143,-4.85162962946106
11.1,0,144,-6.69851007525868
11.1,0,145,-6.72067953539693
11.1,0,146,-6.2551265281719
11.1,0,147,-6.37113627050114
11.1,0,148,-7.00973792856367
11.1,0,149,-7.93770112784996
11.1,0,150,-9.00854990567166
11.1,0,151,-9.60770530881788
11.1,0,152,-8.50396428433114
11.1,0,153,-6.20876948870921
11.1,0,154,-4.19531011155942
11.1,0,155,-3.07692993042985
11.1,0,156,-3.1123162995452
11.1,0,157,-4.47199252667629
11.1,0,158,-6.14630211787941
11.1,0,159,-4.78073975467614
11.1,0,160,-2.34228528349012
11.1,0,161,-1.43969534455247
11.1,0,162,-2.14525308909304
11.1,0,163,-3.32409346893601
11.1,0,164,-3.172346290571
11.1,0,165,-2.44911072887134
11.1,0,166,-2.59193056417371
11.1,0,167,-3.49982793509654
11.1,0,168,-3.75065581698926
11.1,0,169,-2.21290159192405
11.1,0,170,0.111499602475114
11.1,0,171,2.23325064059249
11.1,0,172,3.83950767486496
11.1,0,173,4.84164213898364
11.1,0,174,5.18735663476804
11.1,0,175,4.82823352529384
11.1,0,176,3.77850494687673
11.1,0,177,2.18717756983958
11.1,0,178,0.196016363502266
11.1,0,179,-2.43917631489673
11.1,0,180,-5.757506165755


==> figs/Matlab_plots/Kagome_Hex_Polar_RG_8.7_HFSS.csv <==
"Freq [GHz]","Phi [deg]","Theta [deg]","dB(RealizedGainTotal) []"
8.7,0,-180,-5.49233864682079
8.7,0,-179,-7.91545733190782
8.7,0,-178,-9.51649989402327
8.7,0,-177,-7.43619305800529
8.7,0,-176,-4.72577623852778
8.7,0,-175,-2.8947069625104
8.7,0,-174,-1.82977846235618
8.7,0,-173,-1.37188154523576
8.7,0,-172,-1.4931371032451
8.7,0,-171,-2.26457954227009
8.7,0,-170,-3.89970630553871
8.7,0,-169,-6.96783090401888
8.7,0,-168,-12.8703759133531
8.7,0,-167,-13.5509027706848
8.7,0,-166,-6.35878196090037
8.7,0,-165,-2.08198306668702
8.7,0,-164,0.768038822625952
8.7,0,-163,2.85649936214644
8.7,0,-162,4.42311509237217
8.7,0,-161,5.56417755259056
8.7,0,-160,6.34115956470506
8.7,0,-159,6.78514570641728
8.7,0,-158,6.86614009458373
8.7,0,-157,6.49330966470531
8.7,0,-156,5.55706383713302
8.7,0,-155,3.98842637296274
8.7,0,-154,1.84345401425555
8.7,0,-153,-0.55954310687123
8.7,0,-152,-2.62895142531189
8.7,0,-151,-3.99549167422565
8.7,0,-150,-4.73868791337632
8.7,0,-149,-4.92036369030242
8.7,0,-148,-4.78792996727633
8.7,0,-147,-4.89273659289692
8.7,0,-146,-5.6241805980138
8.7,0,-145,-6.97647163533655
8.7,0,-144,-8.45935341051389
8.7,0,-143,-9.28958274629444
8.7,0,-142,-9.27655227361601
8.7,0,-141,-8.84596261404687
8.7,0,-140,-8.32524971928179
8.7,0,-139,-7.98888796137613
8.7,0,-138,-8.12016092391479
8.7,0,-137,-8.77361449434327
8.7,0,-136,-9.38514505674847
8.7,0,-135,-8.86239769509793
8.7,0,-134,-7.29907842104131
8.7,0,-133,-5.75187918933743
8.7,0,-132,-4.68030104981158
8.7,0,-131,-4.05809429729471
8.7,0,-130,-3.74540665440432
8.7,0,-129,-3.69005930703218
8.7,0,-128,-4.01481530861069
8.7,0,-127,-5.00594832568559
8.7,0,-126,-7.11306914216742
8.7,0,-125,-10.8718995852596
8.7,0,-124,-12.6768851364216
8.7,0,-123,-7.5523141425973
8.7,0,-122,-3.36233283377638
8.7,0,-121,-0.666399085450013
8.7,0,-120,1.01772137180984
8.7,0,-119,1.95618426434912
8.7,0,-118,2.2879853920936
8.7,0,-117,2.0831278026239
8.7,0,-116,1.36587289254825
8.7,0,-115,0.120193089384831
8.7,0,-114,-1.71658600986883
8.7,0,-113,-4.26595692871946
8.7,0,-112,-7.65839836954381
8.7,0,-111,-11.2785787832744
8.7,0,-110,-11.6014387013388
8.7,0,-109,-8.96419411027417
8.7,0,-108,-6.66413099315723
8.7,0,-107,-5.13075314302479
8.7,0,-106,-4.19258916097826
8.7,0,-105,-3.69669848324104
8.7,0,-104,-3.54096552719795
8.7,0,-103,-3.65746158178207
8.7,0,-102,-3.99962679283447
8.7,0,-101,-4.53476531827213
8.7,0,-100,-5.23985949629196
8.7,0,-99,-6.09937670476257
8.7,0,-98,-7.10438498245473
8.7,0,-97,-8.25267647257457
8.7,0,-96,-9.54980176536416
8.7,0,-95,-11.0109213461466
8.7,0,-94,-12.6627996141822
8.7,0,-93,-14.5422728537876
8.7,0,-92,-16.6738835147861
8.7,0,-91,-18.9527173941615
8.7,0,-90,-20.7422152155326
8.7,0,-89,-20.713601696192
8.7,0,-88,-18.8590180684031
8.7,0,-87,-16.516034445389
8.7,0,-86,-14.3381708761207
8.7,0,-85,-12.4398085946942
8.7,0,-84,-10.8019630763206
8.7,0,-83,-9.39149113537437
8.7,0,-82,-8.18417495422368
8.7,0,-81,-7.16667463966267
8.7,0,-80,-6.33489193258148
8.7,0,-79,-5.69245418832697
8.7,0,-78,-5.2500177518531
8.7,0,-77,-5.02553637816313
8.7,0,-76,-5.0456978925013
8.7,0,-75,-5.34904803573521
8.7,0,-74,-5.99195799557311
8.7,0,-73,-7.05982999767842
8.7,0,-72,-8.68777557860419
8.7,0,-71,-11.0899916950029
8.7,0,-70,-14.4736423847724
8.7,0,-69,-17.3943729417901
8.7,0,-68,-15.2198407945915
8.7,0,-67,-11.5585552084166
8.7,0,-66,-8.8497089171068
8.7,0,-65,-6.98350886355978
8.7,0,-64,-5.72679466949243
8.7,0,-63,-4.92747519671659
8.7,0,-62,-4.49134877998325
8.7,0,-61,-4.36395820038717
8.7,0,-60,-4.52418308223536
8.7,0,-59,-4.98316218094576
8.7,0,-58,-5.78379191244092
8.7,0,-57,-6.9978338552037
8.7,0,-56,-8.7121655662476
8.7,0,-55,-10.9507711523191
8.7,0,-54,-13.2788674658741
8.7,0,-53,-14.0235208476404
8.7,0,-52,-12.4419966196546
8.7,0,-51,-10.3449515118517
8.7,0,-50,-8.71546964403788
8.7,0,-49,-7.72981290387983
8.7,0,-48,-7.43221650441873
8.7,0,-47,-7.87260176590917
8.7,0,-46,-9.00472136549337
8.7,0,-45,-10.207736720984
8.7,0,-44,-9.93900171011188
8.7,0,-43,-8.24135236010618
8.7,0,-42,-6.77746972421276
8.7,0,-41,-6.29441106696832
8.7,0,-40,-6.8915512039647
8.7,0,-39,-8.20879340180663
8.7,0,-38,-8.95031724216003
8.7,0,-37,-8.24586122850377
8.7,0,-36,-7.567475874013
8.7,0,-35,-8.31198742012068
8.7,0,-34,-11.4411420322425
8.7,0,-33,-14.2731793708462
8.7,0,-32,-7.64527368635415
8.7,0,-31,-2.46272641118197
8.7,0,-30,0.874981422612796
8.7,0,-29,3.06690323800486
8.7,0,-28,4.43186067213394
8.7,0,-27,5.14677017491476
8.7,0,-26,5.36330867304061
8.7,0,-25,5.24730153348418
8.7,0,-24,4.94919024889168
8.7,0,-23,4.54314845403263
8.7,0,-22,4.02980907527405
8.7,0,-21,3.41044314784538
8.7,0,-20,2.70831915249347
8.7,0,-19,1.90009015505756
8.7,0,-18,0.902679836778701
8.7,0,-17,-0.318574629894134
8.7,0,-16,-1.71529962616979
8.7,0,-15,-3.37603283997473
8.7,0,-14,-5.77209468614431
8.7,0,-13,-9.74228234725657
8.7,0,-12,-15.2825326603324
8.7,0,-11,-13.4001710746849
8.7,0,-10,-9.44337346888323
8.7,0,-9,-7.49236234045396
8.7,0,-8,-7.08841671918495
8.7,0,-7,-8.04238338381559
8.7,0,-6,-9.51172252652925
8.7,0,-5,-9.05104929332788
8.7,0,-4,-7.37602869086349
8.7,0,-3,-6.79683010804694
8.7,0,-2,-7.65727863899666
8.7,0,-1,-9.21622010104265
8.7,0,0,-10.4447514224482
8.7,0,1,-11.9437474160698
8.7,0,2,-14.6115622910364
8.7,0,3,-14.8803968466928
8.7,0,4,-11.9765442777656
8.7,0,5,-9.84347665217295
8.7,0,6,-7.9959254664607
8.7,0,7,-6.10597686847555
8.7,0,8,-4.95264648146917
8.7,0,9,-5.10081744305807
8.7,0,10,-6.73489952709581
8.7,0,11,-9.86494011960305
8.7,0,12,-14.2231875402457
8.7,0,13,-17.9492466267772
8.7,0,14,-16.2819338601398
8.7,0,15,-12.7445099491817
8.7,0,16,-10.2564104815455
8.7,0,17,-8.44167353570776
8.7,0,18,-6.75962002966946
8.7,0,19,-5.37457212436943
8.7,0,20,-4.73582439930025
8.7,0,21,-5.05040018255047
8.7,0,22,-6.21178862355325
8.7,0,23,-7.78512936801644
8.7,0,24,-9.16412661615464
8.7,0,25,-10.0398430854834
8.7,0,26,-10.2620825561465
8.7,0,27,-9.59698653498295
8.7,0,28,-8.24371393165526
8.7,0,29,-6.615837196751
8.7,0,30,-5.03053709239722
8.7,0,31,-3.83155356342795
8.7,0,32,-3.34631580892343
8.7,0,33,-3.81486699984189
8.7,0,34,-5.40770584965569
8.7,0,35,-8.12928200608107
8.7,0,36,-10.8890976513364
8.7,0,37,-10.9340917101467
8.7,0,38,-9.45578672735531
8.7,0,39,-8.45186912725176
8.7,0,40,-7.92380924033679
8.7,0,41,-7.50930026042031
8.7,0,42,-7.11634964026981
8.7,0,43,-6.85125928324701
8.7,0,44,-6.72389556239184
8.7,0,45,-6.59606489826244
8.7,0,46,-6.38382780600625
8.7,0,47,-6.20927063542892
8.7,0,48,-6.27370503935964
8.7,0,49,-6.63517047483593
8.7,0,50,-7.04716032135066
8.7,0,51,-6.96433686759337
8.7,0,52,-6.07845630301974
8.7,0,53,-4.74919764765249
8.7,0,54,-3.45866538242868
8.7,0,55,-2.41654855213436
8.7,0,56,-1.63617111666285
8.7,0,57,-1.05282401964144
8.7,0,58,-0.585243229759279
8.7,0,59,-0.167543574155489
8.7,0,60,0.234151647319992
8.7,0,61,0.620058166770045
8.7,0,62,0.967630936340737
8.7,0,63,1.24643814752309
8.7,0,64,1.42922455103945
8.7,0,65,1.49703938634528
8.7,0,66,1.44019463447508
8.7,0,67,1.25737624732323
8.7,0,68,0.954321677278697
8.7,0,69,0.542576638347884
8.7,0,70,0.0383265244540502
8.7,0,71,-0.538918345776232
8.7,0,72,-1.16801852389196
8.7,0,73,-1.82835562517967
8.7,0,74,-2.5022000494007
8.7,0,75,-3.17672987451344
8.7,0,76,-3.84502129337386
8.7,0,77,-4.50559840973939
8.7,0,78,-5.16066032265412
8.7,0,79,-5.8135443357331
8.7,0,80,-6.46607067748749
8.7,0,81,-7.11619116287277
8.7,0,82,-7.75608628697972
8.7,0,83,-8.37075678866498
8.7,0,84,-8.93733664991201
8.7,0,85,-9.42575851814554
8.7,0,86,-9.80173699013651
8.7,0,87,-10.0326853322493
8.7,0,88,-10.0955885387069
8.7,0,89,-9.98366493020408
8.7,0,90,-9.70815614531677
8.7,0,91,-9.2942536356572
8.7,0,92,-8.77381446928843
8.7,0,93,-8.17866006031151
8.7,0,94,-7.53658114726447
8.7,0,95,-6.8700353126527
8.7,0,96,-6.19651232809945
8.7,0,97,-5.52955952978199
8.7,0,98,-4.87984394775766
8.7,0,99,-4.25597188570162
8.7,0,100,-3.66499026565085
8.7,0,101,-3.11259051605418
8.7,0,102,-2.60307769883289
8.7,0,103,-2.13919222707329
8.7,0,104,-1.72189919556969
8.7,0,105,-1.35029707118581
8.7,0,106,-1.0218327477017
8.7,0,107,-0.733011057865078
8.7,0,108,-0.480702325252876
8.7,0,109,-0.263943679927128
8.7,0,110,-0.0858389337919149
8.7,0,111,0.0450528908902127
8.7,0,112,0.114389808063033
8.7,0,113,0.102950226915811
8.7,0,114,-0.0115415051930577
8.7,0,115,-0.252235126518889
8.7,0,116,-0.641068950378365
8.7,0,117,-1.196791108667
8.7,0,118,-1.93242952374369
8.7,0,119,-2.85056494521665
8.7,0,120,-3.93330064934586
8.7,0,121,-5.12271346879916
8.7,0,122,-6.29265403481521
8.7,0,123,-7.23992282268437
8.7,0,124,-7.7632482517065
8.7,0,125,-7.82256087048382
8.7,0,126,-7.5793613515703
8.7,0,127,-7.25673388303396
8.7,0,128,-7.02142556688839
8.7,0,129,-6.96218970201221
8.7,0,130,-7.09190236779366
8.7,0,131,-7.32835262090929
8.7,0,132,-7.48654817029614
8.7,0,133,-7.39201960845192
8.7,0,134,-7.10101441041136
8.7,0,135,-6.92156384479293
8.7,0,136,-7.20441185989131
8.7,0,137,-8.20209137197591
8.7,0,138,-9.96983973689808
8.7,0,139,-11.9341381142426
8.7,0,140,-12.489817819573
8.7,0,141,-11.4957495553718
8.7,0,142,-10.3561385130419
8.7,0,143,-9.23348868640603
8.7,0,144,-7.72343380362481
8.7,0,145,-6.04161667090679
8.7,0,146,-4.76113958668526
8.7,0,147,-4.20040175114596
8.7,0,148,-4.40688355286797
8.7,0,149,-5.2646393512752
8.7,0,150,-6.56928472948555
8.7,0,151,-8.17227397967401
8.7,0,152,-10.030643467645
8.7,0,153,-11.5459246084153
8.7,0,154,-11.1535224859487
8.7,0,155,-9.41740477017395
8.7,0,156,-8.00651042240177
8.7,0,157,-7.26499338916731
8.7,0,158,-6.96550330466001
8.7,0,159,-6.96401734032459
8.7,0,160,-7.39701088151994
8.7,0,161,-8.44523807499118
8.7,0,162,-9.91247948217388
8.7,0,163,-10.8426752266493
8.7,0,164,-10.3390241727757
8.7,0,165,-8.97612658081202
8.7,0,166,-7.59670592688636
8.7,0,167,-6.56650072260073
8.7,0,168,-5.96574544158503
8.7,0,169,-5.73019208534681
8.7,0,170,-5.87019885739547
8.7,0,171,-6.64361371994878
8.7,0,172,-8.32222991026168
8.7,0,173,-9.98038306657131
8.7,0,174,-8.78421510302597
8.7,0,175,-6.25654751276044
8.7,0,176,-4.5611664319561
8.7,0,177,-3.77197408428339
8.7,0,178,-3.62343648555451
8.7,0,179,-4.10441071896626
8.7,0,180,-5.49233864682079


==> figs/Matlab_plots/Kagome_Hex_Polar_RG_8.8_HFSS.csv <==
"Freq [GHz]","Phi [deg]","Theta [deg]","dB(RealizedGainTotal) []"
8.8,0,-180,-3.34978505309535
8.8,0,-179,-3.44881556630224
8.8,0,-178,-4.27828922195279
8.8,0,-177,-5.83778614702677
8.8,0,-176,-7.70455752182728
8.8,0,-175,-8.4890771523226
8.8,0,-174,-7.13951786014387
8.8,0,-173,-4.9874835640065
8.8,0,-172,-3.23930361012954
8.8,0,-171,-2.2178993604377
8.8,0,-170,-1.9367553624803
8.8,0,-169,-2.34423790868805
8.8,0,-168,-3.41905824232501
8.8,0,-167,-5.21157312089669
8.8,0,-166,-7.72287747495615
8.8,0,-165,-9.9472278963545
8.8,0,-164,-8.75631221701724
8.8,0,-163,-5.18608732767263
8.8,0,-162,-1.82437663200019
8.8,0,-161,0.859122410791584
8.8,0,-160,2.89500191700829
8.8,0,-159,4.38029740096937
8.8,0,-158,5.40505527829766
8.8,0,-157,6.00330002257748
8.8,0,-156,6.13370494349435
8.8,0,-155,5.70614644923293
8.8,0,-154,4.630713222325
8.8,0,-153,2.87145847402251
8.8,0,-152,0.525780387114432
8.8,0,-151,-2.06981627937233
8.8,0,-150,-4.39726829569612
8.8,0,-149,-6.05892660978002
8.8,0,-148,-6.70228085322619
8.8,0,-147,-6.31221955031489
8.8,0,-146,-5.70740171687955
8.8,0,-145,-5.51369736968514
8.8,0,-144,-5.63828932957498
8.8,0,-143,-5.62118252416351
8.8,0,-142,-5.37762925163248
8.8,0,-141,-5.3677031373587
8.8,0,-140,-5.97112024835979
8.8,0,-139,-7.12441590976263
8.8,0,-138,-8.23854887188209
8.8,0,-137,-8.73229722686488
8.8,0,-136,-8.94576845976524
8.8,0,-135,-9.37694492480606
8.8,0,-134,-9.54037311813627
8.8,0,-133,-8.45733267199301
8.8,0,-132,-6.60975518415083
8.8,0,-131,-5.02618565876599
8.8,0,-130,-4.03013046222034
8.8,0,-129,-3.54971547953472
8.8,0,-128,-3.42528423909963
8.8,0,-127,-3.56402240687864
8.8,0,-126,-4.02835521739106
8.8,0,-125,-5.03823059446713
8.8,0,-124,-6.92078810888142
8.8,0,-123,-9.84912457940774
8.8,0,-122,-11.3505575470626
8.8,0,-121,-7.89505478083673
8.8,0,-120,-4.1762979620609
8.8,0,-119,-1.58504310084936
8.8,0,-118,0.0936414278462962
8.8,0,-117,1.07197349403819
8.8,0,-116,1.47794485646846
8.8,0,-115,1.38314124264856
8.8,0,-114,0.820345647230638
8.8,0,-113,-0.210570495671835
8.8,0,-112,-1.74656627626966
8.8,0,-111,-3.87777412380607
8.8,0,-110,-6.78413058360258
8.8,0,-109,-10.7737013590329
8.8,0,-108,-15.6203352763297
8.8,0,-107,-15.9997320062223
8.8,0,-106,-12.4934817683266
8.8,0,-105,-9.93505155554188
8.8,0,-104,-8.36740736953491
8.8,0,-103,-7.46272594794958
8.8,0,-102,-7.01806502577226
8.8,0,-101,-6.90978350046716
8.8,0,-100,-7.05551384004339
8.8,0,-99,-7.3936105238626
8.8,0,-98,-7.87097213002904
8.8,0,-97,-8.43439491068221
8.8,0,-96,-9.0237292711831
8.8,0,-95,-9.56778026217856
8.8,0,-94,-9.98676412514863
8.8,0,-93,-10.2059092795536
8.8,0,-92,-10.1782716116818
8.8,0,-91,-9.90245803311579
8.8,0,-90,-9.4196727191747
8.8,0,-89,-8.79270465519464
8.8,0,-88,-8.08404996126903
8.8,0,-87,-7.34452372345833
8.8,0,-86,-6.61165409844749
8.8,0,-85,-5.9126644519002
8.8,0,-84,-5.26828511542723
8.8,0,-83,-4.69590204885643
8.8,0,-82,-4.21182113036909
8.8,0,-81,-3.83287600988135
8.8,0,-80,-3.57769022878855
8.8,0,-79,-3.46788712271112
8.8,0,-78,-3.52953555833928
8.8,0,-77,-3.79517128241236
8.8,0,-76,-4.30686693334964
8.8,0,-75,-5.12101568575126
8.8,0,-74,-6.31535951121216
8.8,0,-73,-7.99545571063778
8.8,0,-72,-10.2709753108812
8.8,0,-71,-12.9895523648287
8.8,0,-70,-14.5322312385086
8.8,0,-69,-12.9006078136814
8.8,0,-68,-10.2504947232507
8.8,0,-67,-8.1033527055772
8.8,0,-66,-6.59210281188206
8.8,0,-65,-5.61495288647668
8.8,0,-64,-5.07406310341648
8.8,0,-63,-4.89505519541263
8.8,0,-62,-5.02092397680893
8.8,0,-61,-5.40751129979733
8.8,0,-60,-6.02292892531802
8.8,0,-59,-6.84852317672859
8.8,0,-58,-7.87543819694772
8.8,0,-57,-9.08428823122134
8.8,0,-56,-10.3810606817794
8.8,0,-55,-11.4606548204747
8.8,0,-54,-11.7638287487004
8.8,0,-53,-11.0261718314097
8.8,0,-52,-9.75025256059854
8.8,0,-51,-8.58690036649788
8.8,0,-50,-7.90804042512312
8.8,0,-49,-7.88928076001661
8.8,0,-48,-8.56373101368905
8.8,0,-47,-9.56812264542804
8.8,0,-46,-9.6257038253914
8.8,0,-45,-8.00433357604068
8.8,0,-44,-6.07285671949747
8.8,0,-43,-4.87600798808726
8.8,0,-42,-4.71224153415665
8.8,0,-41,-5.6811994222459
8.8,0,-40,-7.76411660628176
8.8,0,-39,-10.2349599671661
8.8,0,-38,-11.1133610703657
8.8,0,-37,-10.9837127931487
8.8,0,-36,-12.1774169600859
8.8,0,-35,-12.8306170776962
8.8,0,-34,-7.58586118301129
8.8,0,-33,-2.57285520867914
8.8,0,-32,0.815007597154513
8.8,0,-31,3.01025058984702
8.8,0,-30,4.32197937292298
8.8,0,-29,4.939731236679
8.8,0,-28,4.99826483059678
8.8,0,-27,4.62048912762103
8.8,0,-26,3.93902524305513
8.8,0,-25,3.08682198854248
8.8,0,-24,2.1646032031633
8.8,0,-23,1.22580626604849
8.8,0,-22,0.281521991946477
8.8,0,-21,-0.72953272043075
8.8,0,-20,-1.95687214454134
8.8,0,-19,-3.50176517493891
8.8,0,-18,-5.17393725847348
8.8,0,-17,-6.60227986940639
8.8,0,-16,-8.05507675640712
8.8,0,-15,-10.53778779231
8.8,0,-14,-14.4924468305355
8.8,0,-13,-14.929025941022
8.8,0,-12,-11.7188416047177
8.8,0,-11,-10.0766805280509
8.8,0,-10,-9.98158747681818
8.8,0,-9,-10.9316618364186
8.8,0,-8,-11.9055794123524
8.8,0,-7,-10.7752317128846
8.8,0,-6,-8.44439815022081
8.8,0,-5,-7.13329724893428
8.8,0,-4,-7.42013544168199
8.8,0,-3,-9.13990224413334
8.8,0,-2,-11.2747757023234
8.8,0,-1,-12.7258334544563
8.8,0,0,-14.9863068954474
8.8,0,1,-18.7876988776905
8.8,0,2,-15.7072402148666
8.8,0,3,-11.4529371022933
8.8,0,4,-8.73206290995933
8.8,0,5,-6.45426241224611
8.8,0,6,-4.77254949573552
8.8,0,7,-4.35066808743307
8.8,0,8,-5.72871284739824
8.8,0,9,-9.63537381203802
8.8,0,10,-15.8359125645798
8.8,0,11,-12.6972063413063
8.8,0,12,-9.38621873535996
8.8,0,13,-8.39440007085096
8.8,0,14,-8.33535329305329
8.8,0,15,-8.2936486322939
8.8,0,16,-8.06977918826805
8.8,0,17,-7.8957582049893
8.8,0,18,-8.14651923297967
8.8,0,19,-9.41228833305179
8.8,0,20,-12.5972824829361
8.8,0,21,-17.7154447169232
8.8,0,22,-13.8203463106543
8.8,0,23,-8.94635572178405
8.8,0,24,-6.28082900574665
8.8,0,25,-4.84539545056841
8.8,0,26,-4.02608084658781
8.8,0,27,-3.41265909607218
8.8,0,28,-2.83583601425951
8.8,0,29,-2.44746394768844
8.8,0,30,-2.60716049219047
8.8,0,31,-3.73190509736021
8.8,0,32,-6.29836350825838
8.8,0,33,-10.4237810811821
8.8,0,34,-10.8553995198674
8.8,0,35,-6.99917506808162
8.8,0,36,-4.59511906786406
8.8,0,37,-3.65430074775527
8.8,0,38,-3.67407009898688
8.8,0,39,-4.19911639200988
8.8,0,40,-4.83619378576118
8.8,0,41,-5.42444715836808
8.8,0,42,-6.08663954603871
8.8,0,43,-7.02931335255548
8.8,0,44,-8.38431899958359
8.8,0,45,-10.0204649146678
8.8,0,46,-10.617652158844
8.8,0,47,-8.30469354132141
8.8,0,48,-4.82484333584535
8.8,0,49,-1.82915660579468
8.8,0,50,0.436944023704067
8.8,0,51,2.05307772946779
8.8,0,52,3.12754891911526
8.8,0,53,3.75860209454481
8.8,0,54,4.03585173833
8.8,0,55,4.04544344037374
8.8,0,56,3.87248528454982
8.8,0,57,3.59847679205283
8.8,0,58,3.29303040942302
8.8,0,59,3.00263726947133
8.8,0,60,2.74314066706503
8.8,0,61,2.50180035413733
8.8,0,62,2.24816289712809
8.8,0,63,1.94726393797652
8.8,0,64,1.56942219707594
8.8,0,65,1.09512622534115
8.8,0,66,0.516358163045664
8.8,0,67,-0.16392260752819
8.8,0,68,-0.933197719208999
8.8,0,69,-1.77160698378075
8.8,0,70,-2.65528567264066
8.8,0,71,-3.56095692618953
8.8,0,72,-4.47110760503705
8.8,0,73,-5.37813323733818
8.8,0,74,-6.2857115930783
8.8,0,75,-7.20684186860746
8.8,0,76,-8.15962743730561
8.8,0,77,-9.16258792054814
8.8,0,78,-10.2306577413561
8.8,0,79,-11.371786923194
8.8,0,80,-12.5829556854984
8.8,0,81,-13.8436788773771
8.8,0,82,-15.1051023517664
8.8,0,83,-16.2758449340134
8.8,0,84,-17.2169843118758
8.8,0,85,-17.775274626812
8.8,0,86,-17.8652777850321
8.8,0,87,-17.5297348805022
8.8,0,88,-16.9006077207274
8.8,0,89,-16.1135270895311
8.8,0,90,-15.2624494007235
8.8,0,91,-14.3993693529069
8.8,0,92,-13.5487414077219
8.8,0,93,-12.7199883574997
8.8,0,94,-11.9150583338145
8.8,0,95,-11.1323175415374
8.8,0,96,-10.3683691032212
8.8,0,97,-9.61887667816341
8.8,0,98,-8.87902729676322
8.8,0,99,-8.14398202519808
8.8,0,100,-7.40947045102043
8.8,0,101,-6.67252924531211
8.8,0,102,-5.93225244984755
8.8,0,103,-5.19033903706284
8.8,0,104,-4.45123334003849
8.8,0,105,-3.72176756301814
8.8,0,106,-3.01038576295465
8.8,0,107,-2.3261708908542
8.8,0,108,-1.6779443168403
8.8,0,109,-1.07365016721353
8.8,0,110,-0.520109999436009
8.8,0,111,-0.0230837031562273
8.8,0,112,0.41256143277581
8.8,0,113,0.782857245986857
8.8,0,114,1.08520622335177
8.8,0,115,1.31950807625517
8.8,0,116,1.48991501393833
8.8,0,117,1.60684480107794
8.8,0,118,1.68839202550252
8.8,0,119,1.75971633273689
8.8,0,120,1.84876696567118
8.8,0,121,1.97772356923403
8.8,0,122,2.15232774174132
8.8,0,123,2.35413875788224
8.8,0,124,2.54006964258911
8.8,0,125,2.64875065186549
8.8,0,126,2.60898299361056
8.8,0,127,2.34554075585542
8.8,0,128,1.78014395886093
8.8,0,129,0.827140252495693
8.8,0,130,-0.616757409843788
8.8,0,131,-2.68942103861522
8.8,0,132,-5.57215175154923
8.8,0,133,-9.29734805353026
8.8,0,134,-12.1086179719589
8.8,0,135,-10.8134456436567
8.8,0,136,-8.5415098334568
8.8,0,137,-7.16330554151419
8.8,0,138,-6.64483063553153
8.8,0,139,-6.68288479356784
8.8,0,140,-6.87212710672146
8.8,0,141,-6.89545044089974
8.8,0,142,-6.88942210181223
8.8,0,143,-7.36928593448272
8.8,0,144,-8.83688164932788
8.8,0,145,-11.2462128397875
8.8,0,146,-11.8034671541049
8.8,0,147,-8.95882625637667
8.8,0,148,-6.46738943253257
8.8,0,149,-5.26530281255803
8.8,0,150,-5.17859147829851
8.8,0,151,-5.9207287833528
8.8,0,152,-7.11718360281458
8.8,0,153,-8.31959332119386
8.8,0,154,-9.15866229578621
8.8,0,155,-9.38150760584693
8.8,0,156,-8.83412018902039
8.8,0,157,-7.7043322736779
8.8,0,158,-6.43580856791363
8.8,0,159,-5.39701842013782
8.8,0,160,-4.82725396249415
8.8,0,161,-4.89778378230831
8.8,0,162,-5.74331120508863
8.8,0,163,-7.45525930968886
8.8,0,164,-9.87793755096992
8.8,0,165,-11.6458239638853
8.8,0,166,-10.8386963479863
8.8,0,167,-9.09942814656581
8.8,0,168,-7.80349547380447
8.8,0,169,-6.64712905751272
8.8,0,170,-5.20954239552299
8.8,0,171,-3.89261544692203
8.8,0,172,-3.38682360102327
8.8,0,173,-4.15007348283195
8.8,0,174,-6.46688045776655
8.8,0,175,-9.79577580613383
8.8,0,176,-9.82105462590572
8.8,0,177,-7.01893297824199
8.8,0,178,-5.00710485404353
8.8,0,179,-3.87047233144266
8.8,0,180,-3.34978505309535


==> figs/Matlab_plots/Kagome_Hex_S11_13_CST.txt <==
#
#"Frequency / GHz"	"S1,1 [Magnitude / dB]"
#-----------------------------------------
7.0000000000000	-11.418358799357
7.0060000000000	-11.585826933764
7.0120000000000	-11.756921861884
7.0180000000000	-11.961420645395
7.0240000000000	-12.250332633597
7.0300000000000	-12.483906420827
7.0360000000000	-12.184319537953
7.0420000000000	-11.821308504073
7.0480000000000	-11.738031248541
7.0540000000000	-11.970131468705
7.0600000000000	-12.579840388705
7.0660000000000	-13.545530352209
7.0720000000000	-14.680252593475
7.0780000000000	-15.716136545224
7.0840000000000	-16.423626596020
7.0900000000000	-16.665401732654
7.0960000000000	-16.755146325759
7.1000000000000	-16.995742009190
7.1020000000000	-17.133358658990
7.1080000000000	-17.455528745612
7.1140000000000	-17.619097793864
7.1200000000000	-17.675414288365
7.1260000000000	-17.664294972204
7.1320000000000	-17.606509685021
7.1380000000000	-17.511458868743
7.1440000000000	-17.381723566039
7.1500000000000	-17.215129075112
7.1560000000000	-17.005571247615
7.1620000000000	-16.743584468262
7.1680000000000	-16.418006738124
7.1740000000000	-16.021217208369
7.1800000000000	-15.561194792152
7.1860000000000	-15.079035985604
7.1920000000000	-14.653768267696
7.1980000000000	-14.366185292792
7.2000000000000	-14.307406624447
7.2040000000000	-14.241340439782
7.2100000000000	-14.241891777991
7.2160000000000	-14.316549121955
7.2220000000000	-14.438176986632
7.2280000000000	-14.599199370347
7.2340000000000	-14.731522859808
7.2400000000000	-14.468250647324
7.2460000000000	-13.393039483217
7.2520000000000	-12.200594247305
7.2580000000000	-11.417323845804
7.2640000000000	-10.879531559477
7.2700000000000	-10.422325927661
7.2760000000000	-9.9794657673195
7.2820000000000	-9.5319340617139
7.2880000000000	-9.0805224558688
7.2940000000000	-8.6361623670269
7.3000000000000	-8.2166833287278
7.3060000000000	-7.8450059467921
7.3120000000000	-7.5463389275935
7.3180000000000	-7.3430828969864
7.3240000000000	-7.2475297813004
7.3300000000000	-7.2545029822447
7.3360000000000	-7.3382117583630
7.3420000000000	-7.4595790769076
7.3480000000000	-7.5910052623912
7.3540000000000	-7.7506772888603
7.3600000000000	-7.9969284656763
7.3660000000000	-8.3569782551342
7.3720000000000	-8.7877326525041
7.3780000000000	-9.2176611629374
7.3840000000000	-9.5805801921239
7.3900000000000	-9.7969707690331
7.3960000000000	-9.9174967438867
7.4000000000000	-9.9455975512217
7.4020000000000	-9.9378597518585
7.4080000000000	-9.8228732094953
7.4140000000000	-9.5751081663146
7.4200000000000	-9.2137297522844
7.4260000000000	-8.7749166766763
7.4320000000000	-8.3133625124704
7.4380000000000	-7.8987148153472
7.4440000000000	-7.6030808224926
7.4500000000000	-7.4801384398107
7.4560000000000	-7.5454898491924
7.4620000000000	-7.7712433202360
7.4680000000000	-8.0963017512739
7.4740000000000	-8.4417874062744
7.4800000000000	-8.7281054971554
7.4860000000000	-8.9056782716080
7.4920000000000	-8.9918481067877
7.4980000000000	-9.0561547648449
7.5000000000000	-9.0829442479765
7.5040000000000	-9.1474761113909
7.5100000000000	-9.2540944803193
7.5160000000000	-9.3206802624927
7.5220000000000	-9.2732648166041
7.5280000000000	-9.0377198807819
7.5340000000000	-8.5683269168215
7.5400000000000	-7.8865688420856
7.5460000000000	-7.0936974301287
7.5520000000000	-6.3263710064083
7.5580000000000	-5.6869999543663
7.5640000000000	-5.2091385551092
7.5700000000000	-4.8727159325797
7.5760000000000	-4.6376039104053
7.5820000000000	-4.4673314880700
7.5880000000000	-4.3393638994377
7.5940000000000	-4.2529204260370
7.6000000000000	-4.2327681961225
7.6060000000000	-4.2479099380901
7.6120000000000	-4.2415861220815
7.6180000000000	-4.2457495904669
7.6240000000000	-4.2843976823509
7.6300000000000	-4.3631185984281
7.6360000000000	-4.4792580607591
7.6420000000000	-4.6235176348501
7.6480000000000	-4.7796237096432
7.6540000000000	-4.9251589090046
7.6600000000000	-5.0353129008585
7.6660000000000	-5.0903332721904
7.6720000000000	-5.0847091247140
7.6780000000000	-5.0325322441754
7.6840000000000	-4.9637205986212
7.6900000000000	-4.9123090238044
7.6960000000000	-4.9045405309409
7.7000000000000	-4.9306028986951
7.7020000000000	-4.9535296646632
7.7080000000000	-5.0610667912417
7.7140000000000	-5.2229342500250
7.7200000000000	-5.4342546455304
7.7260000000000	-5.6934103559165
7.7320000000000	-6.0045563609132
7.7380000000000	-6.3791138955082
7.7440000000000	-6.8361791230557
7.7500000000000	-7.4007925775353
7.7560000000000	-8.0977568183426
7.7620000000000	-8.9380683123447
7.7680000000000	-9.8973344148783
7.7740000000000	-10.893952796175
7.7800000000000	-11.789255824869
7.7860000000000	-12.436349198097
7.7920000000000	-12.762617535875
7.7980000000000	-12.807270509204
7.8000000000000	-12.777288675361
7.8040000000000	-12.675644391858
7.8100000000000	-12.474390496236
7.8160000000000	-12.283856662619
7.8220000000000	-12.160974171996
7.8280000000000	-12.148904745171
7.8340000000000	-12.279575817903
7.8400000000000	-12.562137256062
7.8460000000000	-12.955084905300
7.8520000000000	-13.335765478933
7.8580000000000	-13.514043832076
7.8640000000000	-13.334972576668
7.8700000000000	-12.793111772529
7.8760000000000	-12.012613556957
7.8820000000000	-11.138097986982
7.8880000000000	-10.272604450326
7.8940000000000	-9.4755553677231
7.9000000000000	-8.7764476402301
7.9060000000000	-8.1842036104365
7.9120000000000	-7.6933581672882
7.9180000000000	-7.2916870684213
7.9240000000000	-6.9690094356364
7.9300000000000	-6.7231016694853
7.9360000000000	-6.5602282054062
7.9420000000000	-6.4919580624218
7.9480000000000	-6.5321208133880
7.9540000000000	-6.6966436042753
7.9600000000000	-7.0054919311469
7.9660000000000	-7.4787677224514
7.9720000000000	-8.1010132034445
7.9780000000000	-8.7096363688658
7.9840000000000	-8.9233445959592
7.9900000000000	-8.5657647955671
7.9960000000000	-8.0068529940466
8.0000000000000	-7.7128491299314
8.0020000000000	-7.6066340342459
8.0080000000000	-7.4533598844892
8.0140000000000	-7.5091373563809
8.0200000000000	-7.6924561856060
8.0260000000000	-7.8820642998810
8.0320000000000	-7.9388619874284
8.0380000000000	-7.7948800078650
8.0440000000000	-7.4215298557466
8.0500000000000	-7.0080651058225
8.0560000000000	-6.6379218791750
8.0620000000000	-6.3853300599097
8.0680000000000	-6.3269698447588
8.0740000000000	-6.5721185913116
8.0800000000000	-7.3030220177798
8.0860000000000	-8.5680112085065
8.0920000000000	-9.1604866751589
8.0980000000000	-8.8618050473542
8.1000000000000	-8.9022228698537
8.1040000000000	-9.3362216957761
8.1100000000000	-10.919928021418
8.1160000000000	-13.738662248683
8.1220000000000	-14.440111784121
8.1280000000000	-11.294408179832
8.1340000000000	-10.095570130263
8.1400000000000	-9.0693177531613
8.1460000000000	-8.7091489059344
8.1520000000000	-8.7222953392924
8.1580000000000	-9.1643217946662
8.1640000000000	-9.6941895092178
8.1700000000000	-10.505166906195
8.1760000000000	-12.175359247685
8.1820000000000	-14.602794310785
8.1880000000000	-18.218124281145
8.1940000000000	-22.384750686940
8.2000000000000	-22.509028530448
8.2060000000000	-19.179480302069
8.2120000000000	-17.546094308154
8.2180000000000	-20.862557170039
8.2240000000000	-22.779548534308
8.2300000000000	-16.199215062506
8.2360000000000	-11.563429618039
8.2420000000000	-8.9260062972475
8.2480000000000	-8.1039024412062
8.2540000000000	-8.4914884012240
8.2600000000000	-9.5908253796986
8.2660000000000	-10.956734827459
8.2720000000000	-11.615528378184
8.2780000000000	-12.359961829003
8.2840000000000	-15.240759460526
8.2900000000000	-15.304663947659
8.2960000000000	-13.834008501921
8.3000000000000	-13.038822551699
8.3020000000000	-12.712224055389
8.3080000000000	-11.943823577836
8.3140000000000	-11.400681984944
8.3200000000000	-11.015581501709
8.3260000000000	-10.697046343854
8.3320000000000	-10.088895812648
8.3380000000000	-8.3970242885136
8.3440000000000	-8.2882527558590
8.3500000000000	-9.2987098307474
8.3560000000000	-9.9419148313425
8.3620000000000	-10.381681279864
8.3680000000000	-10.734470172825
8.3740000000000	-11.048404893050
8.3800000000000	-11.345229357262
8.3860000000000	-11.636043821184
8.3920000000000	-11.926905574750
8.3980000000000	-12.220797475529
8.4000000000000	-12.319581539645
8.4040000000000	-12.518134775450
8.4100000000000	-12.816599657187
8.4160000000000	-13.110680783691
8.4220000000000	-13.391236193509
8.4280000000000	-13.645484620617
8.4340000000000	-13.857919451154
8.4400000000000	-14.012533399397
8.4460000000000	-14.096241536592
8.4520000000000	-14.102556824783
8.4580000000000	-14.033966567470
8.4640000000000	-13.901803032079
8.4700000000000	-13.723684093124
8.4760000000000	-13.519820901720
8.4820000000000	-13.309718153291
8.4880000000000	-13.110124342751
8.4940000000000	-12.934270982824
8.5000000000000	-12.791986373566
8.5060000000000	-12.690205456227
8.5120000000000	-12.633524680935
8.5180000000000	-12.624604558827
8.5240000000000	-12.664334691990
8.5300000000000	-12.751742084757
8.5360000000000	-12.883662601910
8.5420000000000	-13.054230549558
8.5480000000000	-13.254293420809
8.5540000000000	-13.470942920408
8.5600000000000	-13.687466321568
8.5660000000000	-13.884115840502
8.5720000000000	-14.040048523125
8.5780000000000	-14.136449189406
8.5840000000000	-14.160193482267
8.5900000000000	-14.106776012478
8.5960000000000	-13.981224850458
8.6000000000000	-13.863658646098
8.6020000000000	-13.796600222998
8.6080000000000	-13.570854449443
8.6140000000000	-13.323413170814
8.6200000000000	-13.072548788977
8.6260000000000	-12.833922789003
8.6320000000000	-12.620128805789
8.6380000000000	-12.440863044574
8.6440000000000	-12.303382672658
8.6500000000000	-12.213030494982
8.6560000000000	-12.173712562321
8.6620000000000	-12.188285630136
8.6680000000000	-12.258846901114
8.6740000000000	-12.386930778513
8.6800000000000	-12.573616209562
8.6860000000000	-12.819539492144
8.6920000000000	-13.124793823267
8.6980000000000	-13.488679164555
8.7000000000000	-13.622714712275
8.7040000000000	-13.909244754115
8.7100000000000	-14.382545062725
8.7160000000000	-14.901520223692
8.7220000000000	-15.454446830793
8.7280000000000	-16.023055852813
8.7340000000000	-16.580795323120
8.7400000000000	-17.092400549842
8.7460000000000	-17.516656998237
8.7520000000000	-17.813958060573
8.7580000000000	-17.957577158018
8.7640000000000	-17.943297354641
8.7700000000000	-17.790936615651
8.7760000000000	-17.536599669997
8.7820000000000	-17.221091156484
8.7880000000000	-16.880814495089
8.7940000000000	-16.543566343855
8.8000000000000	-16.228168007472
8.8060000000000	-15.945954523498
8.8120000000000	-15.702702259729
8.8180000000000	-15.500330236175
8.8240000000000	-15.338186965033
8.8300000000000	-15.213946067384
8.8360000000000	-15.124198214127
8.8420000000000	-15.064830216428
8.8480000000000	-15.031267284047
8.8540000000000	-15.018638278489
8.8600000000000	-15.021910624643
8.8660000000000	-15.036030851127
8.8720000000000	-15.056096255587
8.8780000000000	-15.077570604589
8.8840000000000	-15.096540876335
8.8900000000000	-15.109993890874
8.8960000000000	-15.116075137069
8.9000000000000	-15.115727051359
8.9020000000000	-15.114283120936
8.9080000000000	-15.105556486785
8.9140000000000	-15.092229361118
8.9200000000000	-15.077858175025
8.9260000000000	-15.066951303275
8.9320000000000	-15.064651631718
8.9380000000000	-15.076426441070
8.9440000000000	-15.107809848141
8.9500000000000	-15.164226133270
8.9560000000000	-15.250904382785
8.9620000000000	-15.372881017625
8.9680000000000	-15.535079190847
8.9740000000000	-15.742452652576
8.9800000000000	-16.000185318248
8.9860000000000	-16.313945241314
8.9920000000000	-16.690202559607
8.9980000000000	-17.136636178081
9.0000000000000	-17.302608527235
9.0040000000000	-17.662676495279
9.0100000000000	-18.280268089534
9.0160000000000	-19.005001120702
9.0220000000000	-19.857884248174
9.0280000000000	-20.868287532681
9.0340000000000	-22.079155574844
9.0400000000000	-23.557001865858
9.0460000000000	-25.413141820236
9.0520000000000	-27.855706838976
9.0580000000000	-31.347490340888
9.0640000000000	-37.292284909883
9.0700000000000	-48.031701192421
9.0760000000000	-36.412501312789
9.0820000000000	-30.849624163666
9.0880000000000	-27.482542994328
9.0940000000000	-25.090872607902
9.1000000000000	-23.254047971779
9.1060000000000	-21.778449212851
9.1120000000000	-20.559070667661
9.1180000000000	-19.532654179376
9.1240000000000	-18.658217221358
9.1300000000000	-17.907775986116
9.1360000000000	-17.261466145333
9.1420000000000	-16.704776165024
9.1480000000000	-16.226882641798
9.1540000000000	-15.819599494950
9.1600000000000	-15.476688099888
9.1660000000000	-15.193389688601
9.1720000000000	-14.966100339219
9.1780000000000	-14.792140930588
9.1840000000000	-14.669592597241
9.1900000000000	-14.597178858331
9.1960000000000	-14.574181977501
9.2000000000000	-14.586178048012
9.2020000000000	-14.600384975261
9.2080000000000	-14.676032997317
9.2140000000000	-14.801808923081
9.2200000000000	-14.978818359855
9.2260000000000	-15.208578434791
9.2320000000000	-15.493002690874
9.2380000000000	-15.834370083779
9.2440000000000	-16.235257970975
9.2500000000000	-16.698404164067
9.2560000000000	-17.226436389345
9.2620000000000	-17.821360061152
9.2680000000000	-18.483613679622
9.2740000000000	-19.210370505394
9.2800000000000	-19.992590665010
9.2860000000000	-20.810217408006
9.2920000000000	-21.625305290226
9.2980000000000	-22.374908713816
9.3000000000000	-22.595466425191
9.3040000000000	-22.970642267538
9.3100000000000	-23.317107559834
9.3160000000000	-23.352742911927
9.3220000000000	-23.086281328076
9.3280000000000	-22.591251400175
9.3340000000000	-21.964730012481
9.3400000000000	-21.290438187750
9.3460000000000	-20.625556635507
9.3520000000000	-20.003611122160
9.3580000000000	-19.441891700022
9.3640000000000	-18.947896446664
9.3700000000000	-18.523658354772
9.3760000000000	-18.168344065010
9.3820000000000	-17.879724281677
9.3880000000000	-17.654969432639
9.3940000000000	-17.491055511591
9.4000000000000	-17.384945785124
9.4060000000000	-17.333640930302
9.4120000000000	-17.334147847046
9.4180000000000	-17.383393602240
9.4240000000000	-17.478098117781
9.4300000000000	-17.614613214503
9.4360000000000	-17.788734658959
9.4420000000000	-17.995497581222
9.4480000000000	-18.228974499113
9.4540000000000	-18.482109638311
9.4600000000000	-18.746642285696
9.4660000000000	-19.013190920451
9.4720000000000	-19.271578184652
9.4780000000000	-19.511457620790
9.4840000000000	-19.723240130581
9.4900000000000	-19.899210996698
9.4960000000000	-20.034610640364
9.5000000000000	-20.101656664869
9.5020000000000	-20.128390366587
9.5080000000000	-20.183408917557
9.5140000000000	-20.206005227311
9.5200000000000	-20.205086052949
9.5260000000000	-20.190997363626
9.5320000000000	-20.174452707144
9.5380000000000	-20.165698638945
9.5440000000000	-20.173976216061
9.5500000000000	-20.207244213755
9.5560000000000	-20.272082665892
9.5620000000000	-20.373685234552
9.5680000000000	-20.515857396746
9.5740000000000	-20.700949402511
9.5800000000000	-20.929660409022
9.5860000000000	-21.200651946040
9.5920000000000	-21.509910700046
9.5980000000000	-21.849818569666
9.6000000000000	-21.967948967665
9.6040000000000	-22.207955335449
9.6100000000000	-22.565831717185
9.6160000000000	-22.898086154204
9.6220000000000	-23.173141422642
9.6280000000000	-23.356572256322
9.6340000000000	-23.417744339745
9.6400000000000	-23.338142173282
9.6460000000000	-23.117412231619
9.6520000000000	-22.773383342815
9.6580000000000	-22.336058968853
9.6640000000000	-21.839314957769
9.6700000000000	-21.314281990506
9.6760000000000	-20.786004114503
9.6820000000000	-20.272819031370
9.6880000000000	-19.787211947301
9.6940000000000	-19.337148956721
9.7000000000000	-18.927359146892
9.7060000000000	-18.560370628224
9.7120000000000	-18.237277703411
9.7180000000000	-17.958281742358
9.7240000000000	-17.723061719596
9.7300000000000	-17.531023911933
9.7360000000000	-17.381468893733
9.7420000000000	-17.273703401054
9.7480000000000	-17.207116418666
9.7540000000000	-17.181232962830
9.7600000000000	-17.195755023581
9.7660000000000	-17.250596500831
9.7720000000000	-17.345917326651
9.7780000000000	-17.482161039979
9.7840000000000	-17.660099705525
9.7900000000000	-17.880890174705
9.7960000000000	-18.146146288851
9.8000000000000	-18.348729705977
9.8020000000000	-18.458032834775
9.8080000000000	-18.819389116510
9.8140000000000	-19.233893329741
9.8200000000000	-19.706284253906
9.8260000000000	-20.242665392717
9.8320000000000	-20.850930868969
9.8380000000000	-21.541376246367
9.8440000000000	-22.327598724293
9.8500000000000	-23.227864553553
9.8560000000000	-24.267255340631
9.8620000000000	-25.481151309153
9.8680000000000	-26.921043926120
9.8740000000000	-28.664234287648
9.8800000000000	-30.827954355781
9.8860000000000	-33.568886651078
9.8920000000000	-36.856891448949
9.8980000000000	-38.867708829672
9.9000000000000	-38.556813914310
9.9040000000000	-36.755314235464
9.9100000000000	-33.490895690911
9.9160000000000	-30.790974294875
9.9220000000000	-28.666676559012
9.9280000000000	-26.962899157928
9.9340000000000	-25.565134761718
9.9400000000000	-24.398199590763
9.9460000000000	-23.412186299529
9.9520000000000	-22.572924512544
9.9580000000000	-21.856270414292
9.9640000000000	-21.244683790981
9.9700000000000	-20.725118498873
9.9760000000000	-20.287678649831
9.9820000000000	-19.924733607769
9.9880000000000	-19.630315423017
9.9940000000000	-19.399693719538
10.000000000000	-19.229062905435
10.006000000000	-19.115299237622
10.012000000000	-19.055758221956
10.018000000000	-19.048090061461
10.024000000000	-19.090054588809
10.030000000000	-19.179318687624
10.036000000000	-19.313219695750
10.042000000000	-19.488478985511
10.048000000000	-19.700852910381
10.054000000000	-19.944717154154
10.060000000000	-20.212600880262
10.066000000000	-20.494726420574
10.072000000000	-20.778674516769
10.078000000000	-21.049379046239
10.084000000000	-21.289724464255
10.090000000000	-21.481995163201
10.096000000000	-21.610207083289
10.100000000000	-21.654174419662
10.102000000000	-21.662914676588
10.108000000000	-21.635623932846
10.114000000000	-21.531840501364
10.120000000000	-21.362279537697
10.126000000000	-21.142597438516
10.132000000000	-20.890581137056
10.138000000000	-20.623710432235
10.144000000000	-20.357573167979
10.150000000000	-20.105153924230
10.156000000000	-19.876763952708
10.162000000000	-19.680333610066
10.168000000000	-19.521849954183
10.174000000000	-19.405806544704
10.180000000000	-19.335599628540
10.186000000000	-19.313846423372
10.192000000000	-19.342622046282
10.198000000000	-19.423618999552
10.200000000000	-19.462471831110
10.204000000000	-19.558232488051
10.210000000000	-19.747569247019
10.216000000000	-19.992368084790
10.222000000000	-20.292806738886
10.228000000000	-20.648151039170
10.234000000000	-21.056178608741
10.240000000000	-21.512284212559
10.246000000000	-22.008162984636
10.252000000000	-22.530014685861
10.258000000000	-23.056412001328
10.264000000000	-23.556476944022
10.270000000000	-23.989882026779
10.276000000000	-24.310988060307
10.282000000000	-24.478657473751
10.288000000000	-24.469389539832
10.294000000000	-24.286509266419
10.300000000000	-23.958719348634
10.306000000000	-23.529142796656
10.312000000000	-23.042494685986
10.318000000000	-22.536671058225
10.324000000000	-22.039864395129
10.330000000000	-21.571217363748
10.336000000000	-21.142830863958
10.342000000000	-20.761852249139
10.348000000000	-20.432161077015
10.354000000000	-20.155582295406
10.360000000000	-19.932706805737
10.366000000000	-19.763426092865
10.372000000000	-19.647271392700
10.378000000000	-19.583623285941
10.384000000000	-19.571836212702
10.390000000000	-19.611306458024
10.396000000000	-19.701500889809
10.400000000000	-19.789579395659
10.402000000000	-19.841955727143
10.408000000000	-20.032248572184
10.414000000000	-20.271941788863
10.420000000000	-20.560490190380
10.426000000000	-20.897100180441
10.432000000000	-21.280520429303
10.438000000000	-21.708735723607
10.444000000000	-22.178526809945
10.450000000000	-22.684853630212
10.456000000000	-23.220027089999
10.462000000000	-23.772676213723
10.468000000000	-24.326629251942
10.474000000000	-24.860051619386
10.480000000000	-25.345518953313
10.486000000000	-25.751982125770
10.492000000000	-26.049349704103
10.498000000000	-26.215161179174
10.500000000000	-26.239241464542
10.504000000000	-26.240869232316
10.510000000000	-26.134365141036
10.516000000000	-25.917188266482
10.522000000000	-25.618141033709
10.528000000000	-25.266691027631
10.534000000000	-24.888542233092
10.540000000000	-24.503806260272
10.546000000000	-24.127012026493
10.552000000000	-23.768004009691
10.558000000000	-23.433069667633
10.564000000000	-23.125967939065
10.570000000000	-22.848748045615
10.576000000000	-22.602354493167
10.582000000000	-22.387053239629
10.588000000000	-22.202720686154
10.594000000000	-22.049031544708
10.600000000000	-21.925573097640
10.606000000000	-21.831905507666
10.612000000000	-21.767581660465
10.618000000000	-21.732135513892
10.624000000000	-21.725044777714
10.630000000000	-21.745671636247
10.636000000000	-21.793183928620
10.642000000000	-21.866458622744
10.648000000000	-21.963969611231
10.654000000000	-22.083663028472
10.660000000000	-22.222825793967
10.666000000000	-22.377957369585
10.672000000000	-22.544661120882
10.678000000000	-22.717580045762
10.684000000000	-22.890410677386
10.690000000000	-23.056035419569
10.696000000000	-23.206811762353
10.700000000000	-23.295261945321
10.702000000000	-23.335039662407
10.708000000000	-23.433590982519
10.714000000000	-23.496630746039
10.720000000000	-23.520305976551
10.726000000000	-23.503251611968
10.732000000000	-23.446787968974
10.738000000000	-23.354760719618
10.744000000000	-23.233072425103
10.750000000000	-23.089030600637
10.756000000000	-22.930661501379
10.762000000000	-22.766111960065
10.768000000000	-22.603207430912
10.774000000000	-22.449180389786
10.780000000000	-22.310546119601
10.786000000000	-22.193085973466
10.792000000000	-22.101896461012
10.798000000000	-22.041468768028
10.800000000000	-22.028861770085
10.804000000000	-22.015771821833
10.810000000000	-22.028319329830
10.816000000000	-22.082205791217
10.822000000000	-22.180097786637
10.828000000000	-22.324164712456
10.834000000000	-22.515927352699
10.840000000000	-22.755993061948
10.846000000000	-23.043633193199
10.852000000000	-23.376144259332
10.858000000000	-23.747927736977
10.864000000000	-24.149246689115
10.870000000000	-24.564717788851
10.876000000000	-24.971851679618
10.882000000000	-25.340426380673
10.888000000000	-25.634047676324
10.894000000000	-25.815318389435
10.900000000000	-25.854581288299
10.906000000000	-25.739105894840
10.912000000000	-25.477468477204
10.918000000000	-25.096146584183
10.924000000000	-24.630694769336
10.930000000000	-24.116744094294
10.936000000000	-23.584361846214
10.942000000000	-23.056131856053
10.948000000000	-22.547613382035
10.954000000000	-22.068769192348
10.960000000000	-21.625505823230
10.966000000000	-21.220967434315
10.972000000000	-20.856505184873
10.978000000000	-20.532359751415
10.984000000000	-20.248124718346
10.990000000000	-20.003054267269
10.996000000000	-19.796264611643
11.000000000000	-19.679229435348
11.002000000000	-19.626864668198
11.008000000000	-19.494040353232
11.014000000000	-19.397108833295
11.020000000000	-19.335553445265
11.026000000000	-19.309046129091
11.032000000000	-19.317461490289
11.038000000000	-19.360884558790
11.044000000000	-19.439612553467
11.050000000000	-19.554149145808
11.056000000000	-19.705187451117
11.062000000000	-19.893574747724
11.068000000000	-20.120246982716
11.074000000000	-20.386113327429
11.080000000000	-20.691858693238
11.086000000000	-21.037612849294
11.092000000000	-21.422405971927
11.098000000000	-21.843291258047
11.100000000000	-21.990650328736
11.104000000000	-22.293973393791
11.110000000000	-22.762771705062
11.116000000000	-23.229868840665
11.122000000000	-23.664266854653
11.128000000000	-24.021982704629
11.134000000000	-24.248642550424
11.140000000000	-24.290046547036
11.146000000000	-24.110004603242
11.152000000000	-23.706046269209
11.158000000000	-23.110782928625
11.164000000000	-22.377732791379
11.170000000000	-21.562970765546
11.176000000000	-20.713179932841
11.182000000000	-19.862002252437
11.188000000000	-19.031388236488
11.194000000000	-18.234566431552
11.200000000000	-17.478865144581
11.206000000000	-16.767841200247
11.212000000000	-16.102722978109
11.218000000000	-15.483333585763
11.224000000000	-14.908661589853
11.230000000000	-14.377206384658
11.236000000000	-13.887184565915
11.242000000000	-13.436652908167
11.248000000000	-13.023582617496
11.254000000000	-12.645905952562
11.260000000000	-12.301547692490
11.266000000000	-11.988448540735
11.272000000000	-11.704584234851
11.278000000000	-11.447982142521
11.284000000000	-11.216735990396
11.290000000000	-11.009018785593
11.296000000000	-10.823093744231
11.300000000000	-10.710437372475
11.302000000000	-10.657322997816
11.308000000000	-10.510173911982
11.314000000000	-10.380222960993
11.320000000000	-10.266157216785
11.326000000000	-10.166773611762
11.332000000000	-10.080976210652
11.338000000000	-10.007771776495
11.344000000000	-9.9462639422346
11.350000000000	-9.8956463067358
11.356000000000	-9.8551947676924
11.362000000000	-9.8242593878883
11.368000000000	-9.8022560693636
11.374000000000	-9.7886582841865
11.380000000000	-9.7829890823139
11.386000000000	-9.7848135669634
11.392000000000	-9.7937319963744
11.398000000000	-9.8093736379729
11.400000000000	-9.8160209925504
11.404000000000	-9.8313914670909
11.410000000000	-9.8594577680029
11.416000000000	-9.8932606609188
11.422000000000	-9.9325015456363
11.428000000000	-9.9768934218238
11.434000000000	-10.026160018294
11.440000000000	-10.080035639779
11.446000000000	-10.138265619949
11.452000000000	-10.200607253298
11.458000000000	-10.266831065322
11.464000000000	-10.336722268415
11.470000000000	-10.410082237879
11.476000000000	-10.486729825527
11.482000000000	-10.566502303863
11.488000000000	-10.649255697746
11.494000000000	-10.734864208297
11.500000000000	-10.823218361222
11.506000000000	-10.914221415435
11.512000000000	-11.007783447244
11.518000000000	-11.103812385847
11.524000000000	-11.202201134114
11.530000000000	-11.302809801076
11.536000000000	-11.405442067210
11.542000000000	-11.509814915157
11.548000000000	-11.615521560186
11.554000000000	-11.721988638385
11.560000000000	-11.828430807061
11.566000000000	-11.933809039073
11.572000000000	-12.036802890193
11.578000000000	-12.135811069678
11.584000000000	-12.228996951295
11.590000000000	-12.314393465859
11.596000000000	-12.390072275938
11.600000000000	-12.434283956050
11.602000000000	-12.454364374955
11.608000000000	-12.506096923875
11.614000000000	-12.544793317511
11.620000000000	-12.570781408697
11.626000000000	-12.585174645028
11.632000000000	-12.589727224006
11.638000000000	-12.586601455519
11.644000000000	-12.578106577532
11.650000000000	-12.566466124561
11.656000000000	-12.553651000892
11.662000000000	-12.541289882377
11.668000000000	-12.530648187301
11.674000000000	-12.522656287112
11.680000000000	-12.517965967187
11.686000000000	-12.517017869250
11.692000000000	-12.520108241078
11.698000000000	-12.527448510372
11.700000000000	-12.530870364934
11.704000000000	-12.539215006156
11.710000000000	-12.555588447960
11.716000000000	-12.576783877231
11.722000000000	-12.603071869948
11.728000000000	-12.634791437158
11.734000000000	-12.672354187849
11.740000000000	-12.716238218129
11.746000000000	-12.766968903624
11.752000000000	-12.825082466489
11.758000000000	-12.891067181752
11.764000000000	-12.965276978439
11.770000000000	-13.047813959041
11.776000000000	-13.138381339597
11.782000000000	-13.236117824077
11.788000000000	-13.339438818265
11.794000000000	-13.445926894755
11.800000000000	-13.552326946530
11.806000000000	-13.654699596545
11.812000000000	-13.748758721770
11.818000000000	-13.830363704299
11.824000000000	-13.896070947367
11.830000000000	-13.943605694996
11.836000000000	-13.972125302730
11.842000000000	-13.982211939843
11.848000000000	-13.975623765136
11.854000000000	-13.954902507304
11.860000000000	-13.922954291150
11.866000000000	-13.882694289688
11.872000000000	-13.836799659878
11.878000000000	-13.787573877530
11.884000000000	-13.736900961694
11.890000000000	-13.686259997210
11.896000000000	-13.636772913160
11.900000000000	-13.604840650889
11.902000000000	-13.589265472386
11.908000000000	-13.544328799470
11.914000000000	-13.502374661535
11.920000000000	-13.463681708752
11.926000000000	-13.428432253818
11.932000000000	-13.396740389760
11.938000000000	-13.368672742104
11.944000000000	-13.344263241766
11.950000000000	-13.323523195391
11.956000000000	-13.306447741942
11.962000000000	-13.293019583666
11.968000000000	-13.283210696887
11.974000000000	-13.276982574900
11.980000000000	-13.274285433060
11.986000000000	-13.275056711582
11.992000000000	-13.279219139921
11.998000000000	-13.286678572676
12.000000000000	-13.289878737103
12.004000000000	-13.297321766318
12.010000000000	-13.311014235023
12.016000000000	-13.327598299357
12.022000000000	-13.346891421629
12.028000000000	-13.368684904601
12.034000000000	-13.392743015137
12.040000000000	-13.418802580663
12.046000000000	-13.446573093743
12.052000000000	-13.475737348680
12.058000000000	-13.505952623892
12.064000000000	-13.536852414961
12.070000000000	-13.568048715771
12.076000000000	-13.599134838950
12.082000000000	-13.629688761567
12.088000000000	-13.659276977338
12.094000000000	-13.687458831781
12.100000000000	-13.713791311051
12.106000000000	-13.737834247848
12.112000000000	-13.759155897970
12.118000000000	-13.777338828248
12.124000000000	-13.791986040432
12.130000000000	-13.802727236223
12.136000000000	-13.809225106728
12.142000000000	-13.811181506422
12.148000000000	-13.808343349036
12.154000000000	-13.800508043095
12.160000000000	-13.787528270703
12.166000000000	-13.769315907514
12.172000000000	-13.745844887071
12.178000000000	-13.717152830831
12.184000000000	-13.683341297091
12.190000000000	-13.644574547349
12.196000000000	-13.601076785688
12.200000000000	-13.569586021791
12.202000000000	-13.553127892283
12.208000000000	-13.501057741886
12.214000000000	-13.445239266974
12.220000000000	-13.386080487794
12.226000000000	-13.324015782829
12.232000000000	-13.259496709064
12.238000000000	-13.192982699156
12.244000000000	-13.124931961017
12.250000000000	-13.055792885030
12.256000000000	-12.985996227272
12.262000000000	-12.915948287173
12.268000000000	-12.846025239321
12.274000000000	-12.776568716215
12.280000000000	-12.707882676368
12.286000000000	-12.640231534244
12.292000000000	-12.573839478319
12.298000000000	-12.508890863348
12.300000000000	-12.487588370074
12.304000000000	-12.445531533907
12.310000000000	-12.383870918499
12.316000000000	-12.323984726504
12.322000000000	-12.265918082459
12.328000000000	-12.209688942048
12.334000000000	-12.155291649648
12.340000000000	-12.102700516500
12.346000000000	-12.051873319732
12.352000000000	-12.002754643982
12.358000000000	-11.955279008125
12.364000000000	-11.909373738658
12.370000000000	-11.864961568059
12.376000000000	-11.821962950707
12.382000000000	-11.780298100518
12.388000000000	-11.739888763580
12.394000000000	-11.700659745823
12.400000000000	-11.662540220539
12.406000000000	-11.625464843672
12.412000000000	-11.589374706471
12.418000000000	-11.554218155774
12.424000000000	-11.519951512089
12.430000000000	-11.486539714914
12.436000000000	-11.453956923752
12.442000000000	-11.422187102044
12.448000000000	-11.391224609871
12.454000000000	-11.361074829950
12.460000000000	-11.331754850043
12.466000000000	-11.303294223457
12.472000000000	-11.275735827848
12.478000000000	-11.249136840810
12.484000000000	-11.223569848711
12.490000000000	-11.199124102680
12.496000000000	-11.175906932305
12.500000000000	-11.161173209295
12.502000000000	-11.154045323119
12.508000000000	-11.133687658009
12.514000000000	-11.115005614683
12.520000000000	-11.098196200793
12.526000000000	-11.083483894515
12.532000000000	-11.071122840647
12.538000000000	-11.061399029756
12.544000000000	-11.054632359965
12.550000000000	-11.051178446843
12.556000000000	-11.051430006386
12.562000000000	-11.055817589305
12.568000000000	-11.064809392848
12.574000000000	-11.078909821275
12.580000000000	-11.098656411754
12.586000000000	-11.124614694611
12.592000000000	-11.157370523854
12.598000000000	-11.197519406552
12.600000000000	-11.212647875936
12.604000000000	-11.245652391014
12.610000000000	-11.302338158547
12.616000000000	-11.368101115905
12.622000000000	-11.443395517006
12.628000000000	-11.528575957793
12.634000000000	-11.623864982074
12.640000000000	-11.729318989333
12.646000000000	-11.844794112659
12.652000000000	-11.969914185194
12.658000000000	-12.104043274298
12.664000000000	-12.246265467219
12.670000000000	-12.395374578962
12.676000000000	-12.549876176792
12.682000000000	-12.708003754982
12.688000000000	-12.867750056713
12.694000000000	-13.026913467932
12.700000000000	-13.183158173064
12.706000000000	-13.334085468705
12.712000000000	-13.477312411558
12.718000000000	-13.610552986448
12.724000000000	-13.731696381598
12.730000000000	-13.838876893041
12.736000000000	-13.930530531605
12.742000000000	-14.005434563428
12.748000000000	-14.062727853163
12.754000000000	-14.101911768773
12.760000000000	-14.122833259075
12.766000000000	-14.125653247823
12.772000000000	-14.110804492426
12.778000000000	-14.078943440616
12.784000000000	-14.030900418752
12.790000000000	-13.967631833908
12.796000000000	-13.890177152444
12.800000000000	-13.831194862735
12.802000000000	-13.799622415854
12.808000000000	-13.697071120601
12.814000000000	-13.583622518732
12.820000000000	-13.460356832594
12.826000000000	-13.328326518819
12.832000000000	-13.188552534864
12.838000000000	-13.042024513975
12.844000000000	-12.889703798004
12.850000000000	-12.732528374054
12.856000000000	-12.571418880954
12.862000000000	-12.407284974890
12.868000000000	-12.241031458046
12.874000000000	-12.073563674288
12.880000000000	-11.905791761169
12.886000000000	-11.738633420378
12.892000000000	-11.573014934117
12.898000000000	-11.409870218173
12.900000000000	-11.356200539051
12.904000000000	-11.250137769851
12.910000000000	-11.094755445334
12.916000000000	-10.944653090240
12.922000000000	-10.800743150395
12.928000000000	-10.663909505580
12.934000000000	-10.534994891900
12.940000000000	-10.414787399917
12.946000000000	-10.304006643882
12.952000000000	-10.203290278902
12.958000000000	-10.113181584121
12.964000000000	-10.034118820181
12.970000000000	-9.9664270022315
12.976000000000	-9.9103126062526
12.982000000000	-9.8658615548936
12.988000000000	-9.8330406243354
12.994000000000	-9.8117021968937
13.000000000000	-9.8015920767767


==> figs/Matlab_plots/Kagome_Hex_S21_13_CST.txt <==
#
#"Frequency / GHz"	"S2,1 [Magnitude / dB]"
#-----------------------------------------
7.0000000000000	-29.423459817865
7.0060000000000	-29.609453962386
7.0120000000000	-30.104666943010
7.0180000000000	-30.670035116934
7.0240000000000	-30.745345891383
7.0300000000000	-29.880574060229
7.0360000000000	-28.288573618848
7.0420000000000	-26.624503471845
7.0480000000000	-25.514261872971
7.0540000000000	-25.159678179699
7.0600000000000	-25.218488093734
7.0660000000000	-25.246677088341
7.0720000000000	-25.032773225650
7.0780000000000	-24.606481577417
7.0840000000000	-24.140034315240
7.0900000000000	-23.816153497376
7.0960000000000	-23.711359233798
7.1000000000000	-23.743403912193
7.1020000000000	-23.779539477998
7.1080000000000	-23.925336599777
7.1140000000000	-24.070275111304
7.1200000000000	-24.171662238892
7.1260000000000	-24.215809059095
7.1320000000000	-24.207386688815
7.1380000000000	-24.161649360755
7.1440000000000	-24.098842238513
7.1500000000000	-24.038385891428
7.1560000000000	-23.991042789110
7.1620000000000	-23.949697566326
7.1680000000000	-23.883362181562
7.1740000000000	-23.741707120738
7.1800000000000	-23.473942281058
7.1860000000000	-23.055632988832
7.1920000000000	-22.509231938842
7.1980000000000	-21.908854846329
7.2000000000000	-21.715839819297
7.2040000000000	-21.368710583671
7.2100000000000	-20.995830457161
7.2160000000000	-20.770278549724
7.2220000000000	-20.635149543272
7.2280000000000	-20.674169008663
7.2340000000000	-20.888337035686
7.2400000000000	-21.210771945727
7.2460000000000	-21.582900673355
7.2520000000000	-21.970090381976
7.2580000000000	-22.360394727027
7.2640000000000	-22.763883743335
7.2700000000000	-23.218003808589
7.2760000000000	-23.802763684823
7.2820000000000	-24.665764179919
7.2880000000000	-26.023428178633
7.2940000000000	-27.953514144372
7.3000000000000	-29.606675494808
7.3060000000000	-29.414979692054
7.3120000000000	-28.020575252715
7.3180000000000	-26.620654418462
7.3240000000000	-25.456909389954
7.3300000000000	-24.460041908206
7.3360000000000	-23.539542263375
7.3420000000000	-22.627582297302
7.3480000000000	-21.678931664808
7.3540000000000	-20.671440425334
7.3600000000000	-19.614133378864
7.3660000000000	-18.557235127685
7.3720000000000	-17.583069120517
7.3780000000000	-16.757270025059
7.3840000000000	-16.072635616428
7.3900000000000	-15.455386505488
7.3960000000000	-14.825947532260
7.4000000000000	-14.378240866465
7.4020000000000	-14.145572417666
7.4080000000000	-13.427528318674
7.4140000000000	-12.730334908880
7.4200000000000	-12.139842037781
7.4260000000000	-11.733576584115
7.4320000000000	-11.536525202018
7.4380000000000	-11.505368671903
7.4440000000000	-11.560469783722
7.4500000000000	-11.634310507321
7.4560000000000	-11.698834326187
7.4620000000000	-11.764389273444
7.4680000000000	-11.860326308558
7.4740000000000	-12.010347074663
7.4800000000000	-12.217439216335
7.4860000000000	-12.470835861015
7.4920000000000	-12.757683727754
7.4980000000000	-13.022838511385
7.5000000000000	-13.093037038166
7.5040000000000	-13.198955228095
7.5100000000000	-13.271857101526
7.5160000000000	-13.251094995463
7.5220000000000	-13.158308008176
7.5280000000000	-13.032069304297
7.5340000000000	-12.930326740722
7.5400000000000	-12.923785321943
7.5460000000000	-13.076274454602
7.5520000000000	-13.418546779370
7.5580000000000	-13.934701052329
7.5640000000000	-14.573550350809
7.5700000000000	-15.273675769617
7.5760000000000	-15.982629727461
7.5820000000000	-16.662798483242
7.5880000000000	-17.286406190064
7.5940000000000	-17.822000849027
7.6000000000000	-18.323609898949
7.6060000000000	-19.046519537364
7.6120000000000	-19.576375916023
7.6180000000000	-20.025242319436
7.6240000000000	-20.451202848479
7.6300000000000	-20.881550115285
7.6360000000000	-21.356580442745
7.6420000000000	-21.952874633296
7.6480000000000	-22.751672429563
7.6540000000000	-23.418253697630
7.6600000000000	-23.356321228357
7.6660000000000	-23.150598466178
7.6720000000000	-23.136889440426
7.6780000000000	-23.262071524932
7.6840000000000	-23.469221058682
7.6900000000000	-23.733593854794
7.6960000000000	-24.048286955628
7.7000000000000	-24.286833212191
7.7020000000000	-24.415350439336
7.7080000000000	-24.841132534408
7.7140000000000	-25.332072591814
7.7200000000000	-25.886925172441
7.7260000000000	-26.478592962794
7.7320000000000	-27.014662858298
7.7380000000000	-27.278214431718
7.7440000000000	-26.936318844453
7.7500000000000	-25.783968471794
7.7560000000000	-24.002152362049
7.7620000000000	-21.974799256358
7.7680000000000	-19.997474429404
7.7740000000000	-18.223249552597
7.7800000000000	-16.711308190301
7.7860000000000	-15.466424872788
7.7920000000000	-14.462085290991
7.7980000000000	-13.657484074009
7.8000000000000	-13.426288166147
7.8040000000000	-13.010849582230
7.8100000000000	-12.487787204009
7.8160000000000	-12.064303566147
7.8220000000000	-11.725303299521
7.8280000000000	-11.459190801775
7.8340000000000	-11.249517888273
7.8400000000000	-11.068132457555
7.8460000000000	-10.879173397956
7.8520000000000	-10.657179508995
7.8580000000000	-10.402815880822
7.8640000000000	-10.138212770226
7.8700000000000	-9.8896724632032
7.8760000000000	-9.6756570324516
7.8820000000000	-9.5046058708346
7.8880000000000	-9.3777208976440
7.8940000000000	-9.2924557627308
7.9000000000000	-9.2451851197863
7.9060000000000	-9.2329153056076
7.9120000000000	-9.2542091880139
7.9180000000000	-9.3093839416898
7.9240000000000	-9.3997393371627
7.9300000000000	-9.5251596064386
7.9360000000000	-9.6794276453629
7.9420000000000	-9.8448995621994
7.9480000000000	-9.9936258812445
7.9540000000000	-10.099379423120
7.9600000000000	-10.145105944247
7.9660000000000	-10.112949702841
7.9720000000000	-9.9783209771610
7.9780000000000	-9.7267415605868
7.9840000000000	-9.3788949623019
7.9900000000000	-8.9948342748741
7.9960000000000	-8.6473032193861
8.0000000000000	-8.4624614563568
8.0020000000000	-8.3869333250845
8.0080000000000	-8.2271281832934
8.0140000000000	-8.1520609283918
8.0200000000000	-8.1336175171640
8.0260000000000	-8.1468761125843
8.0320000000000	-8.1863368670260
8.0380000000000	-8.2838088529040
8.0440000000000	-8.4650140123128
8.0500000000000	-8.6725044152616
8.0560000000000	-8.8872612411587
8.0620000000000	-9.1555493503605
8.0680000000000	-9.4877259670386
8.0740000000000	-9.7716328353121
8.0800000000000	-9.7252466066336
8.0860000000000	-9.1040767816166
8.0920000000000	-8.2795052697907
8.0980000000000	-7.9178592309238
8.1000000000000	-7.9030506238029
8.1040000000000	-7.9439825765436
8.1100000000000	-8.0295532657285
8.1160000000000	-8.0611154339975
8.1220000000000	-8.1262052032080
8.1280000000000	-8.4988939603859
8.1340000000000	-9.0947433896970
8.1400000000000	-9.3698751222666
8.1460000000000	-9.7066400958375
8.1520000000000	-10.423626355152
8.1580000000000	-10.198326038394
8.1640000000000	-9.2280650086715
8.1700000000000	-8.7560366095651
8.1760000000000	-8.5208072266620
8.1820000000000	-8.0959570117670
8.1880000000000	-7.9865252818803
8.1940000000000	-8.2868174775907
8.2000000000000	-8.6827052549614
8.2060000000000	-8.5968135918012
8.2120000000000	-8.9871643518388
8.2180000000000	-9.3481352024058
8.2240000000000	-9.5454654438702
8.2300000000000	-9.5973306716966
8.2360000000000	-9.7909825156944
8.2420000000000	-10.580727631829
8.2480000000000	-12.007836840598
8.2540000000000	-13.340402753162
8.2600000000000	-13.863707829569
8.2660000000000	-13.676265121625
8.2720000000000	-13.527287087975
8.2780000000000	-12.447867385436
8.2840000000000	-9.6033813178053
8.2900000000000	-8.3930655498299
8.2960000000000	-7.8742473992250
8.3000000000000	-7.6534775836042
8.3020000000000	-7.5579352630779
8.3080000000000	-7.2897622771340
8.3140000000000	-7.0307715285889
8.3200000000000	-6.7997970031561
8.3260000000000	-6.6252384578940
8.3320000000000	-6.6125360382239
8.3380000000000	-7.3292049918167
8.3440000000000	-7.4854297987323
8.3500000000000	-6.6833519012868
8.3560000000000	-6.2439807161743
8.3620000000000	-5.9588380322163
8.3680000000000	-5.7374964357227
8.3740000000000	-5.5491473591179
8.3800000000000	-5.3811843475655
8.3860000000000	-5.2274820030840
8.3920000000000	-5.0846542473640
8.3980000000000	-4.9506838305031
8.4000000000000	-4.9077677771958
8.4040000000000	-4.8243520039361
8.4100000000000	-4.7049623377829
8.4160000000000	-4.5921773177438
8.4220000000000	-4.4858989014479
8.4280000000000	-4.3861674124923
8.4340000000000	-4.2930709930084
8.4400000000000	-4.2066654608790
8.4460000000000	-4.1269074977650
8.4520000000000	-4.0536048913370
8.4580000000000	-3.9863870360055
8.4640000000000	-3.9246975437542
8.4700000000000	-3.8678089595178
8.4760000000000	-3.8148575168846
8.4820000000000	-3.7648939184189
8.4880000000000	-3.7169445776117
8.4940000000000	-3.6700768596488
8.5000000000000	-3.6234617459614
8.5060000000000	-3.5764280221794
8.5120000000000	-3.5285034019371
8.5180000000000	-3.4794396880540
8.5240000000000	-3.4292208335619
8.5300000000000	-3.3780543336764
8.5360000000000	-3.3263475951631
8.5420000000000	-3.2746717544042
8.5480000000000	-3.2237159119377
8.5540000000000	-3.1742350271812
8.5600000000000	-3.1269948688580
8.5660000000000	-3.0827174894281
8.5720000000000	-3.0420306685096
8.5780000000000	-3.0054245886473
8.5840000000000	-2.9732185951505
8.5900000000000	-2.9455402086098
8.5960000000000	-2.9223176225411
8.6000000000000	-2.9091879314687
8.6020000000000	-2.9032858159657
8.6080000000000	-2.8880052808854
8.6140000000000	-2.8758913651970
8.6200000000000	-2.8662514981845
8.6260000000000	-2.8583271792385
8.6320000000000	-2.8513375823118
8.6380000000000	-2.8445219065273
8.6440000000000	-2.8371780926375
8.6500000000000	-2.8286961163792
8.6560000000000	-2.8185846644887
8.6620000000000	-2.8064905258699
8.6680000000000	-2.7922104515656
8.6740000000000	-2.7756955469072
8.6800000000000	-2.7570484757256
8.6860000000000	-2.7365139122551
8.6920000000000	-2.7144628081770
8.6980000000000	-2.6913711827279
8.7000000000000	-2.6835369865997
8.7040000000000	-2.6677943144831
8.7100000000000	-2.6443374200716
8.7160000000000	-2.6216241353201
8.7220000000000	-2.6002643383686
8.7280000000000	-2.5808230292374
8.7340000000000	-2.5637920580050
8.7400000000000	-2.5495664315589
8.7460000000000	-2.5384267011063
8.7520000000000	-2.5305285397339
8.7580000000000	-2.5259000917865
8.7640000000000	-2.5244470710327
8.7700000000000	-2.5259649764020
8.7760000000000	-2.5301572582596
8.7820000000000	-2.5366578671483
8.7880000000000	-2.5450563884471
8.7940000000000	-2.5549239188272
8.8000000000000	-2.5658379551848
8.8060000000000	-2.5774048063633
8.8120000000000	-2.5892783564053
8.8180000000000	-2.6011743607303
8.8240000000000	-2.6128798074481
8.8300000000000	-2.6242572008822
8.8360000000000	-2.6352439108854
8.8420000000000	-2.6458469763919
8.8480000000000	-2.6561339566658
8.8540000000000	-2.6662205919409
8.8600000000000	-2.6762561677085
8.8660000000000	-2.6864075714545
8.8720000000000	-2.6968430812842
8.8780000000000	-2.7077169246905
8.8840000000000	-2.7191555854363
8.8900000000000	-2.7312467133733
8.8960000000000	-2.7440313084578
8.9000000000000	-2.7529369356799
8.9020000000000	-2.7574996163183
8.9080000000000	-2.7715909059600
8.9140000000000	-2.7861970235336
8.9200000000000	-2.8011693546518
8.9260000000000	-2.8163286049011
8.9320000000000	-2.8314766420412
8.9380000000000	-2.8464095442982
8.9440000000000	-2.8609309690699
8.9500000000000	-2.8748649896227
8.9560000000000	-2.8880676327893
8.9620000000000	-2.9004364743452
8.9680000000000	-2.9119177964709
8.9740000000000	-2.9225109711198
8.9800000000000	-2.9322698947223
8.9860000000000	-2.9413014569592
8.9920000000000	-2.9497611752964
8.9980000000000	-2.9578462648729
9.0000000000000	-2.9604970252719
9.0040000000000	-2.9657865376644
9.0100000000000	-2.9738336322883
9.0160000000000	-2.9822491617781
9.0220000000000	-2.9912924253319
9.0280000000000	-3.0012083551895
9.0340000000000	-3.0122163559413
9.0400000000000	-3.0245006375286
9.0460000000000	-3.0382025453893
9.0520000000000	-3.0534152565965
9.0580000000000	-3.0701810490232
9.0640000000000	-3.0884911749648
9.0700000000000	-3.1082881969031
9.0760000000000	-3.1294704869524
9.0820000000000	-3.1518984666297
9.0880000000000	-3.1754020796892
9.0940000000000	-3.1997889526183
9.1000000000000	-3.2248527045808
9.1060000000000	-3.2503809161241
9.1120000000000	-3.2761623455129
9.1180000000000	-3.3019930828594
9.1240000000000	-3.3276814446579
9.1300000000000	-3.3530515249165
9.1360000000000	-3.3779454253689
9.1420000000000	-3.4022242796469
9.1480000000000	-3.4257682601427
9.1540000000000	-3.4484758087478
9.1600000000000	-3.4702623624287
9.1660000000000	-3.4910588517680
9.1720000000000	-3.5108102363771
9.1780000000000	-3.5294743076865
9.1840000000000	-3.5470209401534
9.1900000000000	-3.5634319102151
9.1960000000000	-3.5787013328010
9.2000000000000	-3.5882498572642
9.2020000000000	-3.5928366926456
9.2080000000000	-3.6058603769281
9.2140000000000	-3.6178115516132
9.2200000000000	-3.6287481706043
9.2260000000000	-3.6387488681487
9.2320000000000	-3.6479144637825
9.2380000000000	-3.6563688075611
9.2440000000000	-3.6642587125307
9.2500000000000	-3.6717527615400
9.2560000000000	-3.6790388356457
9.2620000000000	-3.6863202894135
9.2680000000000	-3.6938107908348
9.2740000000000	-3.7017279453286
9.2800000000000	-3.7102859277748
9.2860000000000	-3.7196874457196
9.2920000000000	-3.7301154418658
9.2980000000000	-3.7417250056116
9.3000000000000	-3.7458792882654
9.3040000000000	-3.7546359935604
9.3100000000000	-3.7689268515787
9.3160000000000	-3.7846300834482
9.3220000000000	-3.8017297249270
9.3280000000000	-3.8201610630238
9.3340000000000	-3.8398126984074
9.3400000000000	-3.8605308968369
9.3460000000000	-3.8821260271718
9.3520000000000	-3.9043807519756
9.3580000000000	-3.9270595325832
9.3640000000000	-3.9499189406300
9.3700000000000	-3.9727182351369
9.3760000000000	-3.9952296670045
9.3820000000000	-4.0172480067765
9.3880000000000	-4.0385988504221
9.3940000000000	-4.0591453346767
9.4000000000000	-4.0787929815937
9.4060000000000	-4.0974924860187
9.4120000000000	-4.1152403557796
9.4180000000000	-4.1320774099414
9.4240000000000	-4.1480852338698
9.4300000000000	-4.1633807797761
9.4360000000000	-4.1781093862511
9.4420000000000	-4.1924365675609
9.4480000000000	-4.2065389896267
9.4540000000000	-4.2205951000635
9.4600000000000	-4.2347759092585
9.4660000000000	-4.2492364232964
9.4720000000000	-4.2641082037771
9.4780000000000	-4.2794934725834
9.4840000000000	-4.2954610926858
9.4900000000000	-4.3120446436331
9.4960000000000	-4.3292426800642
9.5000000000000	-4.3410338133477
9.5020000000000	-4.3470211233185
9.5080000000000	-4.3653176011008
9.5140000000000	-4.3840474289925
9.5200000000000	-4.4031108296159
9.5260000000000	-4.4224009170080
9.5320000000000	-4.4418119386441
9.5380000000000	-4.4612472657590
9.5440000000000	-4.4806266516790
9.5500000000000	-4.4998923333955
9.5560000000000	-4.5190136282004
9.5620000000000	-4.5379897692206
9.5680000000000	-4.5568508258151
9.5740000000000	-4.5756566622361
9.5800000000000	-4.5944939963907
9.5860000000000	-4.6134717258643
9.5920000000000	-4.6327147863923
9.5980000000000	-4.6523568941384
9.6000000000000	-4.6590163286342
9.6040000000000	-4.6725325925382
9.6100000000000	-4.6933690720338
9.6160000000000	-4.7149782520757
9.6220000000000	-4.7374496057615
9.6280000000000	-4.7608441667937
9.6340000000000	-4.7851900870835
9.6400000000000	-4.8104800152995
9.6460000000000	-4.8366704488563
9.6520000000000	-4.8636830834699
9.6580000000000	-4.8914080559585
9.6640000000000	-4.9197088579101
9.6700000000000	-4.9484285993559
9.6760000000000	-4.9773972294461
9.6820000000000	-5.0064392791395
9.6880000000000	-5.0353816796945
9.6940000000000	-5.0640612281709
9.7000000000000	-5.0923313129636
9.7060000000000	-5.1200675731500
9.7120000000000	-5.1471722393212
9.7180000000000	-5.1735769850849
9.7240000000000	-5.1992442028153
9.7300000000000	-5.2241667006193
9.7360000000000	-5.2483658968565
9.7420000000000	-5.2718886614250
9.7480000000000	-5.2948030172769
9.7540000000000	-5.3171929691693
9.7600000000000	-5.3391527673544
9.7660000000000	-5.3607809396082
9.7720000000000	-5.3821744337037
9.7780000000000	-5.4034232026698
9.7840000000000	-5.4246055363322
9.7900000000000	-5.4457843953555
9.7960000000000	-5.4670049403939
9.8000000000000	-5.4811888517225
9.8020000000000	-5.4882933726319
9.8080000000000	-5.5096571178745
9.8140000000000	-5.5310863002487
9.8200000000000	-5.5525563696244
9.8260000000000	-5.5740316748839
9.8320000000000	-5.5954697180548
9.8380000000000	-5.6168257856416
9.8440000000000	-5.6380576352115
9.8500000000000	-5.6591299177901
9.8560000000000	-5.6800180388436
9.8620000000000	-5.7007112003932
9.8680000000000	-5.7212144211417
9.8740000000000	-5.7415493969615
9.8800000000000	-5.7617541369748
9.8860000000000	-5.7818813869555
9.8920000000000	-5.8019959280014
9.8980000000000	-5.8221709104305
9.9000000000000	-5.8289226420253
9.9040000000000	-5.8424834466831
9.9100000000000	-5.8630097387628
9.9160000000000	-5.8838200518038
9.9220000000000	-5.9049738626488
9.9280000000000	-5.9265155087535
9.9340000000000	-5.9484706375228
9.9400000000000	-5.9708437101748
9.9460000000000	-5.9936167500393
9.9520000000000	-6.0167494471105
9.9580000000000	-6.0401806443133
9.9640000000000	-6.0638311427168
9.9700000000000	-6.0876076793395
9.9760000000000	-6.1114078581580
9.9820000000000	-6.1351257571842
9.9880000000000	-6.1586578951765
9.9940000000000	-6.1819092221455
10.000000000000	-6.2047987981627
10.006000000000	-6.2272648436500
10.012000000000	-6.2492688790005
10.018000000000	-6.2707987193257
10.024000000000	-6.2918701484705
10.030000000000	-6.3125271624841
10.036000000000	-6.3328407439265
10.042000000000	-6.3529062022852
10.048000000000	-6.3728391898653
10.054000000000	-6.3927705739846
10.060000000000	-6.4128404119407
10.066000000000	-6.4331913313365
10.072000000000	-6.4539616609885
10.078000000000	-6.4752786828690
10.084000000000	-6.4972523799813
10.090000000000	-6.5199700364854
10.096000000000	-6.5434920042259
10.100000000000	-6.5596365404718
10.102000000000	-6.5678488855845
10.108000000000	-6.5930403000073
10.114000000000	-6.6190353063615
10.120000000000	-6.6457744526210
10.126000000000	-6.6731733260669
10.132000000000	-6.7011273887692
10.138000000000	-6.7295178109602
10.144000000000	-6.7582179636069
10.150000000000	-6.7871002034299
10.156000000000	-6.8160425789993
10.162000000000	-6.8449351036687
10.168000000000	-6.8736852768901
10.174000000000	-6.9022225859850
10.180000000000	-6.9305017815917
10.186000000000	-6.9585047878391
10.192000000000	-6.9862411793234
10.198000000000	-7.0137472282587
10.200000000000	-7.0228745677398
10.204000000000	-7.0410835942468
10.210000000000	-7.0683317937758
10.216000000000	-7.0955896447133
10.222000000000	-7.1229659305496
10.228000000000	-7.1505745677283
10.234000000000	-7.1785285847886
10.240000000000	-7.2069342321848
10.246000000000	-7.2358855349628
10.252000000000	-7.2654595762824
10.258000000000	-7.2957127585394
10.264000000000	-7.3266782324359
10.270000000000	-7.3583646159819
10.276000000000	-7.3907560495500
10.282000000000	-7.4238135549547
10.288000000000	-7.4574775916192
10.294000000000	-7.4916716364077
10.300000000000	-7.5263065600012
10.306000000000	-7.5612855348728
10.312000000000	-7.5965091896129
10.318000000000	-7.6318807217362
10.324000000000	-7.6673106950674
10.330000000000	-7.7027212762468
10.336000000000	-7.7380497051179
10.342000000000	-7.7732508427578
10.348000000000	-7.8082986956802
10.354000000000	-7.8431868724174
10.360000000000	-7.8779279866396
10.366000000000	-7.9125520767447
10.372000000000	-7.9471041631543
10.378000000000	-7.9816411091621
10.384000000000	-8.0162279869664
10.390000000000	-8.0509341754506
10.396000000000	-8.0858294286381
10.400000000000	-8.1092310006394
10.402000000000	-8.1209801522541
10.408000000000	-8.1564461099194
10.414000000000	-8.1922777505548
10.420000000000	-8.2285143059965
10.426000000000	-8.2651827551549
10.432000000000	-8.3022976917711
10.438000000000	-8.3398620711416
10.444000000000	-8.3778687516278
10.450000000000	-8.4163026937417
10.456000000000	-8.4551436369910
10.462000000000	-8.4943690454052
10.468000000000	-8.5339570985782
10.474000000000	-8.5738895066786
10.480000000000	-8.6141539445574
10.486000000000	-8.6547459301178
10.492000000000	-8.6956700129813
10.498000000000	-8.7369401881234
10.500000000000	-8.7507775638352
10.504000000000	-8.7785795021996
10.510000000000	-8.8206188742705
10.516000000000	-8.8630952042501
10.522000000000	-8.9060488885457
10.528000000000	-8.9495209003405
10.534000000000	-8.9935496196069
10.540000000000	-9.0381676136212
10.546000000000	-9.0833985716845
10.552000000000	-9.1292545878077
10.558000000000	-9.1757339631678
10.564000000000	-9.2228196677209
10.570000000000	-9.2704785599305
10.576000000000	-9.3186614178295
10.582000000000	-9.3673037870533
10.588000000000	-9.4163276050164
10.594000000000	-9.4656435181746
10.600000000000	-9.5151537737564
10.606000000000	-9.5647555401223
10.612000000000	-9.6143444921390
10.618000000000	-9.6638184897362
10.624000000000	-9.7130811787775
10.630000000000	-9.7620453524918
10.636000000000	-9.8106359277460
10.642000000000	-9.8587924118895
10.648000000000	-9.9064707614300
10.654000000000	-9.9536445619953
10.660000000000	-10.000305488882
10.666000000000	-10.046463038012
10.672000000000	-10.092143547316
10.678000000000	-10.137388557937
10.684000000000	-10.182252592064
10.690000000000	-10.226800448865
10.696000000000	-10.271104140880
10.700000000000	-10.300541729986
10.702000000000	-10.315239608944
10.708000000000	-10.359283363287
10.714000000000	-10.403309200477
10.720000000000	-10.447385139788
10.726000000000	-10.491570707670
10.732000000000	-10.535914675838
10.738000000000	-10.580453327897
10.744000000000	-10.625209293204
10.750000000000	-10.670190947677
10.756000000000	-10.715392342097
10.762000000000	-10.760793583162
10.768000000000	-10.806361563542
10.774000000000	-10.852050918240
10.780000000000	-10.897805076674
10.786000000000	-10.943557284440
10.792000000000	-10.989231485238
10.798000000000	-11.034742980063
10.800000000000	-11.049861489641
10.804000000000	-11.079998814869
10.810000000000	-11.124897886159
10.816000000000	-11.169330792148
10.822000000000	-11.213179491696
10.828000000000	-11.256316860640
10.834000000000	-11.298606252908
10.840000000000	-11.339901180593
10.846000000000	-11.380045222490
10.852000000000	-11.418872255747
10.858000000000	-11.456207081940
10.864000000000	-11.491866489524
10.870000000000	-11.525660763079
10.876000000000	-11.557395617765
10.882000000000	-11.586874509040
10.888000000000	-11.613901243960
10.894000000000	-11.638282803483
10.900000000000	-11.659832275240
10.906000000000	-11.678371793594
10.912000000000	-11.693735387445
10.918000000000	-11.705771645362
10.924000000000	-11.714346120800
10.930000000000	-11.719343416072
10.936000000000	-11.720668901062
10.942000000000	-11.718250040214
10.948000000000	-11.712037318497
10.954000000000	-11.702004772510
10.960000000000	-11.688150147084
10.966000000000	-11.670494709563
10.972000000000	-11.649082763749
10.978000000000	-11.623980913302
10.984000000000	-11.595277129678
10.990000000000	-11.563079683291
10.996000000000	-11.527515997843
11.000000000000	-11.502007844811
11.002000000000	-11.488731487228
11.008000000000	-11.446888431755
11.014000000000	-11.402164945997
11.020000000000	-11.354754084121
11.026000000000	-11.304863120367
11.032000000000	-11.252713032360
11.038000000000	-11.198538203445
11.044000000000	-11.142586347261
11.050000000000	-11.085118643703
11.056000000000	-11.026410060576
11.062000000000	-10.966749819908
11.068000000000	-10.906441952611
11.074000000000	-10.845805870476
11.080000000000	-10.785176871000
11.086000000000	-10.724906478876
11.092000000000	-10.665362519043
11.098000000000	-10.606928810816
11.100000000000	-10.587766182072
11.104000000000	-10.550004371697
11.110000000000	-10.495002024030
11.116000000000	-10.442346308603
11.122000000000	-10.392470627421
11.128000000000	-10.345813563644
11.134000000000	-10.302814360251
11.140000000000	-10.263907579810
11.146000000000	-10.229517014469
11.152000000000	-10.200048965929
11.158000000000	-10.175885066495
11.164000000000	-10.157374860668
11.170000000000	-10.144828407629
11.176000000000	-10.138509194114
11.182000000000	-10.138627660172
11.188000000000	-10.145335634540
11.194000000000	-10.158721949953
11.200000000000	-10.178809462421
11.206000000000	-10.205553634794
11.212000000000	-10.238842768540
11.218000000000	-10.278499884596
11.224000000000	-10.324286171499
11.230000000000	-10.375905843391
11.236000000000	-10.433012188165
11.242000000000	-10.495214541000
11.248000000000	-10.562085893403
11.254000000000	-10.633170842574
11.260000000000	-10.707993598956
11.266000000000	-10.786065797720
11.272000000000	-10.866893898849
11.278000000000	-10.949986005727
11.284000000000	-11.034857979714
11.290000000000	-11.121038774305
11.296000000000	-11.208074954545
11.300000000000	-11.266359927260
11.302000000000	-11.295534403379
11.308000000000	-11.383009245688
11.314000000000	-11.470118042632
11.320000000000	-11.556507323969
11.326000000000	-11.641852534926
11.332000000000	-11.725858477978
11.338000000000	-11.808259329617
11.344000000000	-11.888818308791
11.350000000000	-11.967327068230
11.356000000000	-12.043604873049
11.362000000000	-12.117497623507
11.368000000000	-12.188876771182
11.374000000000	-12.257638170291
11.380000000000	-12.323700898927
11.386000000000	-12.387006078474
11.392000000000	-12.447515713769
11.398000000000	-12.505211571416
11.400000000000	-12.523817800493
11.404000000000	-12.560094109283
11.410000000000	-12.612181466350
11.416000000000	-12.661508518791
11.422000000000	-12.708126005317
11.428000000000	-12.752099722367
11.434000000000	-12.793509787542
11.440000000000	-12.832449967739
11.446000000000	-12.869027066708
11.452000000000	-12.903360365048
11.458000000000	-12.935581104111
11.464000000000	-12.965832003782
11.470000000000	-12.994266802579
11.476000000000	-13.021049807112
11.482000000000	-13.046355436591
11.488000000000	-13.070367746802
11.494000000000	-13.093279916891
11.500000000000	-13.115293681451
11.506000000000	-13.136618689899
11.512000000000	-13.157471775015
11.518000000000	-13.178076112996
11.524000000000	-13.198660258464
11.530000000000	-13.219457039785
11.536000000000	-13.240702302756
11.542000000000	-13.262633494485
11.548000000000	-13.285488083921
11.554000000000	-13.309501821217
11.560000000000	-13.334906844642
11.566000000000	-13.361929651130
11.572000000000	-13.390788954416
11.578000000000	-13.421693462845
11.584000000000	-13.454839616851
11.590000000000	-13.490409333502
11.596000000000	-13.528567811781
11.600000000000	-13.555518129194
11.602000000000	-13.569461456960
11.608000000000	-13.613215985156
11.614000000000	-13.659934769416
11.620000000000	-13.709697486368
11.626000000000	-13.762559117294
11.632000000000	-13.818549349739
11.638000000000	-13.877672415454
11.644000000000	-13.939907388328
11.650000000000	-14.005208952253
11.656000000000	-14.073508634589
11.662000000000	-14.144716486576
11.668000000000	-14.218723178582
11.674000000000	-14.295402465966
11.680000000000	-14.374613971350
11.686000000000	-14.456206221357
11.692000000000	-14.540019870786
11.698000000000	-14.625891044624
11.700000000000	-14.654943443603
11.704000000000	-14.713654728152
11.710000000000	-14.803148137325
11.716000000000	-14.894214005208
11.722000000000	-14.986703725087
11.728000000000	-15.080480296348
11.734000000000	-15.175421025089
11.740000000000	-15.271419937060
11.746000000000	-15.368389865852
11.752000000000	-15.466264183939
11.758000000000	-15.564998148265
11.764000000000	-15.664569835496
11.770000000000	-15.764980645158
11.776000000000	-15.866255351760
11.782000000000	-15.968441690153
11.788000000000	-16.071609462098
11.794000000000	-16.175849156850
11.800000000000	-16.281270084805
11.806000000000	-16.387998031457
11.812000000000	-16.496172449115
11.818000000000	-16.605943216328
11.824000000000	-16.717467009560
11.830000000000	-16.830903348017
11.836000000000	-16.946410390043
11.842000000000	-17.064140577315
11.848000000000	-17.184236239823
11.854000000000	-17.306825289401
11.860000000000	-17.432017140399
11.866000000000	-17.559899002045
11.872000000000	-17.690532686829
11.878000000000	-17.823952071741
11.884000000000	-17.960161334680
11.890000000000	-18.099134066510
11.896000000000	-18.240813331222
11.900000000000	-18.336728287900
11.902000000000	-18.385112714087
11.908000000000	-18.531918362090
11.914000000000	-18.681091984922
11.920000000000	-18.832474750326
11.926000000000	-18.985891976935
11.932000000000	-19.141158502483
11.938000000000	-19.298084586582
11.944000000000	-19.456482195585
11.950000000000	-19.616171512528
11.956000000000	-19.776987516549
11.962000000000	-19.938786482816
11.968000000000	-20.101452264182
11.974000000000	-20.264902227462
11.980000000000	-20.429092729990
11.986000000000	-20.594024032658
11.992000000000	-20.759744554900
11.998000000000	-20.926354382588
12.000000000000	-20.982113702041
12.004000000000	-21.094007942576
12.010000000000	-21.262915757121
12.016000000000	-21.433345189030
12.022000000000	-21.605620085293
12.028000000000	-21.780119225420
12.034000000000	-21.957273483058
12.040000000000	-22.137561619369
12.046000000000	-22.321504646149
12.052000000000	-22.509658730783
12.058000000000	-22.702606665048
12.064000000000	-22.900947987587
12.070000000000	-23.105287937396
12.076000000000	-23.316225517953
12.082000000000	-23.534341067704
12.088000000000	-23.760183852657
12.094000000000	-23.994260313599
12.100000000000	-24.237023701795
12.106000000000	-24.488865913256
12.112000000000	-24.750112373817
12.118000000000	-25.021020829831
12.124000000000	-25.301784863472
12.130000000000	-25.592542884239
12.136000000000	-25.893393261866
12.142000000000	-26.204416181857
12.148000000000	-26.525702743935
12.154000000000	-26.857391813318
12.160000000000	-27.199715198237
12.166000000000	-27.553051896477
12.172000000000	-27.917992443906
12.178000000000	-28.295414857600
12.184000000000	-28.686574321212
12.190000000000	-29.093209685213
12.196000000000	-29.517671148711
12.200000000000	-29.812050894115
12.202000000000	-29.963075321952
12.208000000000	-30.433496534442
12.214000000000	-30.934207274738
12.220000000000	-31.471986971395
12.226000000000	-32.055528745871
12.232000000000	-32.695991776646
12.238000000000	-33.407779545207
12.244000000000	-34.209686269521
12.250000000000	-35.126677897963
12.256000000000	-36.192837056468
12.262000000000	-37.456600541036
12.268000000000	-38.990917859405
12.274000000000	-40.915225379132
12.280000000000	-43.450661697217
12.286000000000	-47.095082725688
12.292000000000	-53.485688758638
12.298000000000	-74.016297914311
12.300000000000	-60.785454078500
12.304000000000	-52.478950033320
12.310000000000	-46.926993090716
12.316000000000	-43.708757531110
12.322000000000	-41.493431677670
12.328000000000	-39.844332640791
12.334000000000	-38.560893623267
12.340000000000	-37.532887589473
12.346000000000	-36.692436327278
12.352000000000	-35.994360221025
12.358000000000	-35.406884637765
12.364000000000	-34.906754253489
12.370000000000	-34.476442924637
12.376000000000	-34.102449851799
12.382000000000	-33.774200834885
12.388000000000	-33.483308205919
12.394000000000	-33.223055395917
12.400000000000	-32.988029261817
12.406000000000	-32.773853973739
12.412000000000	-32.576997531431
12.418000000000	-32.394632095052
12.424000000000	-32.224535418053
12.430000000000	-32.065024348248
12.436000000000	-31.914913456894
12.442000000000	-31.773492751437
12.448000000000	-31.640518383618
12.454000000000	-31.516209376452
12.460000000000	-31.401241921390
12.466000000000	-31.296731070246
12.472000000000	-31.204188408795
12.478000000000	-31.125444534063
12.484000000000	-31.062528117847
12.490000000000	-31.017499988947
12.496000000000	-30.992251049943
12.500000000000	-30.987171784005
12.502000000000	-30.988285228283
12.508000000000	-31.006519397974
12.514000000000	-31.047136584432
12.520000000000	-31.109523216605
12.526000000000	-31.192305647650
12.532000000000	-31.293480010561
12.538000000000	-31.410609877033
12.544000000000	-31.541054701795
12.550000000000	-31.682191432476
12.556000000000	-31.831600250151
12.562000000000	-31.987198598024
12.568000000000	-32.147320612995
12.574000000000	-32.310748610952
12.580000000000	-32.476708309610
12.586000000000	-32.644840638324
12.592000000000	-32.815161533392
12.598000000000	-32.988018440792
12.600000000000	-33.046303572714
12.604000000000	-33.164049260292
12.610000000000	-33.344146764399
12.616000000000	-33.529429243893
12.622000000000	-33.721216260637
12.628000000000	-33.921006752172
12.634000000000	-34.130455136081
12.640000000000	-34.351339351898
12.646000000000	-34.585512917802
12.652000000000	-34.834831177681
12.658000000000	-35.101040538211
12.664000000000	-35.385619593285
12.670000000000	-35.689564346081
12.676000000000	-36.013118593305
12.682000000000	-36.355467253928
12.688000000000	-36.714436018922
12.694000000000	-37.086271883660
12.700000000000	-37.465605531406
12.706000000000	-37.845699358224
12.712000000000	-38.219042666781
12.718000000000	-38.578258974050
12.724000000000	-38.917162307812
12.730000000000	-39.231699954816
12.736000000000	-39.520517013725
12.742000000000	-39.784996163892
12.748000000000	-40.028809778124
12.754000000000	-40.257172551940
12.760000000000	-40.476031889903
12.766000000000	-40.691383002221
12.772000000000	-40.908799586440
12.778000000000	-41.133184515787
12.784000000000	-41.368694763810
12.790000000000	-41.618779852637
12.796000000000	-41.886279826137
12.800000000000	-42.075464669755
12.802000000000	-42.173543514888
12.808000000000	-42.482542421293
12.814000000000	-42.814966287483
12.820000000000	-43.172292777387
12.826000000000	-43.555826265795
12.832000000000	-43.966700220872
12.838000000000	-44.405834525128
12.844000000000	-44.873833309588
12.850000000000	-45.370800146612
12.856000000000	-45.896035263565
12.862000000000	-46.447564244912
12.868000000000	-47.021432522688
12.874000000000	-47.610695640208
12.880000000000	-48.204069135503
12.886000000000	-48.784330456973
12.892000000000	-49.326874824270
12.898000000000	-49.799368974183
12.900000000000	-49.934828366761
12.904000000000	-50.164019173008
12.910000000000	-50.383803881897
12.916000000000	-50.432043806099
12.922000000000	-50.301281558180
12.928000000000	-50.006009059922
12.934000000000	-49.577323127630
12.940000000000	-49.053170908248
12.946000000000	-48.469649534153
12.952000000000	-47.856213120330
12.958000000000	-47.234493958641
12.964000000000	-46.619174271782
12.970000000000	-46.019559102211
12.976000000000	-45.441116026720
12.982000000000	-44.886712685104
12.988000000000	-44.357520204063
12.994000000000	-43.853638187188
13.000000000000	-43.374513250314


==> figs/Matlab_plots/Kagome_Hex_S_Parameter_13_HFSS.csv <==
"Freq [GHz]","dB(S(1,1)) []","dB(S(2,1)) []","dB(S(1,2)) []","dB(S(2,2)) []"
7.5,-6.68370931999679,-12.9414817238188,-12.9406447821257,-6.7907127534667
7.6,-4.52842655190918,-18.5382354248076,-18.5373265326084,-4.42224478472463
7.7,-4.58395425974332,-26.3156784013673,-26.3095264521874,-4.57096085347558
7.8,-16.0422615151531,-14.0209364436771,-14.0211531961492,-15.9313820380304
7.9,-6.29600849178257,-9.37351065360304,-9.37331512232041,-6.26959876136098
8,-5.8799994749474,-8.21838289886395,-8.21748998862093,-5.8935675639213
8.1,-11.5619373964678,-8.42386380158185,-8.42592590441043,-11.7410974757243
8.2,-15.744182271686,-7.10917276516437,-7.10901933249149,-16.2406124760109
8.3,-16.8392602915846,-9.71030956081283,-9.70988211735533,-16.8445720774457
8.4,-10.9498979678306,-7.06222635331629,-7.06218334967217,-11.0374529269205
8.5,-15.5209413337447,-4.64859193411278,-4.64826127989136,-15.0921971157004
8.6,-12.1131294646361,-3.75084720856056,-3.7508144070675,-12.1564691406423
8.7,-11.8458662124115,-3.21264762469357,-3.21247698521345,-11.8613249787073
8.8,-18.1262152661823,-2.84705992651253,-2.84687165648106,-18.4065625406966
8.9,-14.1665293663295,-2.92168516603061,-2.94229979085084,-14.2356056614489
9,-16.728167572304,-2.99646092800311,-2.99694083047511,-16.8537180953491
9.1,-23.3108811493621,-3.10713195517039,-3.10698566097697,-23.8577993714201
9.2,-16.5775753072193,-3.40639280525364,-3.40831127040284,-16.5845945440591
9.3,-19.3296057061951,-3.69602489592598,-3.69600104451054,-19.0092475476009
9.4,-18.6781779304984,-4.11740756766217,-4.11734864722483,-18.3603168984971
9.5,-16.852119490707,-4.56699769900899,-4.56663995201025,-16.8148491674963
9.6,-22.3346306249291,-4.88897433907073,-4.89015300848204,-22.3851499032922
9.7,-20.6600020050377,-5.24049475399191,-5.23964346958438,-20.653444668341
9.8,-21.977029590559,-5.58787180495087,-5.5881795684885,-22.1368560412253
9.9,-23.4880579107606,-6.00065928453004,-6.00081164592359,-24.0936880765564
10,-22.2284192416599,-6.50115046686972,-6.49907973992599,-22.6460054066481
10.1,-19.8694197948762,-7.03629996261909,-7.0361071038897,-19.7219461207279
10.2,-21.1260772370162,-7.50733395194538,-7.50546223886725,-20.529140732669
10.3,-19.8795334067062,-7.95467043728473,-7.95361388368712,-19.6427516383957
10.4,-21.1356621125458,-8.36537365081784,-8.36485415798217,-21.3274042816605
10.5,-23.3790222632863,-8.79852353729191,-8.79728085544378,-23.8979923559495
10.6,-24.8910401416538,-9.3126683614649,-9.3104830107564,-25.2614648697033
10.7,-23.4986232131169,-9.9361020622812,-9.93619599470266,-23.4896616936158
10.8,-22.0744534179368,-10.6299786639747,-10.6315710677578,-21.8273678734861
10.9,-22.0661375587768,-11.2810126887556,-11.2794294921322,-21.8378757116277
11,-22.1191393134741,-11.773016612599,-11.7738128844963,-21.8752552618468
11.1,-25.3425504405373,-11.9785881849814,-11.9797402755616,-24.8360022913735
11.2,-28.1409840066343,-11.801106862537,-11.8013833804995,-28.794445379112
11.3,-14.1548423752517,-12.0995375968978,-12.0952626100947,-14.2938404902871
11.4,-11.2419503762815,-12.9378766350741,-12.935434639165,-11.3274115090213
11.5,-11.1686273854954,-13.4052692816842,-13.411586966831,-11.243408069261
11.6,-12.4130136533208,-13.3573013539165,-13.3552330521948,-12.4988149259013
11.7,-12.8523401519266,-13.5265378108051,-13.5276881041611,-12.8801993102005
11.8,-13.0898350206587,-14.4569323268792,-14.458310249549,-13.0448172722151
11.9,-13.6790917875072,-16.1522680773599,-16.1923422280477,-13.6023344747368
12,-14.3310910055202,-18.0848940842321,-18.0815856546349,-14.2672843055924
12.1,-13.769173035969,-21.1730729592527,-21.1851894708822,-13.7509353339424
12.2,-13.2270478937859,-26.9472832527823,-26.9311934049133,-13.2573934575017
12.3,-12.2499126726573,-35.1287904196455,-35.1509006235485,-12.2322595106868
12.4,-11.6716226950232,-29.8178016840806,-29.9081762856885,-11.6597305918233
12.5,-11.4722287659451,-30.5278669446355,-30.494905261293,-11.4164203932131


==> figs/Matlab_plots/Kagome_Hex_backward_beams.csv <==
"Freq [GHz]","Phi [deg]","Theta [deg]","dB(RealizedGainTotal) []"
8.8,0,0,-14.9863068954474
8.8,0,1,-18.7876988776905
8.8,0,2,-15.7072402148666
8.8,0,3,-11.4529371022933
8.8,0,4,-8.73206290995933
8.8,0,5,-6.45426241224611
8.8,0,6,-4.77254949573552
8.8,0,7,-4.35066808743305
8.8,0,8,-5.72871284739823
8.8,0,9,-9.635373812038
8.8,0,10,-15.8359125645797
8.8,0,11,-12.6972063413064
8.8,0,12,-9.38621873535996
8.8,0,13,-8.39440007085097
8.8,0,14,-8.33535329305329
8.8,0,15,-8.29364863229391
8.8,0,16,-8.06977918826805
8.8,0,17,-7.8957582049893
8.8,0,18,-8.14651923297965
8.8,0,19,-9.41228833305179
8.8,0,20,-12.5972824829361
8.8,0,21,-17.7154447169232
8.8,0,22,-13.8203463106543
8.8,0,23,-8.94635572178405
8.8,0,24,-6.28082900574664
8.8,0,25,-4.84539545056841
8.8,0,26,-4.02608084658783
8.8,0,27,-3.4126590960722
8.8,0,28,-2.83583601425954
8.8,0,29,-2.44746394768846
8.8,0,30,-2.60716049219046
8.8,0,31,-3.73190509736021
8.8,0,32,-6.29836350825837
8.8,0,33,-10.4237810811821
8.8,0,34,-10.8553995198675
8.8,0,35,-6.99917506808165
8.8,0,36,-4.59511906786406
8.8,0,37,-3.65430074775526
8.8,0,38,-3.67407009898689
8.8,0,39,-4.19911639200988
8.8,0,40,-4.83619378576118
8.8,0,41,-5.4244471583681
8.8,0,42,-6.08663954603875
8.8,0,43,-7.02931335255551
8.8,0,44,-8.38431899958362
8.8,0,45,-10.0204649146679
8.8,0,46,-10.617652158844
8.8,0,47,-8.30469354132136
8.8,0,48,-4.82484333584533
8.8,0,49,-1.82915660579467
8.8,0,50,0.436944023704052
8.8,0,51,2.05307772946778
8.8,0,52,3.12754891911526
8.8,0,53,3.75860209454481
8.8,0,54,4.03585173833001
8.8,0,55,4.04544344037374
8.8,0,56,3.87248528454982
8.8,0,57,3.59847679205283
8.8,0,58,3.29303040942299
8.8,0,59,3.00263726947133
8.8,0,60,2.74314066706503
8.8,0,61,2.50180035413733
8.8,0,62,2.2481628971281
8.8,0,63,1.94726393797651
8.8,0,64,1.56942219707594
8.8,0,65,1.09512622534116
8.8,0,66,0.516358163045678
8.8,0,67,-0.163922607528234
8.8,0,68,-0.933197719209004
8.8,0,69,-1.77160698378076
8.8,0,70,-2.65528567264056
8.8,0,71,-3.56095692618942
8.8,0,72,-4.47110760503702
8.8,0,73,-5.37813323733814
8.8,0,74,-6.28571159307825
8.8,0,75,-7.20684186860746
8.8,0,76,-8.15962743730558
8.8,0,77,-9.16258792054814
8.8,0,78,-10.230657741356
8.8,0,79,-11.371786923194
8.8,0,80,-12.5829556854983
8.8,0,81,-13.8436788773771
8.8,0,82,-15.1051023517663
8.8,0,83,-16.2758449340135
8.8,0,84,-17.2169843118758
8.8,0,85,-17.7752746268121
8.8,0,86,-17.8652777850321
8.8,0,87,-17.5297348805025
8.8,0,88,-16.9006077207275
8.8,0,89,-16.1135270895311
8.8,0,90,-15.2624494007235
8.8,0,91,-14.3993693529068
8.8,0,92,-13.5487414077219
8.8,0,93,-12.7199883574997
8.8,0,94,-11.9150583338145
8.8,0,95,-11.1323175415373
8.8,0,96,-10.3683691032213
8.8,0,97,-9.61887667816337
8.8,0,98,-8.87902729676316
8.8,0,99,-8.14398202519811
8.8,0,100,-7.40947045102034
8.8,0,101,-6.6725292453121
8.8,0,102,-5.93225244984757
8.8,0,103,-5.19033903706288
8.8,0,104,-4.45123334003854
8.8,0,105,-3.72176756301816
8.8,0,106,-3.01038576295466
8.8,0,107,-2.32617089085423
8.8,0,108,-1.67794431684033
8.8,0,109,-1.07365016721352
8.8,0,110,-0.520109999435997
8.8,0,111,-0.02308370315627
8.8,0,112,0.412561432775787
8.8,0,113,0.782857245986851
8.8,0,114,1.08520622335175
8.8,0,115,1.31950807625515
8.8,0,116,1.48991501393832
8.8,0,117,1.60684480107792
8.8,0,118,1.68839202550249
8.8,0,119,1.75971633273685
8.8,0,120,1.84876696567115
8.8,0,121,1.97772356923403
8.8,0,122,2.15232774174131
8.8,0,123,2.35413875788226
8.8,0,124,2.5400696425891
8.8,0,125,2.64875065186549
8.8,0,126,2.60898299361057
8.8,0,127,2.34554075585541
8.8,0,128,1.78014395886093
8.8,0,129,0.827140252495686
8.8,0,130,-0.616757409843826
8.8,0,131,-2.68942103861524
8.8,0,132,-5.5721517515493
8.8,0,133,-9.29734805353028
8.8,0,134,-12.1086179719589
8.8,0,135,-10.8134456436567
8.8,0,136,-8.54150983345678
8.8,0,137,-7.16330554151418
8.8,0,138,-6.64483063553157
8.8,0,139,-6.68288479356784
8.8,0,140,-6.87212710672146
8.8,0,141,-6.89545044089974
8.8,0,142,-6.88942210181223
8.8,0,143,-7.36928593448274
8.8,0,144,-8.83688164932789
8.8,0,145,-11.2462128397875
8.8,0,146,-11.8034671541049
8.8,0,147,-8.95882625637666
8.8,0,148,-6.46738943253259
8.8,0,149,-5.26530281255803
8.8,0,150,-5.17859147829853
8.8,0,151,-5.92072878335283
8.8,0,152,-7.11718360281458
8.8,0,153,-8.31959332119385
8.8,0,154,-9.15866229578619
8.8,0,155,-9.38150760584692
8.8,0,156,-8.83412018902039
8.8,0,157,-7.70433227367793
8.8,0,158,-6.43580856791362
8.8,0,159,-5.39701842013783
8.8,0,160,-4.82725396249415
8.8,0,161,-4.89778378230829
8.8,0,162,-5.74331120508862
8.8,0,163,-7.45525930968887
8.8,0,164,-9.8779375509699
8.8,0,165,-11.6458239638852
8.8,0,166,-10.8386963479863
8.8,0,167,-9.09942814656579
8.8,0,168,-7.80349547380445
8.8,0,169,-6.64712905751272
8.8,0,170,-5.20954239552299
8.8,0,171,-3.89261544692204
8.8,0,172,-3.38682360102327
8.8,0,173,-4.15007348283195
8.8,0,174,-6.46688045776655
8.8,0,175,-9.79577580613381
8.8,0,176,-9.82105462590569
8.8,0,177,-7.01893297824197
8.8,0,178,-5.00710485404353
8.8,0,179,-3.87047233144266
8.8,0,180,-3.34978505309534
8.9,0,0,-17.222263788656
8.9,0,1,-13.2197752424361
8.9,0,2,-10.6925369872276
8.9,0,3,-8.76331261588241
8.9,0,4,-6.77186860337504
8.9,0,5,-5.53248507479863
8.9,0,6,-5.89761782948246
8.9,0,7,-8.65573630670558
8.9,0,8,-15.6257105294738
8.9,0,9,-15.6362631304926
8.9,0,10,-9.64903874081903
8.9,0,11,-7.55434465732001
8.9,0,12,-7.35934921187101
8.9,0,13,-7.97851580805869
8.9,0,14,-8.47438704117825
8.9,0,15,-8.52733239835169
8.9,0,16,-8.78090843992712
8.9,0,17,-10.1822404538361
8.9,0,18,-13.8119407071087
8.9,0,19,-17.8347274049677
8.9,0,20,-12.1444040828032
8.9,0,21,-7.82008999704878
8.9,0,22,-5.58660481099756
8.9,0,23,-4.6211296617097
8.9,0,24,-4.47658585352848
8.9,0,25,-4.8392487390514
8.9,0,26,-5.41212171125399
8.9,0,27,-6.01157437806443
8.9,0,28,-6.86155784450717
8.9,0,29,-8.64400763717125
8.9,0,30,-12.0688959439159
8.9,0,31,-13.1633417751505
8.9,0,32,-8.25468836546376
8.9,0,33,-4.70839034504966
8.9,0,34,-2.9319162738388
8.9,0,35,-2.49447471028179
8.9,0,36,-3.14673734612596
8.9,0,37,-4.71077405954135
8.9,0,38,-6.953810834375
8.9,0,39,-9.47567751643957
8.9,0,40,-11.8558842594299
8.9,0,41,-14.3240080733647
8.9,0,42,-18.5471511135032
8.9,0,43,-27.9038135445747
8.9,0,44,-14.6954942339832
8.9,0,45,-7.52072278925574
8.9,0,46,-2.93169028493802
8.9,0,47,0.31744496023755
8.9,0,48,2.66447708456028
8.9,0,49,4.33159345952893
8.9,0,50,5.46175965150555
8.9,0,51,6.16272167846873
8.9,0,52,6.52348109288244
8.9,0,53,6.61948537228756
8.9,0,54,6.51227402565159
8.9,0,55,6.24740635564537
8.9,0,56,5.8540891387405
8.9,0,57,5.34830259954134
8.9,0,58,4.73855170816132
8.9,0,59,4.03168722076274
8.9,0,60,3.23666403157718
8.9,0,61,2.3656934606764
8.9,0,62,1.43353637706574
8.9,0,63,0.456031939831782
8.9,0,64,-0.551504177492381
8.9,0,65,-1.5761216532108
8.9,0,66,-2.60975694978416
8.9,0,67,-3.65233585512251
8.9,0,68,-4.71430170299609
8.9,0,69,-5.8169237056778
8.9,0,70,-6.98947843274375
8.9,0,71,-8.26351894042538
8.9,0,72,-9.66422256265773
8.9,0,73,-11.1961513070102
8.9,0,74,-12.8161348137739
8.9,0,75,-14.3862435353293
8.9,0,76,-15.6367398505051
8.9,0,77,-16.2675295904235
8.9,0,78,-16.2244631155024
8.9,0,79,-15.7606938919621
8.9,0,80,-15.1730834250274
8.9,0,81,-14.6374250232087
8.9,0,82,-14.2234976389863
8.9,0,83,-13.9462274438349
8.9,0,84,-13.7976198532211
8.9,0,85,-13.7614697415773
8.9,0,86,-13.8193413171625
8.9,0,87,-13.952701602143
8.9,0,88,-14.143391173212
8.9,0,89,-14.3733403566429
8.9,0,90,-14.6239284999674
8.9,0,91,-14.8752462215934
8.9,0,92,-15.1055871096263
8.9,0,93,-15.2916637953803
8.9,0,94,-15.4101470217652
8.9,0,95,-15.44087512989
8.9,0,96,-15.3712297653819
8.9,0,97,-15.1999842226766
8.9,0,98,-14.9383988813528
8.9,0,99,-14.6073194322405
8.9,0,100,-14.2309289782224
8.9,0,101,-13.8289729496098
8.9,0,102,-13.4090494352746
8.9,0,103,-12.9600313706619
8.9,0,104,-12.448491910541
8.9,0,105,-11.822478057039
8.9,0,106,-11.0278500167751
8.9,0,107,-10.0348442380932
8.9,0,108,-8.85800712706703
8.9,0,109,-7.55191855073329
8.9,0,110,-6.18723199852628
8.9,0,111,-4.82731974086827
8.9,0,112,-3.51733786480898
8.9,0,113,-2.2837892218271
8.9,0,114,-1.1385741490144
8.9,0,115,-0.0836816473244925
8.9,0,116,0.884781855459916
8.9,0,117,1.77330812018462
8.9,0,118,2.58828480313118
8.9,0,119,3.33388963360979
8.9,0,120,4.0107961703161
8.9,0,121,4.61586782136369
8.9,0,122,5.14267047740712
8.9,0,123,5.58217262299915
8.9,0,124,5.92276995083216
8.9,0,125,6.14901832750149
8.9,0,126,6.23913983543557
8.9,0,127,6.16209278924981
8.9,0,128,5.87519543712596
8.9,0,129,5.322629510314
8.9,0,130,4.43386596881973
8.9,0,131,3.11962272726453
8.9,0,132,1.26111862550563
8.9,0,133,-1.31577679375459
8.9,0,134,-4.89884147289266
8.9,0,135,-9.95482314603983
8.9,0,136,-15.5349126858562
8.9,0,137,-14.0743912647068
8.9,0,138,-11.0813003962623
8.9,0,139,-9.47554945005909
8.9,0,140,-8.6396412927654
8.9,0,141,-8.00647037491443
8.9,0,142,-7.24584349560078
8.9,0,143,-6.43102663568246
8.9,0,144,-5.94070072758544
8.9,0,145,-6.19880640128615
8.9,0,146,-7.6377188031189
8.9,0,147,-10.9374991520191
8.9,0,148,-17.3380802077644
8.9,0,149,-16.8304023896339
8.9,0,150,-11.162791446752
8.9,0,151,-8.33966589997854
8.9,0,152,-6.95843704256559
8.9,0,153,-6.27911799484114
8.9,0,154,-6.00585611366346
8.9,0,155,-6.16130149476713
8.9,0,156,-6.9182532838274
8.9,0,157,-8.46487029554881
8.9,0,158,-10.8456109759597
8.9,0,159,-12.8966745409608
8.9,0,160,-11.6749274106887
8.9,0,161,-9.00745765429874
8.9,0,162,-7.23371708835316
8.9,0,163,-6.65095196016782
8.9,0,164,-7.1424362540678
8.9,0,165,-8.35518687076325
8.9,0,166,-9.35328437984052
8.9,0,167,-9.28534035667774
8.9,0,168,-9.00648139071587
8.9,0,169,-9.71769238678291
8.9,0,170,-11.306920309703
8.9,0,171,-10.4480179040875
8.9,0,172,-7.12184434023243
8.9,0,173,-4.82095948612609
8.9,0,174,-4.15872448348352
8.9,0,175,-5.13747212263738
8.9,0,176,-7.85237568109512
8.9,0,177,-11.9462737858834
8.9,0,178,-12.853570152517
8.9,0,179,-9.84176770048624
8.9,0,180,-7.35569987598926
9,0,0,-11.1578578985104
9,0,1,-9.29858142024415
9,0,2,-7.8289491744863
9,0,3,-6.55554323631584
9,0,4,-6.24483687912232
9,0,5,-7.77218170404576
9,0,6,-12.3367043908533
9,0,7,-16.0226122636848
9,0,8,-9.66146633148041
9,0,9,-6.49848232675967
9,0,10,-5.7537255492013
9,0,11,-6.6255802092755
9,0,12,-8.49680187370692
9,0,13,-10.5164903630375
9,0,14,-12.3253881328769
9,0,15,-14.9828791252935
9,0,16,-19.6323548880992
9,0,17,-18.1342693851264
9,0,18,-12.3444866339719
9,0,19,-8.66569796119763
9,0,20,-6.42758337487102
9,0,21,-5.23699999693539
9,0,22,-4.92608148275429
9,0,23,-5.35305633074245
9,0,24,-6.33673965087601
9,0,25,-7.79388307748149
9,0,26,-10.0990075407356
9,0,27,-14.0345200346822
9,0,28,-13.7610594724452
9,0,29,-7.56130458177912
9,0,30,-3.39640556264371
9,0,31,-0.966222398596664
9,0,32,0.178747224978531
9,0,33,0.219627086984802
9,0,34,-0.827758116972845
9,0,35,-3.11685159226336
9,0,36,-7.12312987634434
9,0,37,-13.872744658011
9,0,38,-14.8814790781069
9,0,39,-9.42529868197119
9,0,40,-6.49329569694652
9,0,41,-4.92368033424214
9,0,42,-4.00850399893261
9,0,43,-3.18207626116678
9,0,44,-1.92654741814896
9,0,45,-0.153990303717169
9,0,46,1.76311879603545
9,0,47,3.47051263222577
9,0,48,4.82214899166646
9,0,49,5.80643032904092
9,0,50,6.46647620955999
9,0,51,6.85837795917905
9,0,52,7.03032263781534
9,0,53,7.01261984138248
9,0,54,6.81640548517617
9,0,55,6.43931350439661
9,0,56,5.87439688701888
9,0,57,5.11856499628249
9,0,58,4.178952467892
9,0,59,3.07754546571419
9,0,60,1.85447808733263
9,0,61,0.568528339229312
9,0,62,-0.709379574509509
9,0,63,-1.91352272060977
9,0,64,-3.00671123588994
9,0,65,-3.99262112093297
9,0,66,-4.90369141580236
9,0,67,-5.77191900475234
9,0,68,-6.60130039986383
9,0,69,-7.35477438822741
9,0,70,-7.96312746481773
9,0,71,-8.3599038739244
9,0,72,-8.5266992199633
9,0,73,-8.5103405780777
9,0,74,-8.39604770265567
9,0,75,-8.26720372613217
9,0,76,-8.18310305519438
9,0,77,-8.1765721105557
9,0,78,-8.26015358642574
9,0,79,-8.43296923712437
9,0,80,-8.68571231350503
9,0,81,-9.00375052078556
9,0,82,-9.3689691752053
9,0,83,-9.76097274833587
9,0,84,-10.1581195569966
9,0,85,-10.5387152055404
9,0,86,-10.8825203448244
9,0,87,-11.1725088012211
9,0,88,-11.3965715652731
9,0,89,-11.5487073878113
9,0,90,-11.6292941713603
9,0,91,-11.6443110928899
9,0,92,-11.6037297369575
9,0,93,-11.5195073577429
9,0,94,-11.403605421159
9,0,95,-11.2662964447408
9,0,96,-11.1148572084044
9,0,97,-10.9526803992034
9,0,98,-10.7788927237553
9,0,99,-10.5886974655007
9,0,100,-10.3747483738148
9,0,101,-10.1297344769859
9,0,102,-9.84987104124641
9,0,103,-9.53826997244298
9,0,104,-9.20671679626748
9,0,105,-8.87474790244914
9,0,106,-8.56594656720005
9,0,107,-8.30214429612368
9,0,108,-8.09597656888986
9,0,109,-7.94125593587243
9,0,110,-7.80036282589456
9,0,111,-7.59156295666134
9,0,112,-7.19097970213732
9,0,113,-6.47496122945453
9,0,114,-5.39766223597921
9,0,115,-4.02905822032738
9,0,116,-2.50523090178497
9,0,117,-0.954775910331131
9,0,118,0.533748043121012
9,0,119,1.90860109215752
9,0,120,3.14163275175785
9,0,121,4.21756445449817
9,0,122,5.12778388230055
9,0,123,5.86737414154979
9,0,124,6.43376642695725
9,0,125,6.82567061835301
9,0,126,7.04125533735319
9,0,127,7.07500319042006
9,0,128,6.91340120906891
9,0,129,6.53048296235814
9,0,130,5.88467970633605
9,0,131,4.91814381712124
9,0,132,3.55972534807146
9,0,133,1.73704389408016
9,0,134,-0.576629234661486
9,0,135,-3.19279797106331
9,0,136,-5.35752599300407
9,0,137,-6.18610826350382
9,0,138,-6.25117810695553
9,0,139,-6.73073904208386
9,0,140,-8.39299320745662
9,0,141,-12.2857191436147
9,0,142,-21.7494234095973
9,0,143,-14.3347263038132
9,0,144,-7.8289010050235
9,0,145,-4.54290839943173
9,0,146,-2.90956024489727
9,0,147,-2.50900139028616
9,0,148,-3.28326395124944
9,0,149,-5.44908033286404
9,0,150,-9.77587948074773
9,0,151,-18.4059163970752
9,0,152,-14.3452966818368
9,0,153,-8.70104999878831
9,0,154,-6.06030199724634
9,0,155,-4.79875025070208
9,0,156,-4.33650672456458
9,0,157,-4.51035451856623
9,0,158,-5.4317264113022
9,0,159,-7.3819894065355
9,0,160,-10.5788350776096
9,0,161,-13.5409914997103
9,0,162,-12.3591710562582
9,0,163,-10.1494646431824
9,0,164,-9.00961228314718
9,0,165,-8.71867083670966
9,0,166,-8.72796493663765
9,0,167,-8.35359301660569
9,0,168,-7.45996949773099
9,0,169,-6.89766661117658
9,0,170,-7.70273274998791
9,0,171,-11.0881200293338
9,0,172,-17.5400839912655
9,0,173,-10.9322756441932
9,0,174,-6.07667702199733
9,0,175,-4.08406256624453
9,0,176,-3.91809733899458
9,0,177,-5.22639277738698
9,0,178,-7.78334102016646
9,0,179,-10.6645792760741
9,0,180,-11.4386358102582
9.1,0,0,-8.96210207013845
9.1,0,1,-7.99261972503812
9.1,0,2,-7.27431973136277
9.1,0,3,-7.76107121386618
9.1,0,4,-10.4749319562006
9.1,0,5,-16.4311824509562
9.1,0,6,-13.0881229749207
9.1,0,7,-7.75435724429785
9.1,0,8,-5.45470591130603
9.1,0,9,-5.10270700637734
9.1,0,10,-6.18919207243797
9.1,0,11,-8.24867118010515
9.1,0,12,-10.8233929674384
9.1,0,13,-14.6110276279156
9.1,0,14,-24.0215812322478
9.1,0,15,-17.5388690107585
9.1,0,16,-10.7032081920922
9.1,0,17,-7.61889973194345
9.1,0,18,-6.16554962959758
9.1,0,19,-5.59221096119735
9.1,0,20,-5.63656582009327
9.1,0,21,-6.30240676770971
9.1,0,22,-7.61244963556125
9.1,0,23,-9.49498540904573
9.1,0,24,-12.0236700906642
9.1,0,25,-14.9692835631077
9.1,0,26,-12.6467533805704
9.1,0,27,-7.15653095940495
9.1,0,28,-3.19728642479598
9.1,0,29,-0.689720992181655
9.1,0,30,0.649567991791518
9.1,0,31,0.938028823258848
9.1,0,32,0.152383662113686
9.1,0,33,-1.8902348248794
9.1,0,34,-5.55172163131641
9.1,0,35,-9.52649412818065
9.1,0,36,-6.63915724965305
9.1,0,37,-2.57257509165506
9.1,0,38,0.0872147582263639
9.1,0,39,1.77385393097266
9.1,0,40,2.77718098211237
9.1,0,41,3.23909842270469
9.1,0,42,3.262242480604
9.1,0,43,2.99013978806105
9.1,0,44,2.65515475325573
9.1,0,45,2.53583867816766
9.1,0,46,2.78355206681562
9.1,0,47,3.31319110662798
9.1,0,48,3.93050555747603
9.1,0,49,4.48560896713238
9.1,0,50,4.89861636447668
9.1,0,51,5.1269672461185
9.1,0,52,5.14080144203881
9.1,0,53,4.91607599608762
9.1,0,54,4.43640215075303
9.1,0,55,3.69652786139413
9.1,0,56,2.70548896795713
9.1,0,57,1.49007502590194
9.1,0,58,0.0991427336625207
9.1,0,59,-1.39300229653948
9.1,0,60,-2.88975488058974
9.1,0,61,-4.28855513770656
9.1,0,62,-5.50685458923653
9.1,0,63,-6.49710603176374
9.1,0,64,-7.23665521467555
9.1,0,65,-7.7126266044189
9.1,0,66,-7.93043603617454
9.1,0,67,-7.93610915503749
9.1,0,68,-7.81637991453403
9.1,0,69,-7.67022115227652
9.1,0,70,-7.57947739058387
9.1,0,71,-7.59694800637971
9.1,0,72,-7.74824130399478
9.1,0,73,-8.03796675638671
9.1,0,74,-8.45498828798593
9.1,0,75,-8.97550968213969
9.1,0,76,-9.56472165074295
9.1,0,77,-10.1786271702841
9.1,0,78,-10.7680406032989
9.1,0,79,-11.2861026979828
9.1,0,80,-11.6981596355486
9.1,0,81,-11.9895568155285
9.1,0,82,-12.1664713120607
9.1,0,83,-12.2492415044186
9.1,0,84,-12.2626380471065
9.1,0,85,-12.2281447456852
9.1,0,86,-12.1603360797662
9.1,0,87,-12.0666836479777
9.1,0,88,-11.9492473633224
9.1,0,89,-11.8070134286523
9.1,0,90,-11.638162133022
9.1,0,91,-11.4418966648736
9.1,0,92,-11.2196476056481
9.1,0,93,-10.9755874460865
9.1,0,94,-10.7164992597146
9.1,0,95,-10.4511351039965
9.1,0,96,-10.1892416542488
9.1,0,97,-9.94041160112673
9.1,0,98,-9.71286195420616
9.1,0,99,-9.51218805408326
9.1,0,100,-9.34014076619738
9.1,0,101,-9.19356184883575
9.1,0,102,-9.06380468853621
9.1,0,103,-8.93721335425272
9.1,0,104,-8.79733350873752
9.1,0,105,-8.62912693977028
9.1,0,106,-8.42434314770885
9.1,0,107,-8.18590491262396
9.1,0,108,-7.92901201135434
9.1,0,109,-7.67832881155898
9.1,0,110,-7.46276809035637
9.1,0,111,-7.30992943386589
9.1,0,112,-7.24064198849013
9.1,0,113,-7.26119908486172
9.1,0,114,-7.34769825287717
9.1,0,115,-7.41614436100784
9.1,0,116,-7.28768330593169
9.1,0,117,-6.71538251068952
9.1,0,118,-5.55626181407215
9.1,0,119,-3.93053547274741
9.1,0,120,-2.11206723974538
9.1,0,121,-0.33188962052667
9.1,0,122,1.27836743679579
9.1,0,123,2.65671304003926
9.1,0,124,3.77693920035772
9.1,0,125,4.62968417869631
9.1,0,126,5.21410067111609
9.1,0,127,5.53446105049686
9.1,0,128,5.59807244783694
9.1,0,129,5.41255857994263
9.1,0,130,4.98262768219053
9.1,0,131,4.31032028517546
9.1,0,132,3.40944076044838
9.1,0,133,2.35321403299616
9.1,0,134,1.3633329262653
9.1,0,135,0.826930679242075
9.1,0,136,0.972229183974442
9.1,0,137,1.52611656997378
9.1,0,138,2.01357576669079
9.1,0,139,2.1127832239881
9.1,0,140,1.65192465216674
9.1,0,141,0.496597091078054
9.1,0,142,-1.55459451914059
9.1,0,143,-4.87084932839055
9.1,0,144,-9.4733841786145
9.1,0,145,-9.48722628865651
9.1,0,146,-5.35469983787116
9.1,0,147,-2.68316385475339
9.1,0,148,-1.43756020261037
9.1,0,149,-1.34068285372104
9.1,0,150,-2.34264599810704
9.1,0,151,-4.63994827218536
9.1,0,152,-8.91738019027768
9.1,0,153,-17.0877258654096
9.1,0,154,-15.2283476146351
9.1,0,155,-9.50837166254984
9.1,0,156,-6.89094049564952
9.1,0,157,-5.64129509453027
9.1,0,158,-5.15921562015167
9.1,0,159,-5.34757957975743
9.1,0,160,-6.32309628605636
9.1,0,161,-8.13615505649421
9.1,0,162,-10.4611212636653
9.1,0,163,-12.4904703926447
9.1,0,164,-13.6454874299145
9.1,0,165,-13.4010535426457
9.1,0,166,-11.5424533657304
9.1,0,167,-9.36177452849523
9.1,0,168,-7.56079686407983
9.1,0,169,-6.19062556764214
9.1,0,170,-5.48607770564321
9.1,0,171,-5.96005358787451
9.1,0,172,-8.40027575060564
9.1,0,173,-14.6714006046742
9.1,0,174,-16.0096689321748
9.1,0,175,-8.61504990064021
9.1,0,176,-5.39661203293942
9.1,0,177,-4.29782548533882
9.1,0,178,-4.63774362563009
9.1,0,179,-6.07159822687507
9.1,0,180,-8.02284797334367
9.2,0,0,-8.38155458507273
9.2,0,1,-8.39311017233479
9.2,0,2,-10.0441595468568
9.2,0,3,-14.3935742634721
9.2,0,4,-16.3505962227472
9.2,0,5,-10.6006982878374
9.2,0,6,-7.16856407304311
9.2,0,7,-5.73753918573701
9.2,0,8,-5.82121079399159
9.2,0,9,-7.10158423832319
9.2,0,10,-9.06339407094156
9.2,0,11,-11.4963349708613
9.2,0,12,-15.6815722174058
9.2,0,13,-16.6604393641034
9.2,0,14,-10.1887213768795
9.2,0,15,-6.69378111999382
9.2,0,16,-5.44057445813511
9.2,0,17,-5.60754039492045
9.2,0,18,-6.52884085698053
9.2,0,19,-7.75220862234476
9.2,0,20,-9.34387814544695
9.2,0,21,-11.5936647050949
9.2,0,22,-14.518949512527
9.2,0,23,-16.7363911909679
9.2,0,24,-13.1250937042599
9.2,0,25,-7.88286857355272
9.2,0,26,-4.14311116223238
9.2,0,27,-1.79518285258803
9.2,0,28,-0.588059070146014
9.2,0,29,-0.421044974861621
9.2,0,30,-1.38623761109226
9.2,0,31,-3.88377218819181
9.2,0,32,-8.7990258958963
9.2,0,33,-10.3673682836407
9.2,0,34,-3.93261592247601
9.2,0,35,0.263034579402771
9.2,0,36,2.94339893366059
9.2,0,37,4.74461421015702
9.2,0,38,5.93345586111596
9.2,0,39,6.61545999481152
9.2,0,40,6.83492023479314
9.2,0,41,6.62754479449915
9.2,0,42,6.04732448795276
9.2,0,43,5.17928007300351
9.2,0,44,4.14318890203136
9.2,0,45,3.08736563432246
9.2,0,46,2.16637217833874
9.2,0,47,1.49270098308885
9.2,0,48,1.07373726903358
9.2,0,49,0.795063974672608
9.2,0,50,0.484724070980575
9.2,0,51,-0.0043372172040417
9.2,0,52,-0.753796011687148
9.2,0,53,-1.77397840538753
9.2,0,54,-3.00836912517279
9.2,0,55,-4.34823336590812
9.2,0,56,-5.67684435097034
9.2,0,57,-6.93944290401414
9.2,0,58,-8.17319751461943
9.2,0,59,-9.44332355208306
9.2,0,60,-10.7225969518282
9.2,0,61,-11.7882504856747
9.2,0,62,-12.2856251709945
9.2,0,63,-12.092621880068
9.2,0,64,-11.4985794504841
9.2,0,65,-10.8701995287375
9.2,0,66,-10.410425209113
9.2,0,67,-10.1781115717381
9.2,0,68,-10.1521783069262
9.2,0,69,-10.2647848619167
9.2,0,70,-10.4169111939327
9.2,0,71,-10.5000040096017
9.2,0,72,-10.4344422587985
9.2,0,73,-10.2055247983547
9.2,0,74,-9.86291879042358
9.2,0,75,-9.48444040126092
9.2,0,76,-9.13955353137316
9.2,0,77,-8.87390867075134
9.2,0,78,-8.71024984975614
9.2,0,79,-8.65487936889122
9.2,0,80,-8.70378263396012
9.2,0,81,-8.8468782896709
9.2,0,82,-9.07059725923678
9.2,0,83,-9.35933539466576
9.2,0,84,-9.69623283354617
9.2,0,85,-10.0635847508332
9.2,0,86,-10.4430788089646
9.2,0,87,-10.815992101721
9.2,0,88,-11.1634543209661
9.2,0,89,-11.466881658892
9.2,0,90,-11.7086898306186
9.2,0,91,-11.8733744018837
9.2,0,92,-11.9489622195699
9.2,0,93,-11.9286668617422
9.2,0,94,-11.812368727934
9.2,0,95,-11.6074193865684
9.2,0,96,-11.3283817325411
9.2,0,97,-10.9956631477136
9.2,0,98,-10.6333848660731
9.2,0,99,-10.2670198686426
9.2,0,100,-9.92124637227212
9.2,0,101,-9.61821897119396
9.2,0,102,-9.37622678390217
9.2,0,103,-9.20859417812874
9.2,0,104,-9.12271153181178
9.2,0,105,-9.11925232481266
9.2,0,106,-9.19191048415208
9.2,0,107,-9.32826944939839
9.2,0,108,-9.51239451368368
9.2,0,109,-9.72898460741879
9.2,0,110,-9.967375768543
9.2,0,111,-10.2224530356143
9.2,0,112,-10.4904583948709
9.2,0,113,-10.7612854506439
9.2,0,114,-11.0129883163198
9.2,0,115,-11.2150698842378
9.2,0,116,-11.3403375326011
9.2,0,117,-11.3711589420851
9.2,0,118,-11.2794639479076
9.2,0,119,-10.980568352421
9.2,0,120,-10.3125086095009
9.2,0,121,-9.1316537993351
9.2,0,122,-7.48261878515001
9.2,0,123,-5.5999484220269
9.2,0,124,-3.73992666183732
9.2,0,125,-2.07745655583509
9.2,0,126,-0.707394609066659
9.2,0,127,0.32782495491508
9.2,0,128,1.02186930108739
9.2,0,129,1.40286730043705
9.2,0,130,1.5412741253574
9.2,0,131,1.55675814170993
9.2,0,132,1.6046922979911
9.2,0,133,1.82806316226576
9.2,0,134,2.30082202055028
9.2,0,135,3.00998505914581
9.2,0,136,3.87193048492342
9.2,0,137,4.75414212806014
9.2,0,138,5.50529300030228
9.2,0,139,5.98981521129383
9.2,0,140,6.10630246495537
9.2,0,141,5.78361603760765
9.2,0,142,4.96137464121454
9.2,0,143,3.55806027624282
9.2,0,144,1.42168289264739
9.2,0,145,-1.74558157529001
9.2,0,146,-6.34288352793235
9.2,0,147,-9.8748199668125
9.2,0,148,-6.81711366634265
9.2,0,149,-3.88650737252415
9.2,0,150,-2.47047543430011
9.2,0,151,-2.23095460746347
9.2,0,152,-3.05313799130633
9.2,0,153,-5.10787693768984
9.2,0,154,-9.01214166662962
9.2,0,155,-16.6017321737989
9.2,0,156,-18.2756300350529
9.2,0,157,-11.8297754709324
9.2,0,158,-8.92530495197987
9.2,0,159,-7.43612101357997
9.2,0,160,-6.75943865019907
9.2,0,161,-6.81667984186712
9.2,0,162,-7.44793953184405
9.2,0,163,-8.27400912154232
9.2,0,164,-9.32165240981479
9.2,0,165,-11.5289788043799
9.2,0,166,-16.2331626654679
9.2,0,167,-17.178476519341
9.2,0,168,-11.5467944985673
9.2,0,169,-8.2688614477668
9.2,0,170,-6.43793164733839
9.2,0,171,-5.50252671847789
9.2,0,172,-5.58123060498874
9.2,0,173,-7.14105578076156
9.2,0,174,-11.1099787114491
9.2,0,175,-18.9899530428782
9.2,0,176,-13.5974193217055
9.2,0,177,-8.32492970410483
9.2,0,178,-5.95100886544917
9.2,0,179,-5.26575314554352
9.2,0,180,-5.78090910295371
9.3,0,0,-10.1953094162118
9.3,0,1,-13.2677780978353
9.3,0,2,-16.8920670202294
9.3,0,3,-11.9097874559655
9.3,0,4,-8.20450154919812
9.3,0,5,-6.6596210063314
9.3,0,6,-6.53085557796257
9.3,0,7,-7.54956149091061
9.3,0,8,-9.47859030041436
9.3,0,9,-11.584577743174
9.3,0,10,-13.7172514678785
9.3,0,11,-16.4405624169164
9.3,0,12,-12.4846322863525
9.3,0,13,-7.27251491979715
9.3,0,14,-4.60340771814235
9.3,0,15,-3.97378937127127
9.3,0,16,-5.05803314050747
9.3,0,17,-7.72915976536667
9.3,0,18,-11.9256379478595
9.3,0,19,-16.8762043013568
9.3,0,20,-18.1885417234499
9.3,0,21,-15.8692341559394
9.3,0,22,-12.7114971847038
9.3,0,23,-8.86598890099093
9.3,0,24,-5.46042368624734
9.3,0,25,-3.14565334664978
9.3,0,26,-2.01535632354914
9.3,0,27,-2.08186566945657
9.3,0,28,-3.54457638550356
9.3,0,29,-7.23320809590666
9.3,0,30,-15.3191731680069
9.3,0,31,-8.16109497197306
9.3,0,32,-1.59295325699573
9.3,0,33,2.23273533873612
9.3,0,34,4.77761702960623
9.3,0,35,6.56452004748768
9.3,0,36,7.81663821853251
9.3,0,37,8.62419098240214
9.3,0,38,9.01796097182723
9.3,0,39,9.01336219780192
9.3,0,40,8.63372848517229
9.3,0,41,7.91759889620531
9.3,0,42,6.91565020923313
9.3,0,43,5.68271788209199
9.3,0,44,4.27041714248988
9.3,0,45,2.72178065245949
9.3,0,46,1.0580999565703
9.3,0,47,-0.755508484003772
9.3,0,48,-2.85587551370743
9.3,0,49,-5.49965740893161
9.3,0,50,-8.94220958497667
9.3,0,51,-12.2221795822387
9.3,0,52,-11.4448833821739
9.3,0,53,-8.71800669982822
9.3,0,54,-6.83730092354101
9.3,0,55,-5.92239522350078
9.3,0,56,-5.75788881502854
9.3,0,57,-6.14769285088311
9.3,0,58,-6.90157256775509
9.3,0,59,-7.81352093130737
9.3,0,60,-8.68803904653537
9.3,0,61,-9.41429433572687
9.3,0,62,-10.0029272476694
9.3,0,63,-10.5169286622857
9.3,0,64,-10.9653493225056
9.3,0,65,-11.2560238567802
9.3,0,66,-11.2474946613778
9.3,0,67,-10.8800610859536
9.3,0,68,-10.2500245133297
9.3,0,69,-9.53421688198116
9.3,0,70,-8.88258823568665
9.3,0,71,-8.38283898849182
9.3,0,72,-8.07377459878044
9.3,0,73,-7.9657104005082
9.3,0,74,-8.05403120469156
9.3,0,75,-8.32604175551759
9.3,0,76,-8.76357250746683
9.3,0,77,-9.34306701267428
9.3,0,78,-10.0341125887345
9.3,0,79,-10.7971900494991
9.3,0,80,-11.5819428554755
9.3,0,81,-12.3283967208477
9.3,0,82,-12.9742370128007
9.3,0,83,-13.4689460176757
9.3,0,84,-13.7891430646323
9.3,0,85,-13.9447011896763
9.3,0,86,-13.9707176697638
9.3,0,87,-13.9118432455951
9.3,0,88,-13.8091460293182
9.3,0,89,-13.6939539072996
9.3,0,90,-13.5871589107363
9.3,0,91,-13.5008383177315
9.3,0,92,-13.439986564623
9.3,0,93,-13.4033637157623
9.3,0,94,-13.3832302253742
9.3,0,95,-13.3642302591116
9.3,0,96,-13.3222611574659
9.3,0,97,-13.2249981165493
9.3,0,98,-13.0363881714453
9.3,0,99,-12.7264335859344
9.3,0,100,-12.2836540941146
9.3,0,101,-11.7231320020987
9.3,0,102,-11.0841309939645
9.3,0,103,-10.4188661316887
9.3,0,104,-9.77976296684978
9.3,0,105,-9.21090997478048
9.3,0,106,-8.7445242319864
9.3,0,107,-8.40047497046511
9.3,0,108,-8.1868625313775
9.3,0,109,-8.10068880700576
9.3,0,110,-8.12868905779783
9.3,0,111,-8.24908151138482
9.3,0,112,-8.43503174091168
9.3,0,113,-8.65948742673138
9.3,0,114,-8.89859586145109
9.3,0,115,-9.12866066794313
9.3,0,116,-9.31265553300281
9.3,0,117,-9.38039946617603
9.3,0,118,-9.22482637580839
9.3,0,119,-8.75124696908416
9.3,0,120,-7.96917552246041
9.3,0,121,-7.02379526113698
9.3,0,122,-6.12047050395859
9.3,0,123,-5.43763624083037
9.3,0,124,-5.0929915492962
9.3,0,125,-5.13540575230834
9.3,0,126,-5.51486440280984
9.3,0,127,-6.00173733967572
9.3,0,128,-6.13697782360182
9.3,0,129,-5.52018045257953
9.3,0,130,-4.25170932518052
9.3,0,131,-2.69623832507715
9.3,0,132,-1.0738575410269
9.3,0,133,0.535532392720169
9.3,0,134,2.08087391984394
9.3,0,135,3.51275907019355
9.3,0,136,4.80110708924623
9.3,0,137,5.9375510757034
9.3,0,138,6.91439231309839
9.3,0,139,7.70313788778598
9.3,0,140,8.25206933707366
9.3,0,141,8.50043217614276
9.3,0,142,8.39305643545327
9.3,0,143,7.8837287844426
9.3,0,144,6.92481632946887
9.3,0,145,5.44376059046082
9.3,0,146,3.30345210850942
9.3,0,147,0.225937095526617
9.3,0,148,-4.40479725476025
9.3,0,149,-11.6342993348581
9.3,0,150,-11.4414978481812
9.3,0,151,-6.48441333943632
9.3,0,152,-4.11999977682422
9.3,0,153,-3.37680951980543
9.3,0,154,-3.93606632908636
9.3,0,155,-5.86171073772036
9.3,0,156,-9.47355902383326
9.3,0,157,-15.0271464838883
9.3,0,158,-17.7087284313262
9.3,0,159,-14.6116420542071
9.3,0,160,-12.0590697817093
9.3,0,161,-10.0302154604622
9.3,0,162,-8.26842506543521
9.3,0,163,-6.81273448526178
9.3,0,164,-5.90464597463092
9.3,0,165,-5.97058938917087
9.3,0,166,-7.54407465177618
9.3,0,167,-11.37377620617
9.3,0,168,-16.7430816521608
9.3,0,169,-13.4841327743232
9.3,0,170,-9.78601277458502
9.3,0,171,-7.82272333766251
9.3,0,172,-6.68461661291249
9.3,0,173,-6.21242448666334
9.3,0,174,-6.61549000428478
9.3,0,175,-8.16494007583663
9.3,0,176,-11.2288698377943
9.3,0,177,-14.6520364452602
9.3,0,178,-11.7823944434012
9.3,0,179,-8.02130243408635
9.3,0,180,-6.19713602568601
9.4,0,0,-17.0060508212052
9.4,0,1,-14.5555333528992
9.4,0,2,-9.02053781508519
9.4,0,3,-6.55287702279325
9.4,0,4,-6.03869325369957
9.4,0,5,-7.01853177065526
9.4,0,6,-9.53015346193847
9.4,0,7,-13.4834466847102
9.4,0,8,-15.8407904056398
9.4,0,9,-15.4163294418281
9.4,0,10,-14.1909940400446
9.4,0,11,-9.94775195908141
9.4,0,12,-6.22886452647383
9.4,0,13,-4.45713685814072
9.4,0,14,-4.52659645000632
9.4,0,15,-6.39448942293265
9.4,0,16,-10.5011839670418
9.4,0,17,-19.0348487006599
9.4,0,18,-18.2954930753776
9.4,0,19,-11.8684975237141
9.4,0,20,-9.14806071128808
9.4,0,21,-7.4820635042457
9.4,0,22,-5.67652277600135
9.4,0,23,-3.94335302970116
9.4,0,24,-3.00225207942805
9.4,0,25,-3.29635405063044
9.4,0,26,-5.28796400631217
9.4,0,27,-10.4622306034285
9.4,0,28,-16.936406670397
9.4,0,29,-5.86441160447347
9.4,0,30,-0.340870484456151
9.4,0,31,3.08740656594714
9.4,0,32,5.45758785995586
9.4,0,33,7.17463087186478
9.4,0,34,8.42936015346284
9.4,0,35,9.30433792958249
9.4,0,36,9.82627969734659
9.4,0,37,10.0035623605719
9.4,0,38,9.84673833691301
9.4,0,39,9.37259018664861
9.4,0,40,8.59947630925063
9.4,0,41,7.54310311652832
9.4,0,42,6.21782358430757
9.4,0,43,4.64026098268734
9.4,0,44,2.82380437160991
9.4,0,45,0.756051866435823
9.4,0,46,-1.61399588828684
9.4,0,47,-4.25553470802795
9.4,0,48,-6.4896094297544
9.4,0,49,-6.72836862946145
9.4,0,50,-5.31725125774224
9.4,0,51,-3.92786258153312
9.4,0,52,-3.13712637251721
9.4,0,53,-2.9503974906558
9.4,0,54,-3.23175232538847
9.4,0,55,-3.78832236022497
9.4,0,56,-4.40060679321381
9.4,0,57,-4.90012451373268
9.4,0,58,-5.2562409859036
9.4,0,59,-5.55585596601029
9.4,0,60,-5.89268892331465
9.4,0,61,-6.28663165126906
9.4,0,62,-6.67229888585034
9.4,0,63,-6.94096857308359
9.4,0,64,-7.01907754514448
9.4,0,65,-6.93007194875114
9.4,0,66,-6.77960009882487
9.4,0,67,-6.6916713768216
9.4,0,68,-6.76500791645953
9.4,0,69,-7.06634192875971
9.4,0,70,-7.64083430849472
9.4,0,71,-8.52386369955663
9.4,0,72,-9.74846208339498
9.4,0,73,-11.3438389009881
9.4,0,74,-13.3074129620417
9.4,0,75,-15.4870518329326
9.4,0,76,-17.2749479260737
9.4,0,77,-17.6518244632997
9.4,0,78,-16.6386581472581
9.4,0,79,-15.239045662506
9.4,0,80,-14.0161596653066
9.4,0,81,-13.0915161588347
9.4,0,82,-12.4453790506195
9.4,0,83,-12.0297386177051
9.4,0,84,-11.7964999904087
9.4,0,85,-11.7024522743922
9.4,0,86,-11.708871096513
9.4,0,87,-11.7804573970761
9.4,0,88,-11.8849159488614
9.4,0,89,-11.9935601781453
9.4,0,90,-12.0829150496069
9.4,0,91,-12.1368789435671
9.4,0,92,-12.1486388511234
9.4,0,93,-12.1214837842844
9.4,0,94,-12.0680919640392
9.4,0,95,-12.0085522883132
9.4,0,96,-11.9678425824539
9.4,0,97,-11.9734384393026
9.4,0,98,-12.0532592116732
9.4,0,99,-12.2334906536412
9.4,0,100,-12.5349547291382
9.4,0,101,-12.9652816759403
9.4,0,102,-13.5018892715802
9.4,0,103,-14.0601404830538
9.4,0,104,-14.4568210166257
9.4,0,105,-14.4376847162857
9.4,0,106,-13.8548592049324
9.4,0,107,-12.8279534870782
9.4,0,108,-11.6274697253656
9.4,0,109,-10.4740845166331
9.4,0,110,-9.48259333871609
9.4,0,111,-8.69139075847741
9.4,0,112,-8.09463136417923
9.4,0,113,-7.65992088029904
9.4,0,114,-7.33848757556228
9.4,0,115,-7.07645311504162
9.4,0,116,-6.83087691822897
9.4,0,117,-6.58481125682757
9.4,0,118,-6.34833119597987
9.4,0,119,-6.13806145918813
9.4,0,120,-5.94293623309868
9.4,0,121,-5.69784657800125
9.4,0,122,-5.30031689339829
9.4,0,123,-4.69334809741171
9.4,0,124,-3.94940579153273
9.4,0,125,-3.24757026427411
9.4,0,126,-2.77696567108415
9.4,0,127,-2.67253738153493
9.4,0,128,-2.99330858093138
9.4,0,129,-3.68720120172832
9.4,0,130,-4.48699161053519
9.4,0,131,-4.80361026887142
9.4,0,132,-4.06875011098376
9.4,0,133,-2.40988217998766
9.4,0,134,-0.358414394846547
9.4,0,135,1.71726620443585
9.4,0,136,3.63711797408732
9.4,0,137,5.31708726726743
9.4,0,138,6.72787430138202
9.4,0,139,7.87083602262568
9.4,0,140,8.75453816097908
9.4,0,141,9.3766171294107
9.4,0,142,9.71792176483819
9.4,0,143,9.74869754842663
9.4,0,144,9.43872979076264
9.4,0,145,8.76190581627164
9.4,0,146,7.6893495999774
9.4,0,147,6.16957404198082
9.4,0,148,4.09566180740049
9.4,0,149,1.24821029180332
9.4,0,150,-2.85803499287759
9.4,0,151,-9.57679485224697
9.4,0,152,-17.0034253265251
9.4,0,153,-9.37403371249645
9.4,0,154,-5.85175974964639
9.4,0,155,-4.64811210493495
9.4,0,156,-4.9495069295333
9.4,0,157,-6.42862153890974
9.4,0,158,-8.65090174036399
9.4,0,159,-10.9721567916723
9.4,0,160,-13.4559835827465
9.4,0,161,-16.4963129359414
9.4,0,162,-15.3173034075289
9.4,0,163,-10.8569798768584
9.4,0,164,-7.72650696650829
9.4,0,165,-5.98546048332428
9.4,0,166,-5.49390663436466
9.4,0,167,-6.38205717683729
9.4,0,168,-8.99327808137278
9.4,0,169,-13.6160290196096
9.4,0,170,-16.4826961948405
9.4,0,171,-13.761167374106
9.4,0,172,-11.2970506797448
9.4,0,173,-9.16491432627006
9.4,0,174,-7.34072830513059
9.4,0,175,-6.29603866812837
9.4,0,176,-6.33850828945491
9.4,0,177,-7.77664953188424
9.4,0,178,-11.1034279037397
9.4,0,179,-14.5377712198409
9.4,0,180,-11.245108943494
9.5,0,0,-12.1607516684602
9.5,0,1,-7.76771051961023
9.5,0,2,-6.08754481670232
9.5,0,3,-6.32222165620512
9.5,0,4,-8.15829170067039
9.5,0,5,-11.8993809499643
9.5,0,6,-18.8731744542128
9.5,0,7,-19.8573612753136
9.5,0,8,-14.6332274886178
9.5,0,9,-11.2328151602729
9.5,0,10,-7.8286714638812
9.5,0,11,-5.29486930168136
9.5,0,12,-4.39211326285555
9.5,0,13,-5.41215093744409
9.5,0,14,-8.92097140272278
9.5,0,15,-17.7190829701621
9.5,0,16,-19.072529191474
9.5,0,17,-10.799474421576
9.5,0,18,-7.61655286370091
9.5,0,19,-6.17290234643573
9.5,0,20,-5.516155000056
9.5,0,21,-5.02801044502493
9.5,0,22,-4.6267638372385
9.5,0,23,-4.89655258023977
9.5,0,24,-6.7151573739846
9.5,0,25,-11.6806884663217
9.5,0,26,-14.1475962629327
9.5,0,27,-5.33421413130655
9.5,0,28,-0.250572190894092
9.5,0,29,3.04170388826176
9.5,0,30,5.36149526878645
9.5,0,31,7.05992014445682
9.5,0,32,8.3156272690478
9.5,0,33,9.2151406382011
9.5,0,34,9.78998785705381
9.5,0,35,10.0491927338976
9.5,0,36,10.0026310590614
9.5,0,37,9.66672325913157
9.5,0,38,9.05551083231013
9.5,0,39,8.1695292024603
9.5,0,40,6.99463161627414
9.5,0,41,5.51206738180731
9.5,0,42,3.70837939915207
9.5,0,43,1.57191141327821
9.5,0,44,-0.912566834725358
9.5,0,45,-3.66342438670549
9.5,0,46,-5.99042379761038
9.5,0,47,-6.38657398202653
9.5,0,48,-5.19185966124973
9.5,0,49,-4.04444973681273
9.5,0,50,-3.55957413875614
9.5,0,51,-3.77943737593904
9.5,0,52,-4.56347503060122
9.5,0,53,-5.60315493529862
9.5,0,54,-6.40693698371257
9.5,0,55,-6.61596026913992
9.5,0,56,-6.39673189674881
9.5,0,57,-6.15137832761138
9.5,0,58,-6.10532491455337
9.5,0,59,-6.27429765171267
9.5,0,60,-6.55578104857277
9.5,0,61,-6.815701928967
9.5,0,62,-6.97476624562031
9.5,0,63,-7.06015803686403
9.5,0,64,-7.18074171756237
9.5,0,65,-7.4649307709547
9.5,0,66,-8.02404191348356
9.5,0,67,-8.94995737417519
9.5,0,68,-10.3231869458992
9.5,0,69,-12.1946258759529
9.5,0,70,-14.4251671004679
9.5,0,71,-16.0974666094132
9.5,0,72,-15.636330003066
9.5,0,73,-13.6655039974341
9.5,0,74,-11.6754994127613
9.5,0,75,-10.1098617930095
9.5,0,76,-8.97097778620819
9.5,0,77,-8.18750577573545
9.5,0,78,-7.69156282838234
9.5,0,79,-7.42826034103446
9.5,0,80,-7.35341577199664
9.5,0,81,-7.43014832227537
9.5,0,82,-7.62609819906195
9.5,0,83,-7.91135266252232
9.5,0,84,-8.2569599081006
9.5,0,85,-8.63399939234171
9.5,0,86,-9.01330764632988
9.5,0,87,-9.36604344898534
9.5,0,88,-9.66522502273523
9.5,0,89,-9.88810341765538
9.5,0,90,-10.0187909738888
9.5,0,91,-10.0502074498042
9.5,0,92,-9.98450690122739
9.5,0,93,-9.83179379378672
9.5,0,94,-9.60772362518178
9.5,0,95,-9.33096336284813
9.5,0,96,-9.02129798447275
9.5,0,97,-8.6986928437365
9.5,0,98,-8.38321300330195
9.5,0,99,-8.09551369092687
9.5,0,100,-7.85761807123693
9.5,0,101,-7.69380061393406
9.5,0,102,-7.6315302597245
9.5,0,103,-7.70256665550381
9.5,0,104,-7.94443788017206
9.5,0,105,-8.40265773034425
9.5,0,106,-9.13410655011391
9.5,0,107,-10.2115598672653
9.5,0,108,-11.725739403
9.5,0,109,-13.7586798127387
9.5,0,110,-16.1752169222175
9.5,0,111,-17.7790921744279
9.5,0,112,-16.7214265256931
9.5,0,113,-14.2888955423133
9.5,0,114,-12.0718850570541
9.5,0,115,-10.3475926406463
9.5,0,116,-9.03300745518546
9.5,0,117,-8.01382730254273
9.5,0,118,-7.20486392121631
9.5,0,119,-6.56420378312322
9.5,0,120,-6.09255942279425
9.5,0,121,-5.81656936739649
9.5,0,122,-5.75687156995806
9.5,0,123,-5.88290590615085
9.5,0,124,-6.06095332647653
9.5,0,125,-6.05053847877074
9.5,0,126,-5.6640506760674
9.5,0,127,-4.98964940071612
9.5,0,128,-4.32732244313043
9.5,0,129,-3.95029592519874
9.5,0,130,-4.00885058839156
9.5,0,131,-4.53411912535469
9.5,0,132,-5.37793214986992
9.5,0,133,-5.9422726080857
9.5,0,134,-5.11675818241982
9.5,0,135,-2.75894511342784
9.5,0,136,0.0472223638146542
9.5,0,137,2.60972257163295
9.5,0,138,4.74486676473293
9.5,0,139,6.45081928551033
9.5,0,140,7.77619797294062
9.5,0,141,8.77666243874706
9.5,0,142,9.49318652625642
9.5,0,143,9.94085800490937
9.5,0,144,10.111009162567
9.5,0,145,9.98389079376797
9.5,0,146,9.54125038254315
9.5,0,147,8.76882621257199
9.5,0,148,7.64600769784123
9.5,0,149,6.12737331586897
9.5,0,150,4.12160891247074
9.5,0,151,1.45925675998672
9.5,0,152,-2.19006491146414
9.5,0,153,-7.48047270218731
9.5,0,154,-13.2132479995894
9.5,0,155,-10.1326502358297
9.5,0,156,-7.00865962772726
9.5,0,157,-5.84113933152074
9.5,0,158,-5.86845270337055
9.5,0,159,-6.53679557834476
9.5,0,160,-7.62820405717076
9.5,0,161,-9.46935237993998
9.5,0,162,-13.0066370756142
9.5,0,163,-21.2494706219202
9.5,0,164,-18.6633521147119
9.5,0,165,-10.6351634447686
9.5,0,166,-6.82590566153993
9.5,0,167,-5.15428707185575
9.5,0,168,-5.18048697505552
9.5,0,169,-6.82350870042922
9.5,0,170,-10.037091300794
9.5,0,171,-14.2327441241387
9.5,0,172,-17.0426746573128
9.5,0,173,-15.9442897624179
9.5,0,174,-12.3487615717423
9.5,0,175,-8.97567379876397
9.5,0,176,-6.69791457151698
9.5,0,177,-5.68039489546036
9.5,0,178,-6.13906641896282
9.5,0,179,-8.53763193506918
9.5,0,180,-13.4832628500169
9.6,0,0,-6.69125453466548
9.6,0,1,-5.78382947548115
9.6,0,2,-6.71260062665043
9.6,0,3,-9.62538967448637
9.6,0,4,-15.7227536046018
9.6,0,5,-23.7437592098742
9.6,0,6,-15.5577886940117
9.6,0,7,-11.8813744444672
9.6,0,8,-9.4671441624024
9.6,0,9,-7.08874889707288
9.6,0,10,-5.39338519303895
9.6,0,11,-5.10192472077943
9.6,0,12,-6.72999602957733
9.6,0,13,-11.3870717882405
9.6,0,14,-19.7385415520397
9.6,0,15,-11.3400258488371
9.6,0,16,-6.79384183988183
9.6,0,17,-4.74582909040707
9.6,0,18,-3.92715647899237
9.6,0,19,-3.81820499821695
9.6,0,20,-4.26314603440506
9.6,0,21,-5.47306044959018
9.6,0,22,-8.07392334525781
9.6,0,23,-12.6082585725934
9.6,0,24,-10.2408740922471
9.6,0,25,-3.99196015433533
9.6,0,26,0.193881512891453
9.6,0,27,3.0680615412516
9.6,0,28,5.11925918935414
9.6,0,29,6.61903962773303
9.6,0,30,7.73651898615156
9.6,0,31,8.56631293669093
9.6,0,32,9.14156036300505
9.6,0,33,9.46051797958728
9.6,0,34,9.51547890702111
9.6,0,35,9.30497529821764
9.6,0,36,8.82768995907342
9.6,0,37,8.07080389570343
9.6,0,38,7.00537274255376
9.6,0,39,5.59105736964448
9.6,0,40,3.783742055699
9.6,0,41,1.54350905741604
9.6,0,42,-1.13021452300631
9.6,0,43,-4.0114044161058
9.6,0,44,-6.14098217994677
9.6,0,45,-6.37090308815697
9.6,0,46,-5.54408364834598
9.6,0,47,-4.92911526719122
9.6,0,48,-4.93645125610227
9.6,0,49,-5.58067672606463
9.6,0,50,-6.69236018188287
9.6,0,51,-7.86344482276847
9.6,0,52,-8.51972409802243
9.6,0,53,-8.49567950692293
9.6,0,54,-8.23676615955057
9.6,0,55,-8.18699002362411
9.6,0,56,-8.50725694354979
9.6,0,57,-9.15134963605058
9.6,0,58,-9.94354361893967
9.6,0,59,-10.6598263664722
9.6,0,60,-11.1856310485094
9.6,0,61,-11.6346342942598
9.6,0,62,-12.2743863551581
9.6,0,63,-13.4011710257501
9.6,0,64,-15.3325416997469
9.6,0,65,-18.445081656596
9.6,0,66,-22.0556030741446
9.6,0,67,-20.1995898310534
9.6,0,68,-15.8407151957572
9.6,0,69,-12.6582985948029
9.6,0,70,-10.4706949157005
9.6,0,71,-8.96895655694547
9.6,0,72,-7.96627385443429
9.6,0,73,-7.34762356572098
9.6,0,74,-7.03629747328557
9.6,0,75,-6.97658788584899
9.6,0,76,-7.12437347016169
9.6,0,77,-7.44145871987337
9.6,0,78,-7.89177377656707
9.6,0,79,-8.43864668692622
9.6,0,80,-9.04302018333214
9.6,0,81,-9.66298166733571
9.6,0,82,-10.2552690934907
9.6,0,83,-10.7791833850473
9.6,0,84,-11.2022536889437
9.6,0,85,-11.5054519954825
9.6,0,86,-11.6851874339516
9.6,0,87,-11.7508795316758
9.6,0,88,-11.7195524100677
9.6,0,89,-11.6102225601868
9.6,0,90,-11.4400797089652
9.6,0,91,-11.2228791770437
9.6,0,92,-10.9689320622478
9.6,0,93,-10.6858571876859
9.6,0,94,-10.3794688180093
9.6,0,95,-10.0544640477083
9.6,0,96,-9.71480274551539
9.6,0,97,-9.36383016204494
9.6,0,98,-9.00429983381327
9.6,0,99,-8.63852149007208
9.6,0,100,-8.26887039445878
9.6,0,101,-7.89881902221538
9.6,0,102,-7.53446822185554
9.6,0,103,-7.18630156949498
9.6,0,104,-6.87069264924655
9.6,0,105,-6.61072494788323
9.6,0,106,-6.43619367312255
9.6,0,107,-6.38310521220016
9.6,0,108,-6.49334088155844
9.6,0,109,-6.815308261678
9.6,0,110,-7.40650608571219
9.6,0,111,-8.33928574553562
9.6,0,112,-9.71201960673437
9.6,0,113,-11.6687076479503
9.6,0,114,-14.4174527821121
9.6,0,115,-18.0480295850758
9.6,0,116,-20.5375386198415
9.6,0,117,-18.2047305838447
9.6,0,118,-14.9489945342685
9.6,0,119,-12.4975938088503
9.6,0,120,-10.6993115812085
9.6,0,121,-9.34527411504298
9.6,0,122,-8.32772861863508
9.6,0,123,-7.61497845950188
9.6,0,124,-7.21043268454311
9.6,0,125,-7.10762200095244
9.6,0,126,-7.23831751706819
9.6,0,127,-7.41842204878968
9.6,0,128,-7.36322678740777
9.6,0,129,-6.89223933243967
9.6,0,130,-6.14286990176331
9.6,0,131,-5.44135481079687
9.6,0,132,-5.06635167318905
9.6,0,133,-5.18556697496779
9.6,0,134,-5.8222362871144
9.6,0,135,-6.52689480306409
9.6,0,136,-5.81726718248948
9.6,0,137,-3.10788553537461
9.6,0,138,0.0503690521532103
9.6,0,139,2.76977085636306
9.6,0,140,4.92860674145503
9.6,0,141,6.59240069538634
9.6,0,142,7.84465027183009
9.6,0,143,8.75088820769786
9.6,0,144,9.35079705120311
9.6,0,145,9.66068214754002
9.6,0,146,9.68339215117312
9.6,0,147,9.42046909749197
9.6,0,148,8.8792461982252
9.6,0,149,8.06960287237931
9.6,0,150,6.98996796517679
9.6,0,151,5.60795966204299
9.6,0,152,3.84295620223347
9.6,0,153,1.5514230833307
9.6,0,154,-1.49072135915153
9.6,0,155,-5.55563950704489
9.6,0,156,-10.025142404835
9.6,0,157,-10.2880786312025
9.6,0,158,-7.70569076606399
9.6,0,159,-5.94142784156899
9.6,0,160,-5.15841740494447
9.6,0,161,-5.17994704609031
9.6,0,162,-5.98063939852636
9.6,0,163,-7.80868095866463
9.6,0,164,-11.4505953223614
9.6,0,165,-16.8976795481779
9.6,0,166,-12.250803066326
9.6,0,167,-7.55037849689355
9.6,0,168,-5.48061606564166
9.6,0,169,-5.22436575921335
9.6,0,170,-6.39993389429383
9.6,0,171,-8.70908563893992
9.6,0,172,-11.6471426588103
9.6,0,173,-14.6359302425298
9.6,0,174,-17.6998013712743
9.6,0,175,-16.7647168503267
9.6,0,176,-11.3089280217592
9.6,0,177,-7.44372406983959
9.6,0,178,-5.50860136277117
9.6,0,179,-5.30316346519639
9.6,0,180,-6.87790879173421
9.7,0,0,-5.81914200313864
9.7,0,1,-7.54254744358116
9.7,0,2,-11.5429641956183
9.7,0,3,-19.865346309199
9.7,0,4,-19.0577790144073
9.7,0,5,-12.8067776728595
9.7,0,6,-9.9936827676256
9.7,0,7,-8.12313251028563
9.7,0,8,-6.54217411297093
9.7,0,9,-5.7450517392462
9.7,0,10,-6.39760512286354
9.7,0,11,-9.27486609546477
9.7,0,12,-16.2732024875983
9.7,0,13,-15.2507446144247
9.7,0,14,-8.51480930698057
9.7,0,15,-5.34802435430816
9.7,0,16,-3.86283219133491
9.7,0,17,-3.36224669063689
9.7,0,18,-3.58578220951397
9.7,0,19,-4.61098500663084
9.7,0,20,-6.8358910545071
9.7,0,21,-10.0611717670946
9.7,0,22,-8.22698015140933
9.7,0,23,-3.09406336635931
9.7,0,24,0.720288305372207
9.7,0,25,3.39039560073534
9.7,0,26,5.2708631873054
9.7,0,27,6.58099796276763
9.7,0,28,7.47296717886083
9.7,0,29,8.0560234430467
9.7,0,30,8.39336843041285
9.7,0,31,8.50834113463956
9.7,0,32,8.40882344527276
9.7,0,33,8.10571567030515
9.7,0,34,7.60535254683286
9.7,0,35,6.88711206579713
9.7,0,36,5.89427529148893
9.7,0,37,4.54666619274613
9.7,0,38,2.75681604055718
9.7,0,39,0.439670862388513
9.7,0,40,-2.42541359192165
9.7,0,41,-5.38241538614077
9.7,0,42,-6.67194037960904
9.7,0,43,-5.70938063491378
9.7,0,44,-4.48420662609403
9.7,0,45,-3.9319040324948
9.7,0,46,-4.12285462199656
9.7,0,47,-4.88981783342537
9.7,0,48,-5.88786012104975
9.7,0,49,-6.60907594469116
9.7,0,50,-6.75168269154861
9.7,0,51,-6.56289923099289
9.7,0,52,-6.47400404893705
9.7,0,53,-6.72111407993865
9.7,0,54,-7.32319736266436
9.7,0,55,-8.12577658538002
9.7,0,56,-8.84413989905597
9.7,0,57,-9.24085272415061
9.7,0,58,-9.36455298675769
9.7,0,59,-9.48376172340275
9.7,0,60,-9.8155185885835
9.7,0,61,-10.3716214479261
9.7,0,62,-10.8883232522637
9.7,0,63,-10.8846379586873
9.7,0,64,-10.1259592936824
9.7,0,65,-8.94092964058182
9.7,0,66,-7.77750811579083
9.7,0,67,-6.87232591184268
9.7,0,68,-6.2972631294563
9.7,0,69,-6.0542986701592
9.7,0,70,-6.12243850081525
9.7,0,71,-6.47431558488824
9.7,0,72,-7.07975933789851
9.7,0,73,-7.90323607189583
9.7,0,74,-8.89693855434986
9.7,0,75,-9.99011564162181
9.7,0,76,-11.0785381484802
9.7,0,77,-12.0276936629645
9.7,0,78,-12.7102161194293
9.7,0,79,-13.0704591865449
9.7,0,80,-13.1551760601023
9.7,0,81,-13.0720220596007
9.7,0,82,-12.9258182389827
9.7,0,83,-12.7870616428014
9.7,0,84,-12.6919271930692
9.7,0,85,-12.6530511003668
9.7,0,86,-12.6695431802734
9.7,0,87,-12.733659152262
9.7,0,88,-12.834717674558
9.7,0,89,-12.9611992219401
9.7,0,90,-13.1016387997482
9.7,0,91,-13.2446306289513
9.7,0,92,-13.378153883124
9.7,0,93,-13.4885156972823
9.7,0,94,-13.5594602810368
9.7,0,95,-13.5723008177195
9.7,0,96,-13.5080028678467
9.7,0,97,-13.351516074067
9.7,0,98,-13.0971160714534
9.7,0,99,-12.7519505879742
9.7,0,100,-12.3351325086807
9.7,0,101,-11.8721208791745
9.7,0,102,-11.3867992925644
9.7,0,103,-10.8944373433028
9.7,0,104,-10.3978727631656
9.7,0,105,-9.88835414814057
9.7,0,106,-9.35182738487736
9.7,0,107,-8.77970037544308
9.7,0,108,-8.17979892737916
9.7,0,109,-7.58132363136219
9.7,0,110,-7.03086856406034
9.7,0,111,-6.5827301815831
9.7,0,112,-6.28929905016546
9.7,0,113,-6.19468746877848
9.7,0,114,-6.33089982246196
9.7,0,115,-6.71370085319981
9.7,0,116,-7.33461492043507
9.7,0,117,-8.14559213602693
9.7,0,118,-9.0364120265769
9.7,0,119,-9.82040516326389
9.7,0,120,-10.2723698997027
9.7,0,121,-10.2440733604457
9.7,0,122,-9.76061251774314
9.7,0,123,-8.98317238041084
9.7,0,124,-8.10641368245252
9.7,0,125,-7.29427633831296
9.7,0,126,-6.65801193738134
9.7,0,127,-6.25011841779377
9.7,0,128,-6.05765404294065
9.7,0,129,-5.98758859293027
9.7,0,130,-5.86224475633499
9.7,0,131,-5.49045943214668
9.7,0,132,-4.83532949063705
9.7,0,133,-4.09202832977185
9.7,0,134,-3.55999485556109
9.7,0,135,-3.50731461883604
9.7,0,136,-4.13057406303183
9.7,0,137,-5.42887765213517
9.7,0,138,-6.4016760068552
9.7,0,139,-4.74097626065226
9.7,0,140,-1.42783561577277
9.7,0,141,1.56130406989092
9.7,0,142,3.86308854443292
9.7,0,143,5.56744968906212
9.7,0,144,6.79778508865961
9.7,0,145,7.65176113937683
9.7,0,146,8.19784763342449
9.7,0,147,8.47998415291971
9.7,0,148,8.52595560641646
9.7,0,149,8.35604796228832
9.7,0,150,7.98500405457173
9.7,0,151,7.41327453582592
9.7,0,152,6.61335386159731
9.7,0,153,5.52299638383874
9.7,0,154,4.04855582274261
9.7,0,155,2.06629380386549
9.7,0,156,-0.592665140105711
9.7,0,157,-4.13592893363218
9.7,0,158,-8.2365755900899
9.7,0,159,-9.36648122164584
9.7,0,160,-7.04646029832608
9.7,0,161,-5.22865245073213
9.7,0,162,-4.51285945677607
9.7,0,163,-4.76461268237525
9.7,0,164,-6.01214188984785
9.7,0,165,-8.68645392997869
9.7,0,166,-13.8837184329341
9.7,0,167,-16.3494430452784
9.7,0,168,-10.3249635127437
9.7,0,169,-7.16240477164505
9.7,0,170,-6.108747930358
9.7,0,171,-6.48416335953212
9.7,0,172,-7.85684318180635
9.7,0,173,-9.76932074840953
9.7,0,174,-11.9989552898793
9.7,0,175,-15.5301276202761
9.7,0,176,-21.9542922372857
9.7,0,177,-14.8398601303726
9.7,0,178,-8.91593525396157
9.7,0,179,-6.02034280441555
9.7,0,180,-5.10044185437174
9.8,0,0,-8.55471193854546
9.8,0,1,-14.4388661350374
9.8,0,2,-23.1547760138821
9.8,0,3,-14.8127124345935
9.8,0,4,-11.0735413675863
9.8,0,5,-9.24543072433735
9.8,0,6,-7.84007150242293
9.8,0,7,-6.72714479261912
9.8,0,8,-6.53897257714442
9.8,0,9,-7.98632438151076
9.8,0,10,-12.0980273716288
9.8,0,11,-17.2266400633349
9.8,0,12,-10.7649761440428
9.8,0,13,-6.47210989504149
9.8,0,14,-4.38009076042792
9.8,0,15,-3.52133756719441
9.8,0,16,-3.46833623846555
9.8,0,17,-4.18381201180246
9.8,0,18,-5.99675630895836
9.8,0,19,-8.85297026181335
9.8,0,20,-7.77245276952548
9.8,0,21,-2.83379175261435
9.8,0,22,1.02335822756601
9.8,0,23,3.70538685371437
9.8,0,24,5.55636369757982
9.8,0,25,6.79393698636173
9.8,0,26,7.56435963211966
9.8,0,27,7.97981398008723
9.8,0,28,8.1175542406586
9.8,0,29,8.01157619543784
9.8,0,30,7.6667344663763
9.8,0,31,7.08890766778354
9.8,0,32,6.29736806694793
9.8,0,33,5.30163007196122
9.8,0,34,4.06514917181456
9.8,0,35,2.49454288592279
9.8,0,36,0.459841419891925
9.8,0,37,-2.16373530172444
9.8,0,38,-5.27630056208925
9.8,0,39,-7.48396702019012
9.8,0,40,-6.64138023995166
9.8,0,41,-4.63475469421957
9.8,0,42,-3.20625422985752
9.8,0,43,-2.57819557188225
9.8,0,44,-2.64301609876805
9.8,0,45,-3.23437992724603
9.8,0,46,-4.13449936875447
9.8,0,47,-5.0708886925156
9.8,0,48,-5.79606034515996
9.8,0,49,-6.23793538687348
9.8,0,50,-6.5282184807135
9.8,0,51,-6.8423982116448
9.8,0,52,-7.23756929419943
9.8,0,53,-7.59518211443361
9.8,0,54,-7.70671384288154
9.8,0,55,-7.50731148344559
9.8,0,56,-7.18323283924632
9.8,0,57,-6.98494621131529
9.8,0,58,-7.03904811479173
9.8,0,59,-7.29802544027678
9.8,0,60,-7.55331964949679
9.8,0,61,-7.53963781600746
9.8,0,62,-7.161934628715
9.8,0,63,-6.58782409718815
9.8,0,64,-6.06540280514004
9.8,0,65,-5.76044205114887
9.8,0,66,-5.74086353295645
9.8,0,67,-6.01116111367648
9.8,0,68,-6.53548660347439
9.8,0,69,-7.24294877911237
9.8,0,70,-8.02487273327175
9.8,0,71,-8.74199206754676
9.8,0,72,-9.26321086254086
9.8,0,73,-9.52850185038216
9.8,0,74,-9.5772975102475
9.8,0,75,-9.50774589527051
9.8,0,76,-9.41552009627742
9.8,0,77,-9.36363650605872
9.8,0,78,-9.3823169076044
9.8,0,79,-9.47913218695563
9.8,0,80,-9.64832793349796
9.8,0,81,-9.87685371139753
9.8,0,82,-10.1477638817559
9.8,0,83,-10.4421199837458
9.8,0,84,-10.7402851074447
9.8,0,85,-11.0231879779035
9.8,0,86,-11.2738342695899
9.8,0,87,-11.479031489017
9.8,0,88,-11.6310019683096
9.8,0,89,-11.7283995945458
9.8,0,90,-11.77633219851
9.8,0,91,-11.7852993247973
9.8,0,92,-11.7692934625566
9.8,0,93,-11.7434683373939
9.8,0,94,-11.7216897606956
9.8,0,95,-11.7140685944676
9.8,0,96,-11.7244201858987
9.8,0,97,-11.7476834887287
9.8,0,98,-11.7678377585336
9.8,0,99,-11.7578366480072
9.8,0,100,-11.6840230535243
9.8,0,101,-11.5166786671354
9.8,0,102,-11.2439801741012
9.8,0,103,-10.8811004009408
9.8,0,104,-10.4670113727332
9.8,0,105,-10.0504072432572
9.8,0,106,-9.67303977390482
9.8,0,107,-9.356891447806
9.8,0,108,-9.09667575396805
9.8,0,109,-8.85834781112918
9.8,0,110,-8.58771220961595
9.8,0,111,-8.23378112207592
9.8,0,112,-7.78005032403057
9.8,0,113,-7.26067563855022
9.8,0,114,-6.74595403600837
9.8,0,115,-6.31063298088171
9.8,0,116,-6.00849209060624
9.8,0,117,-5.86150491115648
9.8,0,118,-5.86012564786008
9.8,0,119,-5.9718786022699
9.8,0,120,-6.15782929576907
9.8,0,121,-6.39116875103479
9.8,0,122,-6.66272309016164
9.8,0,123,-6.96212732958328
9.8,0,124,-7.24715440504102
9.8,0,125,-7.43754226577762
9.8,0,126,-7.46161556154428
9.8,0,127,-7.31779598084962
9.8,0,128,-7.06510829231955
9.8,0,129,-6.74710893093147
9.8,0,130,-6.34368836689114
9.8,0,131,-5.7946371633807
9.8,0,132,-5.0592886322519
9.8,0,133,-4.15985662733547
9.8,0,134,-3.19363778499564
9.8,0,135,-2.32104160613714
9.8,0,136,-1.73390083773782
9.8,0,137,-1.62439506743844
9.8,0,138,-2.17309687701389
9.8,0,139,-3.51983326747758
9.8,0,140,-5.44753661834216
9.8,0,141,-6.06604273342929
9.8,0,142,-3.63385539730583
9.8,0,143,-0.549219597066392
9.8,0,144,1.92337390344797
9.8,0,145,3.76368107994453
9.8,0,146,5.12319115909284
9.8,0,147,6.12793194519046
9.8,0,148,6.86093438262061
9.8,0,149,7.36880624021662
9.8,0,150,7.67323879032015
9.8,0,151,7.78169101951036
9.8,0,152,7.69047575589403
9.8,0,153,7.37856958566002
9.8,0,154,6.80004086286326
9.8,0,155,5.88434221006584
9.8,0,156,4.54059029991956
9.8,0,157,2.6466988642678
9.8,0,158,0.00317099198680181
9.8,0,159,-3.72448584309634
9.8,0,160,-8.44659436965701
9.8,0,161,-9.43318952479281
9.8,0,162,-6.55644757255627
9.8,0,163,-4.79237637606635
9.8,0,164,-4.33273721458308
9.8,0,165,-4.92143049229931
9.8,0,166,-6.66624635487864
9.8,0,167,-10.2142678713842
9.8,0,168,-15.9759361939916
9.8,0,169,-13.6619736387657
9.8,0,170,-9.29017944717779
9.8,0,171,-7.41012068045676
9.8,0,172,-7.0982464912846
9.8,0,173,-7.7429517114502
9.8,0,174,-8.84433590907452
9.8,0,175,-10.1718890751518
9.8,0,176,-12.4505956246635
9.8,0,177,-18.4471918658681
9.8,0,178,-21.198169739885
9.8,0,179,-11.0124597474804
9.8,0,180,-6.82359834707028
9.9,0,0,-18.985138752107
9.9,0,1,-18.8324189813908
9.9,0,2,-11.8586610994585
9.9,0,3,-9.48781936303217
9.9,0,4,-8.45904305160746
9.9,0,5,-7.59892777455032
9.9,0,6,-7.01287542887576
9.9,0,7,-7.49515825561987
9.9,0,8,-9.86885414954687
9.9,0,9,-14.6492271049178
9.9,0,10,-13.3208381420776
9.9,0,11,-8.14775918143767
9.9,0,12,-5.30739626728479
9.9,0,13,-4.01633449681418
9.9,0,14,-3.68600162683174
9.9,0,15,-4.04800937413114
9.9,0,16,-5.21595514670264
9.9,0,17,-7.32834951792325
9.9,0,18,-7.61055049089106
9.9,0,19,-3.33666970181988
9.9,0,20,0.802615741248952
9.9,0,21,3.7611704945972
9.9,0,22,5.7926576106457
9.9,0,23,7.12122941328684
9.9,0,24,7.89769879018131
9.9,0,25,8.23887687088623
9.9,0,26,8.23862660621372
9.9,0,27,7.95529744352207
9.9,0,28,7.40613789178405
9.9,0,29,6.58834547475701
9.9,0,30,5.50710519505547
9.9,0,31,4.17429111664292
9.9,0,32,2.57115393197269
9.9,0,33,0.616550181325209
9.9,0,34,-1.79969663202095
9.9,0,35,-4.61500472534478
9.9,0,36,-6.85791065403955
9.9,0,37,-6.60997981088973
9.9,0,38,-4.71449593984791
9.9,0,39,-2.96983525366326
9.9,0,40,-1.86373173852211
9.9,0,41,-1.41862853971291
9.9,0,42,-1.56945879511341
9.9,0,43,-2.22192318939452
9.9,0,44,-3.25492848756361
9.9,0,45,-4.51947325674857
9.9,0,46,-5.84317444623464
9.9,0,47,-7.05133428690935
9.9,0,48,-8.02141691860179
9.9,0,49,-8.7287237934607
9.9,0,50,-9.18393425049518
9.9,0,51,-9.32549320455176
9.9,0,52,-9.08925095599683
9.9,0,53,-8.60392870461302
9.9,0,54,-8.154880768173
9.9,0,55,-7.96597200873238
9.9,0,56,-8.08236573101324
9.9,0,57,-8.34821433938223
9.9,0,58,-8.45479754561952
9.9,0,59,-8.17144834308538
9.9,0,60,-7.59402706976113
9.9,0,61,-7.01535410237444
9.9,0,62,-6.65892427198725
9.9,0,63,-6.60935820898338
9.9,0,64,-6.84856918466289
9.9,0,65,-7.28734866558135
9.9,0,66,-7.78633467951837
9.9,0,67,-8.19805198057967
9.9,0,68,-8.43957272728743
9.9,0,69,-8.53869172981896
9.9,0,70,-8.59850099819014
9.9,0,71,-8.724997542352
9.9,0,72,-8.98558086100855
9.9,0,73,-9.40392031617016
9.9,0,74,-9.96782946048731
9.9,0,75,-10.6366711644262
9.9,0,76,-11.347384653431
9.9,0,77,-12.024196189161
9.9,0,78,-12.5966589239522
9.9,0,79,-13.0223046233775
9.9,0,80,-13.2996789987277
9.9,0,81,-13.4609614128571
9.9,0,82,-13.5510431648729
9.9,0,83,-13.6088073526938
9.9,0,84,-13.658441168898
9.9,0,85,-13.7088714544584
9.9,0,86,-13.7568574418385
9.9,0,87,-13.7909762389736
9.9,0,88,-13.7956347795076
9.9,0,89,-13.7550807585857
9.9,0,90,-13.657340211434
9.9,0,91,-13.4975643705798
9.9,0,92,-13.279966769483
9.9,0,93,-13.017777076807
9.9,0,94,-12.7313595772123
9.9,0,95,-12.4453041845045
9.9,0,96,-12.1854194568637
9.9,0,97,-11.9761524599849
9.9,0,98,-11.8383764117962
9.9,0,99,-11.7870032522276
9.9,0,100,-11.8275673343353
9.9,0,101,-11.950860028518
9.9,0,102,-12.1253847787971
9.9,0,103,-12.2902898775778
9.9,0,104,-12.3578995384685
9.9,0,105,-12.2396326434301
9.9,0,106,-11.8934071426915
9.9,0,107,-11.354634260854
9.9,0,108,-10.7157198403363
9.9,0,109,-10.0761994519121
9.9,0,110,-9.50710541151341
9.9,0,111,-9.04070288234775
9.9,0,112,-8.67440380896759
9.9,0,113,-8.38071664521067
9.9,0,114,-8.1227081826368
9.9,0,115,-7.8740815987764
9.9,0,116,-7.63477615356849
9.9,0,117,-7.42898364600736
9.9,0,118,-7.28352159115383
9.9,0,119,-7.20077145771345
9.9,0,120,-7.14718129824274
9.9,0,121,-7.07503516172308
9.9,0,122,-6.9732135111377
9.9,0,123,-6.90138894504116
9.9,0,124,-6.96376436993908
9.9,0,125,-7.24236884404096
9.9,0,126,-7.73654170370685
9.9,0,127,-8.33354929116397
9.9,0,128,-8.84208880688718
9.9,0,129,-9.09864722868434
9.9,0,130,-9.01901924360137
9.9,0,131,-8.52323047862802
9.9,0,132,-7.56176302257218
9.9,0,133,-6.26045026613913
9.9,0,134,-4.85609404953545
9.9,0,135,-3.51617840814071
9.9,0,136,-2.3154012801626
9.9,0,137,-1.31723713459717
9.9,0,138,-0.62497790515231
9.9,0,139,-0.370924501553909
9.9,0,140,-0.686388049286953
9.9,0,141,-1.67399107507552
9.9,0,142,-3.30382269210718
9.9,0,143,-4.90814023760227
9.9,0,144,-4.63745094034331
9.9,0,145,-2.38028099336158
9.9,0,146,0.0864348655605622
9.9,0,147,2.12236184680824
9.9,0,148,3.73227157672399
9.9,0,149,5.01647531246252
9.9,0,150,6.04659629344922
9.9,0,151,6.8524820063782
9.9,0,152,7.43751054359148
9.9,0,153,7.79367732352512
9.9,0,154,7.90292017324367
9.9,0,155,7.73009807838744
9.9,0,156,7.22102534625546
9.9,0,157,6.30651100044898
9.9,0,158,4.89626965615355
9.9,0,159,2.84471633722497
9.9,0,160,-0.11396437925725
9.9,0,161,-4.38131506651854
9.9,0,162,-9.09130898316877
9.9,0,163,-8.28735540247352
9.9,0,164,-5.73184313456667
9.9,0,165,-4.60512180048709
9.9,0,166,-4.66214719800634
9.9,0,167,-5.76385019948069
9.9,0,168,-8.20725747241863
9.9,0,169,-12.6602819667253
9.9,0,170,-16.1997649886178
9.9,0,171,-12.1113283039581
9.9,0,172,-9.16694421673386
9.9,0,173,-8.0174307732328
9.9,0,174,-7.92610631845858
9.9,0,175,-8.29889941472757
9.9,0,176,-8.86404453172446
9.9,0,177,-10.1442354705599
9.9,0,178,-13.7172444109354
9.9,0,179,-25.0576388001636
9.9,0,180,-14.1978085482126
10,0,0,-14.5928411113157
10,0,1,-9.74047557722349
10,0,2,-8.20191766900814
10,0,3,-7.84561875611455
10,0,4,-7.68079105917166
10,0,5,-7.81046304170882
10,0,6,-9.09759924070172
10,0,7,-12.3473438671494
10,0,8,-14.7740294406993
10,0,9,-10.2284456951062
10,0,10,-6.54523603470682
10,0,11,-4.70816553367265
10,0,12,-4.11129474560362
10,0,13,-4.23315310963086
10,0,14,-4.81596176066062
10,0,15,-5.98515544046684
10,0,16,-6.79139459087964
10,0,17,-4.07697191277146
10,0,18,0.0475305693251003
10,0,19,3.30905176847822
10,0,20,5.62552152996195
10,0,21,7.18878291302004
10,0,22,8.13580219824892
10,0,23,8.56597800431135
10,0,24,8.57025203444017
10,0,25,8.22592625831439
10,0,26,7.5736556670262
10,0,27,6.61400791768676
10,0,28,5.33408470701587
10,0,29,3.73047381062425
10,0,30,1.79552055980528
10,0,31,-0.509554096039294
10,0,32,-3.17314427982794
10,0,33,-5.65183579592604
10,0,34,-6.34214374692266
10,0,35,-5.05408940564858
10,0,36,-3.44858562078447
10,0,37,-2.24849066958265
10,0,38,-1.52625221839777
10,0,39,-1.24086642106078
10,0,40,-1.37276931163765
10,0,41,-1.94511275157597
10,0,42,-3.01118638951911
10,0,43,-4.61173784639107
10,0,44,-6.66842908082756
10,0,45,-8.761606489303
10,0,46,-10.1064892745013
10,0,47,-10.4793980087215
10,0,48,-10.4847884775895
10,0,49,-10.468015003839
10,0,50,-10.372951252835
10,0,51,-10.2266123305226
10,0,52,-10.2911844432483
10,0,53,-10.7979304937803
10,0,54,-11.6249973634712
10,0,55,-11.9874542873648
10,0,56,-11.0540116992138
10,0,57,-9.38876630222641
10,0,58,-7.91325094655484
10,0,59,-6.95447449979937
10,0,60,-6.51024224858708
10,0,61,-6.46833801402504
10,0,62,-6.67011344119025
10,0,63,-6.94536167603361
10,0,64,-7.17337599431839
10,0,65,-7.34255633459279
10,0,66,-7.54141700612148
10,0,67,-7.89050071196091
10,0,68,-8.4852950650202
10,0,69,-9.37177444901483
10,0,70,-10.5237790060801
10,0,71,-11.7838141608615
10,0,72,-12.7819673488723
10,0,73,-13.0594184953707
10,0,74,-12.5499799088342
10,0,75,-11.6547413996854
10,0,76,-10.7601695513215
10,0,77,-10.0445297435943
10,0,78,-9.55426406167206
10,0,79,-9.28266547395551
10,0,80,-9.20621187923096
10,0,81,-9.29805785637429
10,0,82,-9.53245224629789
10,0,83,-9.88581205733552
10,0,84,-10.3365325110752
10,0,85,-10.8642062607957
10,0,86,-11.4483880219573
10,0,87,-12.0668423430239
10,0,88,-12.6932140439706
10,0,89,-13.2943374530911
10,0,90,-13.8281556370997
10,0,91,-14.2445080653496
10,0,92,-14.4919625149474
10,0,93,-14.5318771328901
10,0,94,-14.354380755904
10,0,95,-13.9854530974892
10,0,96,-13.4792191562026
10,0,97,-12.9016307930376
10,0,98,-12.3163347741438
10,0,99,-11.777854538929
10,0,100,-11.3307787419303
10,0,101,-11.011724273907
10,0,102,-10.8516928448657
10,0,103,-10.8774773247143
10,0,104,-11.110919102495
10,0,105,-11.5636348912407
10,0,106,-12.2216101603154
10,0,107,-13.0090905723495
10,0,108,-13.727615403185
10,0,109,-14.0381196337593
10,0,110,-13.6669145117898
10,0,111,-12.7078976287591
10,0,112,-11.5029114749001
10,0,113,-10.322627404317
10,0,114,-9.28651872807973
10,0,115,-8.42280268244984
10,0,116,-7.72812267309595
10,0,117,-7.2036733401871
10,0,118,-6.87219640534788
10,0,119,-6.77762214364415
10,0,120,-6.96902418178586
10,0,121,-7.46978801597418
10,0,122,-8.2273649920821
10,0,123,-9.05169030382925
10,0,124,-9.64010476283125
10,0,125,-9.83141010528345
10,0,126,-9.80256569881446
10,0,127,-9.8159674113253
10,0,128,-9.91579335333407
10,0,129,-9.94057814506188
10,0,130,-9.80641900885125
10,0,131,-9.69373776853169
10,0,132,-9.7901314046996
10,0,133,-9.85088424518024
10,0,134,-9.11802772275657
10,0,135,-7.36523838264324
10,0,136,-5.31654735761218
10,0,137,-3.51469900933687
10,0,138,-2.07570659665293
10,0,139,-0.979131176363944
10,0,140,-0.235582529552236
10,0,141,0.0842523252817551
10,0,142,-0.113731955741341
10,0,143,-0.899023046270374
10,0,144,-2.24108745222326
10,0,145,-3.77245226674158
10,0,146,-4.38675540159543
10,0,147,-3.19943423810639
10,0,148,-1.08102467101001
10,0,149,1.03877829674976
10,0,150,2.90490613278876
10,0,151,4.49959070224536
10,0,152,5.82769545820744
10,0,153,6.88110415187444
10,0,154,7.64937618920602
10,0,155,8.12297652460144
10,0,156,8.2827237873596
10,0,157,8.0926016892584
10,0,158,7.50480472982061
10,0,159,6.46156893739976
10,0,160,4.87011748950506
10,0,161,2.54708179052819
10,0,162,-0.833569517092061
10,0,163,-5.51607594721573
10,0,164,-8.78376356902325
10,0,165,-7.01407378495821
10,0,166,-5.37223211617023
10,0,167,-4.94193633814446
10,0,168,-5.45792086196741
10,0,169,-7.006615961188
10,0,170,-10.002375599267
10,0,171,-14.3400945458892
10,0,172,-14.8893742266782
10,0,173,-11.8562908859685
10,0,174,-9.95948321282584
10,0,175,-9.04586108615426
10,0,176,-8.48560794306925
10,0,177,-8.09800245154779
10,0,178,-8.41463161828489
10,0,179,-10.4820283104136
10,0,180,-16.828926091019
10.1,0,0,-7.83776010159616
10.1,0,1,-7.00217055930026
10.1,0,2,-7.41286580808924
10.1,0,3,-8.25141239389184
10.1,0,4,-9.47828534198945
10.1,0,5,-12.0202397605224
10.1,0,6,-15.7854114313006
10.1,0,7,-12.9981388783897
10.1,0,8,-8.4562184942964
10.1,0,9,-5.9271518788233
10.1,0,10,-4.97800012100027
10.1,0,11,-5.14892567951747
10.1,0,12,-5.73778806951923
10.1,0,13,-6.0333103095597
10.1,0,14,-5.87608822238611
10.1,0,15,-4.34396124593099
10.1,0,16,-0.99658370593553
10.1,0,17,2.4310611081084
10.1,0,18,5.08191006954123
10.1,0,19,6.93713119234501
10.1,0,20,8.11811286804074
10.1,0,21,8.7222418230698
10.1,0,22,8.82631334061198
10.1,0,23,8.50628832957036
10.1,0,24,7.82979060448811
10.1,0,25,6.83101475275807
10.1,0,26,5.50305283996918
10.1,0,27,3.81643084098834
10.1,0,28,1.73076408061092
10.1,0,29,-0.8092315736908
10.1,0,30,-3.76355541805567
10.1,0,31,-6.32585960587211
10.1,0,32,-6.51715786422429
10.1,0,33,-4.87131817619291
10.1,0,34,-3.3059196711104
10.1,0,35,-2.36242318793601
10.1,0,36,-2.02632545205266
10.1,0,37,-2.1387333123894
10.1,0,38,-2.47511323807258
10.1,0,39,-2.88941567260382
10.1,0,40,-3.47918272394478
10.1,0,41,-4.51287572642307
10.1,0,42,-6.16891542137822
10.1,0,43,-8.16459725438649
10.1,0,44,-9.35083334144474
10.1,0,45,-9.08037109547066
10.1,0,46,-8.46979743777828
10.1,0,47,-8.30117704991758
10.1,0,48,-8.58573110334538
10.1,0,49,-9.11656088734759
10.1,0,50,-9.80272132970424
10.1,0,51,-10.6606766728813
10.1,0,52,-11.4048096145688
10.1,0,53,-11.2021397814651
10.1,0,54,-9.84046916694028
10.1,0,55,-8.23564168809956
10.1,0,56,-7.04616248792304
10.1,0,57,-6.41904026475128
10.1,0,58,-6.28516201708197
10.1,0,59,-6.4922731820462
10.1,0,60,-6.85678272033162
10.1,0,61,-7.23277359523078
10.1,0,62,-7.59311924583117
10.1,0,63,-8.03897559200672
10.1,0,64,-8.72547383596767
10.1,0,65,-9.78479416502812
10.1,0,66,-11.2621563754861
10.1,0,67,-12.9481819037444
10.1,0,68,-14.0109698856429
10.1,0,69,-13.4636067700579
10.1,0,70,-11.8417563324598
10.1,0,71,-10.1871499480658
10.1,0,72,-8.89205584416624
10.1,0,73,-8.0002183788937
10.1,0,74,-7.46903950968488
10.1,0,75,-7.24537644025464
10.1,0,76,-7.28123350937289
10.1,0,77,-7.53483942938295
10.1,0,78,-7.96861346991287
10.1,0,79,-8.54669794568417
10.1,0,80,-9.23264840820422
10.1,0,81,-9.98752908368107
10.1,0,82,-10.7688452939892
10.1,0,83,-11.5310755413009
10.1,0,84,-12.2286569888594
10.1,0,85,-12.8215736920788
10.1,0,86,-13.2819936064872
10.1,0,87,-13.5987811565693
10.1,0,88,-13.7771682874177
10.1,0,89,-13.8337173083231
10.1,0,90,-13.7894048853459
10.1,0,91,-13.6638561656812
10.1,0,92,-13.4720729962996
10.1,0,93,-13.223432373804
10.1,0,94,-12.9222087501128
10.1,0,95,-12.5690788004995
10.1,0,96,-12.1633866799746
10.1,0,97,-11.7060029687012
10.1,0,98,-11.2023398845283
10.1,0,99,-10.6647293507062
10.1,0,100,-10.1133374952249
10.1,0,101,-9.57529368308465
10.1,0,102,-9.08247880394893
10.1,0,103,-8.6688990473233
10.1,0,104,-8.36849253831788
10.1,0,105,-8.2137633696465
10.1,0,106,-8.23514172720927
10.1,0,107,-8.46054757110546
10.1,0,108,-8.9140690131599
10.1,0,109,-9.6113176331507
10.1,0,110,-10.5455596078005
10.1,0,111,-11.6516169635742
10.1,0,112,-12.7322804138836
10.1,0,113,-13.39806836665
10.1,0,114,-13.2601188521896
10.1,0,115,-12.3544577609958
10.1,0,116,-11.0671918022428
10.1,0,117,-9.71912108947769
10.1,0,118,-8.46673807200173
10.1,0,119,-7.38962789968373
10.1,0,120,-6.55523666763236
10.1,0,121,-6.03646456445837
10.1,0,122,-5.90563249389815
10.1,0,123,-6.21965518349159
10.1,0,124,-6.99249778143403
10.1,0,125,-8.13152471574415
10.1,0,126,-9.32019677762344
10.1,0,127,-9.99973983782574
10.1,0,128,-9.81440407844968
10.1,0,129,-8.99799426876512
10.1,0,130,-7.97700778275972
10.1,0,131,-7.08241398635488
10.1,0,132,-6.588211960549
10.1,0,133,-6.71053018531407
10.1,0,134,-7.49360156903937
10.1,0,135,-8.43081111410164
10.1,0,136,-8.16901233365677
10.1,0,137,-6.47307713345961
10.1,0,138,-4.65937476490128
10.1,0,139,-3.32255949893809
10.1,0,140,-2.38108794905172
10.1,0,141,-1.62554430653922
10.1,0,142,-1.00498420898726
10.1,0,143,-0.658674650340577
10.1,0,144,-0.76700024388191
10.1,0,145,-1.44069922313503
10.1,0,146,-2.68235598803471
10.1,0,147,-4.25793251752815
10.1,0,148,-5.25838054757911
10.1,0,149,-4.36540028175743
10.1,0,150,-2.04629228042641
10.1,0,151,0.453136432578739
10.1,0,152,2.67258688840441
10.1,0,153,4.53529769934883
10.1,0,154,6.03824460851799
10.1,0,155,7.18878848606089
10.1,0,156,7.99350691911694
10.1,0,157,8.44877792028879
10.1,0,158,8.5383576896916
10.1,0,159,8.23841832013892
10.1,0,160,7.5132792613564
10.1,0,161,6.29029758624296
10.1,0,162,4.429323110885
10.1,0,163,1.72363039130859
10.1,0,164,-1.97272936449466
10.1,0,165,-5.950721144886
10.1,0,166,-7.46365666972622
10.1,0,167,-6.82088547248959
10.1,0,168,-6.26940554349725
10.1,0,169,-6.2211977294312
10.1,0,170,-6.8933288871276
10.1,0,171,-8.66219821465902
10.1,0,172,-11.8517348551461
10.1,0,173,-15.8104809026511
10.1,0,174,-15.9870394263834
10.1,0,175,-13.2910006456541
10.1,0,176,-11.0131421597873
10.1,0,177,-9.10660244400616
10.1,0,178,-7.60261016506462
10.1,0,179,-6.97939445369573
10.1,0,180,-7.90456793988677
10.2,0,0,-5.78743210962348
10.2,0,1,-6.485698827635
10.2,0,2,-8.13809594822487
10.2,0,3,-10.7294468364789
10.2,0,4,-14.5367124090956
10.2,0,5,-14.2610699822308
10.2,0,6,-9.62483709969224
10.2,0,7,-6.68538491546362
10.2,0,8,-5.42235291304897
10.2,0,9,-5.55544235008112
10.2,0,10,-6.80974730012315
10.2,0,11,-7.8932594295745
10.2,0,12,-6.92982543376851
10.2,0,13,-4.70404472454811
10.2,0,14,-1.90615674736319
10.2,0,15,1.20113424965524
10.2,0,16,3.99816754127015
10.2,0,17,6.16543402691375
10.2,0,18,7.67963290994553
10.2,0,19,8.5901779909417
10.2,0,20,8.94128743294331
10.2,0,21,8.77822843701838
10.2,0,22,8.15891568972292
10.2,0,23,7.14148738817987
10.2,0,24,5.76300533878355
10.2,0,25,4.03596082444701
10.2,0,26,1.95122142963351
10.2,0,27,-0.54360568920844
10.2,0,28,-3.49043047337203
10.2,0,29,-6.29238927014773
10.2,0,30,-6.81124274304034
10.2,0,31,-5.19473035107313
10.2,0,32,-3.64157995433792
10.2,0,33,-2.78763355926761
10.2,0,34,-2.63466361253186
10.2,0,35,-3.05290799213827
10.2,0,36,-3.74601808946555
10.2,0,37,-4.28758227354948
10.2,0,38,-4.54701834177327
10.2,0,39,-4.87432599085304
10.2,0,40,-5.58283427086925
10.2,0,41,-6.51260831172371
10.2,0,42,-7.03317878256294
10.2,0,43,-6.83546395856464
10.2,0,44,-6.43696738337018
10.2,0,45,-6.35046183310512
10.2,0,46,-6.6851697982292
10.2,0,47,-7.30859646748595
10.2,0,48,-7.97925732684623
10.2,0,49,-8.35187839561407
10.2,0,50,-8.05349838308878
10.2,0,51,-7.09613876937678
10.2,0,52,-5.96460875234613
10.2,0,53,-5.11643282735084
10.2,0,54,-4.75437610617866
10.2,0,55,-4.88742324341069
10.2,0,56,-5.38231745351271
10.2,0,57,-5.979670300034
10.2,0,58,-6.39778767012826
10.2,0,59,-6.56408664710972
10.2,0,60,-6.67905118434088
10.2,0,61,-7.00025352794802
10.2,0,62,-7.66120571891384
10.2,0,63,-8.596644034487
10.2,0,64,-9.44750443503878
10.2,0,65,-9.6145285895191
10.2,0,66,-8.88343581780283
10.2,0,67,-7.72647098775781
10.2,0,68,-6.6450179157407
10.2,0,69,-5.85923147898158
10.2,0,70,-5.42196576696026
10.2,0,71,-5.32748407971599
10.2,0,72,-5.55600116702992
10.2,0,73,-6.08802832696153
10.2,0,74,-6.90790838153864
10.2,0,75,-8.00321595282148
10.2,0,76,-9.36110645005417
10.2,0,77,-10.9592362498819
10.2,0,78,-12.7447031994471
10.2,0,79,-14.5911856837081
10.2,0,80,-16.2438221110779
10.2,0,81,-17.3546133414209
10.2,0,82,-17.7424496678208
10.2,0,83,-17.5875427635571
10.2,0,84,-17.2115887121931
10.2,0,85,-16.8314233254377
10.2,0,86,-16.5359391719157
10.2,0,87,-16.3411278079301
10.2,0,88,-16.2300420782427
10.2,0,89,-16.1718728379105
10.2,0,90,-16.1305098707065
10.2,0,91,-16.0695106280751
10.2,0,92,-15.9565615846722
10.2,0,93,-15.7679362859653
10.2,0,94,-15.4917380699674
10.2,0,95,-15.128251033473
10.2,0,96,-14.6868289197882
10.2,0,97,-14.1805640532116
10.2,0,98,-13.6210308041803
10.2,0,99,-13.0151629607273
10.2,0,100,-12.3653745001258
10.2,0,101,-11.6729027185278
10.2,0,102,-10.9430792245483
10.2,0,103,-10.190090869517
10.2,0,104,-9.43874351939425
10.2,0,105,-8.72236287334341
10.2,0,106,-8.07816236859592
10.2,0,107,-7.54236014218437
10.2,0,108,-7.14659615998191
10.2,0,109,-6.91584100356439
10.2,0,110,-6.86699538358346
10.2,0,111,-7.00691513376371
10.2,0,112,-7.32842974094321
10.2,0,113,-7.80317834971869
10.2,0,114,-8.37189109323599
10.2,0,115,-8.93806266594913
10.2,0,116,-9.37807239954366
10.2,0,117,-9.57509264426827
10.2,0,118,-9.45526681124065
10.2,0,119,-8.99873341995974
10.2,0,120,-8.24504820483655
10.2,0,121,-7.30957355755193
10.2,0,122,-6.36846534282372
10.2,0,123,-5.60136882254946
10.2,0,124,-5.14110900226582
10.2,0,125,-5.05168207694947
10.2,0,126,-5.31307873018608
10.2,0,127,-5.79428690189744
10.2,0,128,-6.24282815611445
10.2,0,129,-6.38694395811092
10.2,0,130,-6.14228199582411
10.2,0,131,-5.65220807255916
10.2,0,132,-5.12783217488809
10.2,0,133,-4.7572319685651
10.2,0,134,-4.70129806378313
10.2,0,135,-5.05634223653166
10.2,0,136,-5.72922592210267
10.2,0,137,-6.25946775797011
10.2,0,138,-6.05985362753197
10.2,0,139,-5.26827345761742
10.2,0,140,-4.50630244512079
10.2,0,141,-4.01529508614248
10.2,0,142,-3.58186971964693
10.2,0,143,-2.92992241651989
10.2,0,144,-2.14937998369793
10.2,0,145,-1.59379704997229
10.2,0,146,-1.53531438823791
10.2,0,147,-2.08677922243039
10.2,0,148,-3.24972088352425
10.2,0,149,-4.82312558006999
10.2,0,150,-5.87207139057975
10.2,0,151,-4.81235332577183
10.2,0,152,-2.1633079582301
10.2,0,153,0.597992248541233
10.2,0,154,2.97629160059235
10.2,0,155,4.91081014915729
10.2,0,156,6.42080251876047
10.2,0,157,7.53265956541605
10.2,0,158,8.26318914149804
10.2,0,159,8.61334203661723
10.2,0,160,8.56946969074523
10.2,0,161,8.10417098292828
10.2,0,162,7.16709395592567
10.2,0,163,5.66977510983365
10.2,0,164,3.48446870592476
10.2,0,165,0.491816440772629
10.2,0,166,-3.21190679022382
10.2,0,167,-6.69489556932372
10.2,0,168,-8.26253316651156
10.2,0,169,-8.06251406043151
10.2,0,170,-7.3315449110152
10.2,0,171,-6.94372106615234
10.2,0,172,-7.46489493373539
10.2,0,173,-9.17471516560939
10.2,0,174,-12.1904659680681
10.2,0,175,-16.0579370444494
10.2,0,176,-16.6309311270629
10.2,0,177,-12.7961435691803
10.2,0,178,-9.19247086821751
10.2,0,179,-6.73244706714341
10.2,0,180,-5.62496218396639
10.3,0,0,-6.41778993191073
10.3,0,1,-8.55463972281833
10.3,0,2,-12.1867374400597
10.3,0,3,-15.5474330317084
10.3,0,4,-11.5696354241617
10.3,0,5,-7.5290679199238
10.3,0,6,-5.48195770540157
10.3,0,7,-5.09898726707294
10.3,0,8,-6.31038948297863
10.3,0,9,-8.77740457009493
10.3,0,10,-8.96729212123907
10.3,0,11,-5.57210980512138
10.3,0,12,-2.36714892571834
10.3,0,13,0.426491254923974
10.3,0,14,3.03016033652706
10.3,0,15,5.25166659480914
10.3,0,16,6.92254244145644
10.3,0,17,8.02589762678077
10.3,0,18,8.59782853191213
10.3,0,19,8.66413717870525
10.3,0,20,8.24146676879318
10.3,0,21,7.35402675681859
10.3,0,22,6.03079839294285
10.3,0,23,4.29089992804281
10.3,0,24,2.14781739289466
10.3,0,25,-0.359033683503532
10.3,0,26,-3.09535452701691
10.3,0,27,-5.52063068208072
10.3,0,28,-6.27515043603767
10.3,0,29,-5.11858866245809
10.3,0,30,-3.63700940607722
10.3,0,31,-2.72261334570179
10.3,0,32,-2.59754110977531
10.3,0,33,-3.26565400733933
10.3,0,34,-4.42141338145311
10.3,0,35,-5.17081975053681
10.3,0,36,-4.91526447368536
10.3,0,37,-4.47370521246804
10.3,0,38,-4.65347114301557
10.3,0,39,-5.44600825539828
10.3,0,40,-6.12073505153516
10.3,0,41,-5.9824719703486
10.3,0,42,-5.48286711572143
10.3,0,43,-5.35998350320204
10.3,0,44,-5.84419900033559
10.3,0,45,-6.82356808731751
10.3,0,46,-8.02574759422926
10.3,0,47,-9.01689228435984
10.3,0,48,-9.14691806082667
10.3,0,49,-8.16532539478023
10.3,0,50,-6.77773353266284
10.3,0,51,-5.74687809910029
10.3,0,52,-5.40812723549325
10.3,0,53,-5.83234903161295
10.3,0,54,-6.89048803840392
10.3,0,55,-8.06555599967798
10.3,0,56,-8.42317458314287
10.3,0,57,-7.75681867329561
10.3,0,58,-6.90684303807708
10.3,0,59,-6.46560197876716
10.3,0,60,-6.53219638535388
10.3,0,61,-6.92016013519518
10.3,0,62,-7.23462415921347
10.3,0,63,-7.07112704585315
10.3,0,64,-6.40705297056389
10.3,0,65,-5.57881047440785
10.3,0,66,-4.89748979142461
10.3,0,67,-4.51198123618757
10.3,0,68,-4.46765064494985
10.3,0,69,-4.76783811953311
10.3,0,70,-5.40299223676185
10.3,0,71,-6.35960191745533
10.3,0,72,-7.6168396905736
10.3,0,73,-9.12932259420897
10.3,0,74,-10.7863424399482
10.3,0,75,-12.3470986520823
10.3,0,76,-13.4386942012685
10.3,0,77,-13.8034402836333
10.3,0,78,-13.5820414242008
10.3,0,79,-13.1278789400989
10.3,0,80,-12.6981904088066
10.3,0,81,-12.4047879035768
10.3,0,82,-12.2763627202472
10.3,0,83,-12.306325374339
10.3,0,84,-12.4749099105751
10.3,0,85,-12.7575177452626
10.3,0,86,-13.1272527795058
10.3,0,87,-13.5553921656655
10.3,0,88,-14.0116215215081
10.3,0,89,-14.4651049073101
10.3,0,90,-14.8869227887586
10.3,0,91,-15.2535670719392
10.3,0,92,-15.5500869623419
10.3,0,93,-15.7709204912744
10.3,0,94,-15.9172838039999
10.3,0,95,-15.9919546808989
10.3,0,96,-15.9939669335693
10.3,0,97,-15.9160187353536
10.3,0,98,-15.7461922289944
10.3,0,99,-15.4731911927339
10.3,0,100,-15.091602061776
10.3,0,101,-14.6029644143545
10.3,0,102,-14.0116385653175
10.3,0,103,-13.3195867587456
10.3,0,104,-12.5263037262695
10.3,0,105,-11.6364717572913
10.3,0,106,-10.6706359088619
10.3,0,107,-9.66999648177959
10.3,0,108,-8.69089931110645
10.3,0,109,-7.79331351516478
10.3,0,110,-7.03061428434791
10.3,0,111,-6.44406523012968
10.3,0,112,-6.06082205100652
10.3,0,113,-5.8926565972781
10.3,0,114,-5.93325899490162
10.3,0,115,-6.15399325320033
10.3,0,116,-6.5019016169546
10.3,0,117,-6.90903824379056
10.3,0,118,-7.32058959508265
10.3,0,119,-7.72773266412263
10.3,0,120,-8.16600295194119
10.3,0,121,-8.65677320987221
10.3,0,122,-9.12004779534258
10.3,0,123,-9.34499513313581
10.3,0,124,-9.14953883201374
10.3,0,125,-8.61970184777733
10.3,0,126,-8.03872892312742
10.3,0,127,-7.6265719068439
10.3,0,128,-7.44135973891384
10.3,0,129,-7.41961921043795
10.3,0,130,-7.44768203137844
10.3,0,131,-7.40431459772561
10.3,0,132,-7.14311697477404
10.3,0,133,-6.52312296132611
10.3,0,134,-5.59951299892382
10.3,0,135,-4.69041666152919
10.3,0,136,-4.14782296599261
10.3,0,137,-4.15104019015349
10.3,0,138,-4.5940238794484
10.3,0,139,-4.98203443556066
10.3,0,140,-4.77300921366842
10.3,0,141,-4.18137332520332
10.3,0,142,-3.81689682323436
10.3,0,143,-3.85390333630833
10.3,0,144,-3.89002969011159
10.3,0,145,-3.39841195695463
10.3,0,146,-2.52865234152385
10.3,0,147,-1.8579386591105
10.3,0,148,-1.73277803189125
10.3,0,149,-2.2471531091924
10.3,0,150,-3.37868097077644
10.3,0,151,-4.91888860917122
10.3,0,152,-5.92992326822188
10.3,0,153,-4.79966831390808
10.3,0,154,-2.05679551409637
10.3,0,155,0.775611898853971
10.3,0,156,3.18678667017752
10.3,0,157,5.11912652609119
10.3,0,158,6.594447876091
10.3,0,159,7.63409446967922
10.3,0,160,8.25271571794293
10.3,0,161,8.46271165697948
10.3,0,162,8.26657530089715
10.3,0,163,7.63551771322143
10.3,0,164,6.49511158826013
10.3,0,165,4.74205714107954
10.3,0,166,2.30166465640031
10.3,0,167,-0.765171854501424
10.3,0,168,-4.13283691887206
10.3,0,169,-7.22655708448879
10.3,0,170,-9.05885078286405
10.3,0,171,-8.56343468737071
10.3,0,172,-7.21349568948654
10.3,0,173,-6.68770845239137
10.3,0,174,-7.43998891405399
10.3,0,175,-9.59987383097727
10.3,0,176,-13.4900738901479
10.3,0,177,-18.5816265551277
10.3,0,178,-15.0750170396842
10.3,0,179,-9.84590302377391
10.3,0,180,-6.66337186634684
10.4,0,0,-9.23132804023506
10.4,0,1,-14.8127471173059
10.4,0,2,-15.024359040003
10.4,0,3,-9.34042568992473
10.4,0,4,-6.33826031440517
10.4,0,5,-5.2087699540098
10.4,0,6,-5.64526028031879
10.4,0,7,-7.97912157634385
10.4,0,8,-12.0240129628316
10.4,0,9,-9.03310603551958
10.4,0,10,-3.8915833493318
10.4,0,11,-0.536301061463336
10.4,0,12,1.98939061795903
10.4,0,13,4.18480182965626
10.4,0,14,6.02895971760276
10.4,0,15,7.3750458485953
10.4,0,16,8.16285138646852
10.4,0,17,8.40208666735144
10.4,0,18,8.12111551662862
10.4,0,19,7.34807672120434
10.4,0,20,6.11133540535119
10.4,0,21,4.4386024472122
10.4,0,22,2.35051778907194
10.4,0,23,-0.138262142150917
10.4,0,24,-2.93917082219435
10.4,0,25,-5.44633364001262
10.4,0,26,-6.12661650217036
10.4,0,27,-4.9933222969416
10.4,0,28,-3.66658773344358
10.4,0,29,-2.78228457301817
10.4,0,30,-2.44607010312554
10.4,0,31,-2.78619049190775
10.4,0,32,-3.90666458730183
10.4,0,33,-5.36198544918363
10.4,0,34,-5.61167241095932
10.4,0,35,-4.44408692126821
10.4,0,36,-3.5461195573187
10.4,0,37,-3.63664437738261
10.4,0,38,-4.53574181682615
10.4,0,39,-5.43237957485722
10.4,0,40,-5.49412243458031
10.4,0,41,-5.11932068646803
10.4,0,42,-5.13773384864679
10.4,0,43,-5.87544718007904
10.4,0,44,-7.31582254453095
10.4,0,45,-9.25665866617179
10.4,0,46,-11.181150632453
10.4,0,47,-12.0637383385041
10.4,0,48,-11.4585175072855
10.4,0,49,-10.4043389714558
10.4,0,50,-9.84212851949341
10.4,0,51,-10.0952356646805
10.4,0,52,-11.0635823942007
10.4,0,53,-11.9144618731564
10.4,0,54,-11.2607521879793
10.4,0,55,-9.5175566755848
10.4,0,56,-8.01397571204245
10.4,0,57,-7.20979986901089
10.4,0,58,-7.07556922981646
10.4,0,59,-7.38103724341177
10.4,0,60,-7.71705122201865
10.4,0,61,-7.64332442031988
10.4,0,62,-7.0925537173972
10.4,0,63,-6.40244295463635
10.4,0,64,-5.91102527271056
10.4,0,65,-5.78738316467811
10.4,0,66,-6.08904806846841
10.4,0,67,-6.82864941339774
10.4,0,68,-8.0028957928606
10.4,0,69,-9.58910339625555
10.4,0,70,-11.4958035059447
10.4,0,71,-13.4250394677317
10.4,0,72,-14.7330755453426
10.4,0,73,-14.89060306783
10.4,0,74,-14.243919101795
10.4,0,75,-13.448988064798
10.4,0,76,-12.835781412303
10.4,0,77,-12.4871442712142
10.4,0,78,-12.3967226457354
10.4,0,79,-12.5356818364795
10.4,0,80,-12.8728162231875
10.4,0,81,-13.3782194533257
10.4,0,82,-14.0207359865122
10.4,0,83,-14.761718978102
10.4,0,84,-15.545460977935
10.4,0,85,-16.2882411380538
10.4,0,86,-16.8748865280045
10.4,0,87,-17.1811187190448
10.4,0,88,-17.1291370168078
10.4,0,89,-16.7361294959515
10.4,0,90,-16.1002393932132
10.4,0,91,-15.3412376595828
10.4,0,92,-14.5562833742677
10.4,0,93,-13.8096700148653
10.4,0,94,-13.1401254562693
10.4,0,95,-12.5705223962564
10.4,0,96,-12.1147397516298
10.4,0,97,-11.7814001078375
10.4,0,98,-11.5753938679186
10.4,0,99,-11.4980236070319
10.4,0,100,-11.5463562259658
10.4,0,101,-11.7122116861481
10.4,0,102,-11.981053591048
10.4,0,103,-12.3305397827994
10.4,0,104,-12.7271562627929
10.4,0,105,-13.1174010949807
10.4,0,106,-13.4110027137952
10.4,0,107,-13.4681390101977
10.4,0,108,-13.1340502216434
10.4,0,109,-12.3486310878358
10.4,0,110,-11.2258138876651
10.4,0,111,-9.98328714068266
10.4,0,112,-8.82031066392692
10.4,0,113,-7.8681728504021
10.4,0,114,-7.19858509474823
10.4,0,115,-6.84114797585688
10.4,0,116,-6.78980850922562
10.4,0,117,-6.99653718709523
10.4,0,118,-7.36118019752677
10.4,0,119,-7.74477692600148
10.4,0,120,-8.0400718895469
10.4,0,121,-8.26384896848856
10.4,0,122,-8.55773694808698
10.4,0,123,-9.0866689890037
10.4,0,124,-9.93401774953469
10.4,0,125,-11.0125580660348
10.4,0,126,-11.97106499645
10.4,0,127,-12.3163091215322
10.4,0,128,-11.9754041714077
10.4,0,129,-11.4209902237056
10.4,0,130,-11.1139170084087
10.4,0,131,-11.2369365170181
10.4,0,132,-11.5699972753272
10.4,0,133,-11.200199297515
10.4,0,134,-9.37506204326689
10.4,0,135,-6.9690429377533
10.4,0,136,-5.00440236224891
10.4,0,137,-3.83794628924131
10.4,0,138,-3.50061452190081
10.4,0,139,-3.8086044581922
10.4,0,140,-4.23601126112209
10.4,0,141,-4.11054900829012
10.4,0,142,-3.52005617485907
10.4,0,143,-3.18450047835404
10.4,0,144,-3.51562464425935
10.4,0,145,-4.32048943022548
10.4,0,146,-4.71011975191319
10.4,0,147,-4.00393482323914
10.4,0,148,-2.87722903137059
10.4,0,149,-2.11273701672517
10.4,0,150,-1.94535050954459
10.4,0,151,-2.38427412875564
10.4,0,152,-3.41732608728323
10.4,0,153,-4.94700661761027
10.4,0,154,-6.14587384112315
10.4,0,155,-5.0025075345831
10.4,0,156,-1.95109769157819
10.4,0,157,1.07421236152759
10.4,0,158,3.51211765989961
10.4,0,159,5.35649813615278
10.4,0,160,6.68366472350555
10.4,0,161,7.56578450998886
10.4,0,162,8.04798377226434
10.4,0,163,8.1322360220692
10.4,0,164,7.77639405107514
10.4,0,165,6.91506392088809
10.4,0,166,5.49293008742821
10.4,0,167,3.49948435858132
10.4,0,168,0.987841822272161
10.4,0,169,-1.98834421897603
10.4,0,170,-5.55023564711767
10.4,0,171,-9.56578872057205
10.4,0,172,-10.5998543727251
10.4,0,173,-8.26838547319834
10.4,0,174,-6.83240320523753
10.4,0,175,-6.85518465265236
10.4,0,176,-8.15953068672342
10.4,0,177,-10.915923851051
10.4,0,178,-16.396808723713
10.4,0,179,-18.3440706327645
10.4,0,180,-10.4043302244056
10.5,0,0,-14.3624899097743
10.5,0,1,-12.854392008351
10.5,0,2,-7.44193154727431
10.5,0,3,-5.03554491430859
10.5,0,4,-4.69117020743868
10.5,0,5,-6.2211553983595
10.5,0,6,-10.1778272702594
10.5,0,7,-13.0440722814138
10.5,0,8,-6.68770321916597
10.5,0,9,-2.10862486042668
10.5,0,10,0.852254936462646
10.5,0,11,3.06289123509429
10.5,0,12,4.89046708525325
10.5,0,13,6.36341636999837
10.5,0,14,7.38880758528307
10.5,0,15,7.89415868691164
10.5,0,16,7.85160404416086
10.5,0,17,7.26195344600852
10.5,0,18,6.14438811836508
10.5,0,19,4.53743889827967
10.5,0,20,2.50775762353803
10.5,0,21,0.16005232538352
10.5,0,22,-2.34655231649
10.5,0,23,-4.63365561949127
10.5,0,24,-5.71714079793868
10.5,0,25,-5.04453271209037
10.5,0,26,-3.78717389515539
10.5,0,27,-2.89875780570125
10.5,0,28,-2.57592045665037
10.5,0,29,-2.822139917741
10.5,0,30,-3.71301207838076
10.5,0,31,-5.2593752002433
10.5,0,32,-6.67390903125842
10.5,0,33,-6.2595529474499
10.5,0,34,-4.73855064793543
10.5,0,35,-3.82430816740181
10.5,0,36,-3.95733065722776
10.5,0,37,-4.91817535214207
10.5,0,38,-5.95493656319148
10.5,0,39,-6.16044987441534
10.5,0,40,-5.77312149631353
10.5,0,41,-5.66334538319351
10.5,0,42,-6.23519327389173
10.5,0,43,-7.48785919034642
10.5,0,44,-9.14899162669006
10.5,0,45,-10.6419530252258
10.5,0,46,-11.3848714097086
10.5,0,47,-11.4529137220446
10.5,0,48,-11.2919634244803
10.5,0,49,-11.0218356179814
10.5,0,50,-10.4215789059253
10.5,0,51,-9.36168466778648
10.5,0,52,-8.09321081470097
10.5,0,53,-7.00129411144871
10.5,0,54,-6.33669858916558
10.5,0,55,-6.19495603505538
10.5,0,56,-6.54806551580521
10.5,0,57,-7.21331870772081
10.5,0,58,-7.79512908951111
10.5,0,59,-7.85971578417319
10.5,0,60,-7.41039452879492
10.5,0,61,-6.86681409235717
10.5,0,62,-6.59398014343116
10.5,0,63,-6.75592120387665
10.5,0,64,-7.38792666912247
10.5,0,65,-8.43961943331582
10.5,0,66,-9.73595248996911
10.5,0,67,-10.881806934348
10.5,0,68,-11.3495901942003
10.5,0,69,-11.0043793039846
10.5,0,70,-10.2560147291753
10.5,0,71,-9.52089798802477
10.5,0,72,-8.9850018820866
10.5,0,73,-8.69048488826946
10.5,0,74,-8.62582192567506
10.5,0,75,-8.7666806320238
10.5,0,76,-9.09084641118643
10.5,0,77,-9.58280390895568
10.5,0,78,-10.2343911786059
10.5,0,79,-11.0441660828397
10.5,0,80,-12.0168361464685
10.5,0,81,-13.1636847225488
10.5,0,82,-14.5049206706383
10.5,0,83,-16.0753942235573
10.5,0,84,-17.9367897255705
10.5,0,85,-20.2042969326308
10.5,0,86,-23.1114778603709
10.5,0,87,-27.1922005465306
10.5,0,88,-33.5946128841894
10.5,0,89,-34.3881566578237
10.5,0,90,-27.7521970028721
10.5,0,91,-23.500030035662
10.5,0,92,-20.5017973498255
10.5,0,93,-18.1691002495926
10.5,0,94,-16.2484609185382
10.5,0,95,-14.6177597969503
10.5,0,96,-13.2143111887216
10.5,0,97,-12.0053725475928
10.5,0,98,-10.9742093295068
10.5,0,99,-10.1127143569479
10.5,0,100,-9.41710280469311
10.5,0,101,-8.88518864190205
10.5,0,102,-8.51460080756872
10.5,0,103,-8.30176747159331
10.5,0,104,-8.24182552545989
10.5,0,105,-8.32979679112074
10.5,0,106,-8.56318883387958
10.5,0,107,-8.94520391024748
10.5,0,108,-9.48545818033042
10.5,0,109,-10.1907552809781
10.5,0,110,-11.0303942214614
10.5,0,111,-11.8532921670512
10.5,0,112,-12.2921792679315
10.5,0,113,-11.9341348775269
10.5,0,114,-10.8442920273884
10.5,0,115,-9.52919285582729
10.5,0,116,-8.41201696495494
10.5,0,117,-7.69032082323583
10.5,0,118,-7.42358663907951
10.5,0,119,-7.5867928703869
10.5,0,120,-8.0579197243407
10.5,0,121,-8.57918511980342
10.5,0,122,-8.82007107442994
10.5,0,123,-8.64646561713123
10.5,0,124,-8.25599668588637
10.5,0,125,-7.92534936363547
10.5,0,126,-7.78864259178968
10.5,0,127,-7.82927073625461
10.5,0,128,-7.95154908742266
10.5,0,129,-8.06887966204366
10.5,0,130,-8.18395696739065
10.5,0,131,-8.40778841201663
10.5,0,132,-8.8868295889799
10.5,0,133,-9.62365689765984
10.5,0,134,-10.1130720382335
10.5,0,135,-9.35637693391237
10.5,0,136,-7.47272782368115
10.5,0,137,-5.61938183624941
10.5,0,138,-4.43348435890701
10.5,0,139,-4.05142375054131
10.5,0,140,-4.34236265129251
10.5,0,141,-4.83699733889046
10.5,0,142,-4.82879395596747
10.5,0,143,-4.25272028843066
10.5,0,144,-3.82066859204268
10.5,0,145,-4.08800591112887
10.5,0,146,-5.1518077134026
10.5,0,147,-6.42504570855896
10.5,0,148,-6.41156237531139
10.5,0,149,-4.87956316532401
10.5,0,150,-3.23726883866
10.5,0,151,-2.16855214580669
10.5,0,152,-1.77700847411398
10.5,0,153,-2.06448381223512
10.5,0,154,-3.03747048857279
10.5,0,155,-4.53031020674057
10.5,0,156,-5.41906836247028
10.5,0,157,-3.87515433041029
10.5,0,158,-0.979489146059755
10.5,0,159,1.66977624088201
10.5,0,160,3.7525376834286
10.5,0,161,5.33010934326735
10.5,0,162,6.48517891005377
10.5,0,163,7.25088804215151
10.5,0,164,7.61103843139172
10.5,0,165,7.52701618496969
10.5,0,166,6.9649160573955
10.5,0,167,5.90565553112243
10.5,0,168,4.33961068287598
10.5,0,169,2.25423578465478
10.5,0,170,-0.3987370909821
10.5,0,171,-3.79709049905784
10.5,0,172,-8.23813589068256
10.5,0,173,-11.6911170225737
10.5,0,174,-9.40249220832446
10.5,0,175,-6.93203390528049
10.5,0,176,-6.0666695747848
10.5,0,177,-6.64629767445502
10.5,0,178,-8.84765551315775
10.5,0,179,-13.7758871545379
10.5,0,180,-17.1523993598742
10.6,0,0,-11.922843024006
10.6,0,1,-6.80801258968578
10.6,0,2,-4.69900460967189
10.6,0,3,-4.77346767426964
10.6,0,4,-7.00871872421691
10.6,0,5,-11.8893333307687
10.6,0,6,-10.1558521881078
10.6,0,7,-4.07284810260924
10.6,0,8,-0.354570489060502
10.6,0,9,2.07942423200299
10.6,0,10,3.90652859839122
10.6,0,11,5.38588221855972
10.6,0,12,6.50891883820526
10.6,0,13,7.18394054944563
10.6,0,14,7.34031285003613
10.6,0,15,6.94141909266779
10.6,0,16,5.97327061742043
10.6,0,17,4.4502230491386
10.6,0,18,2.45730176498798
10.6,0,19,0.215520696985974
10.6,0,20,-1.94629700611744
10.6,0,21,-3.74417784520432
10.6,0,22,-4.77565890214936
10.6,0,23,-4.58391392283185
10.6,0,24,-3.68590145708217
10.6,0,25,-2.96132404607566
10.6,0,26,-2.72544458739246
10.6,0,27,-2.97121975007407
10.6,0,28,-3.70942180043176
10.6,0,29,-5.0055883748509
10.6,0,30,-6.59317516382537
10.6,0,31,-7.21049745748458
10.6,0,32,-6.12598941897947
10.6,0,33,-4.80545101591827
10.6,0,34,-4.29514524958178
10.6,0,35,-4.7906141246421
10.6,0,36,-6.03295425874553
10.6,0,37,-7.07519067948291
10.6,0,38,-6.88398152520583
10.6,0,39,-6.124661877417
10.6,0,40,-5.85656850786756
10.6,0,41,-6.38627044336382
10.6,0,42,-7.55225587334146
10.6,0,43,-8.82547273236244
10.6,0,44,-9.4881009233842
10.6,0,45,-9.3949326548947
10.6,0,46,-9.03212969925704
10.6,0,47,-8.72527893483977
10.6,0,48,-8.45804335492133
10.6,0,49,-8.08614116499409
10.6,0,50,-7.55212974542194
10.6,0,51,-6.97002806642633
10.6,0,52,-6.54220055636181
10.6,0,53,-6.43256894060794
10.6,0,54,-6.68096055323507
10.6,0,55,-7.12480061395261
10.6,0,56,-7.36573270680823
10.6,0,57,-7.05430352124994
10.6,0,58,-6.33880859774198
10.6,0,59,-5.66052491966683
10.6,0,60,-5.3140396368095
10.6,0,61,-5.38157032235208
10.6,0,62,-5.8031357490573
10.6,0,63,-6.40642821546299
10.6,0,64,-6.92699818096903
10.6,0,65,-7.11703446535641
10.6,0,66,-6.92287353826708
10.6,0,67,-6.4979660923651
10.6,0,68,-6.03373610866715
10.6,0,69,-5.64934018259654
10.6,0,70,-5.39318706459853
10.6,0,71,-5.27695752527798
10.6,0,72,-5.30079375278617
10.6,0,73,-5.46529512048713
10.6,0,74,-5.77480135188818
10.6,0,75,-6.2363223322376
10.6,0,76,-6.85706944103424
10.6,0,77,-7.6421509515115
10.6,0,78,-8.59291380134374
10.6,0,79,-9.70581083056852
10.6,0,80,-10.9715131989431
10.6,0,81,-12.3741450282074
10.6,0,82,-13.89090582924
10.6,0,83,-15.4929069420953
10.6,0,84,-17.1485601652211
10.6,0,85,-18.8307427930483
10.6,0,86,-20.5276527929963
10.6,0,87,-22.2555990293835
10.6,0,88,-24.0731204182926
10.6,0,89,-26.1031079298745
10.6,0,90,-28.584283418407
10.6,0,91,-31.985276701858
10.6,0,92,-36.617131252794
10.6,0,93,-35.408313041645
10.6,0,94,-29.3541123894531
10.6,0,95,-24.7282387175218
10.6,0,96,-21.1518389507974
10.6,0,97,-18.2296285759861
10.6,0,98,-15.769006829329
10.6,0,99,-13.6706071611495
10.6,0,100,-11.8782642986813
10.6,0,101,-10.3570293094575
10.6,0,102,-9.08258284261282
10.6,0,103,-8.03553703527526
10.6,0,104,-7.19806178995742
10.6,0,105,-6.55192990579963
10.6,0,106,-6.07791798377376
10.6,0,107,-5.75695500744375
10.6,0,108,-5.57340411580548
10.6,0,109,-5.52009987964791
10.6,0,110,-5.6031964322831
10.6,0,111,-5.84309509471099
10.6,0,112,-6.2661152299155
10.6,0,113,-6.87847302067994
10.6,0,114,-7.60836199324889
10.6,0,115,-8.21906279808266
10.6,0,116,-8.33201878739842
10.6,0,117,-7.79059184120034
10.6,0,118,-6.92247941665994
10.6,0,119,-6.18938536742601
10.6,0,120,-5.88029608041836
10.6,0,121,-6.11546751360358
10.6,0,122,-6.88992073667857
10.6,0,123,-8.02394813218659
10.6,0,124,-9.05122077710103
10.6,0,125,-9.41041850920015
10.6,0,126,-9.10302601987688
10.6,0,127,-8.59863748379004
10.6,0,128,-8.16876275080964
10.6,0,129,-7.79470347143922
10.6,0,130,-7.38904487476713
10.6,0,131,-6.97119487945158
10.6,0,132,-6.68024876037689
10.6,0,133,-6.67730756920364
10.6,0,134,-7.03810088697778
10.6,0,135,-7.61396699975941
10.6,0,136,-7.87312598719727
10.6,0,137,-7.26769837029614
10.6,0,138,-6.10311613182478
10.6,0,139,-5.11782917324239
10.6,0,140,-4.72104093093181
10.6,0,141,-4.96721545030516
10.6,0,142,-5.57565108462658
10.6,0,143,-5.88214818648312
10.6,0,144,-5.4347270979064
10.6,0,145,-4.71881942783458
10.6,0,146,-4.44431502383767
10.6,0,147,-4.95825253695838
10.6,0,148,-6.23242058828752
10.6,0,149,-7.44867392850466
10.6,0,150,-6.89188047892938
10.6,0,151,-4.91843579740525
10.6,0,152,-3.12430201192206
10.6,0,153,-2.01368316038005
10.6,0,154,-1.60562754422745
10.6,0,155,-1.88353978440649
10.6,0,156,-2.82893961769515
10.6,0,157,-4.09704947338537
10.6,0,158,-4.34503060295642
10.6,0,159,-2.62642831921589
10.6,0,160,-0.24882636771648
10.6,0,161,1.86329099056538
10.6,0,162,3.60746066783433
10.6,0,163,5.0273911206401
10.6,0,164,6.10861765253326
10.6,0,165,6.79758799645372
10.6,0,166,7.04721825374314
10.6,0,167,6.8276462377593
10.6,0,168,6.11525559663651
10.6,0,169,4.88848915231914
10.6,0,170,3.13795835254137
10.6,0,171,0.85264573399192
10.6,0,172,-2.08551623565679
10.6,0,173,-6.02325892784259
10.6,0,174,-10.4488225740077
10.6,0,175,-9.93942075188392
10.6,0,176,-7.16010467554992
10.6,0,177,-5.87827200312414
10.6,0,178,-6.11336653301189
10.6,0,179,-7.98776421570042
10.6,0,180,-12.4250090718162
10.7,0,0,-6.17932918069709
10.7,0,1,-4.61105286935329
10.7,0,2,-5.32934207369247
10.7,0,3,-8.63431711690302
10.7,0,4,-13.447064658247
10.7,0,5,-7.35468593664937
10.7,0,6,-2.16135173298961
10.7,0,7,0.937977743354266
10.7,0,8,2.97623820094521
10.7,0,9,4.47767074731346
10.7,0,10,5.64127793627535
10.7,0,11,6.45346706198499
10.7,0,12,6.81821515422104
10.7,0,13,6.64038756930559
10.7,0,14,5.84860883463949
10.7,0,15,4.39723328633739
10.7,0,16,2.31320139845121
10.7,0,17,-0.107875544889473
10.7,0,18,-2.11879237438999
10.7,0,19,-3.31456777189392
10.7,0,20,-4.15748285701716
10.7,0,21,-4.50434874237228
10.7,0,22,-3.9023743916057
10.7,0,23,-3.08516490084482
10.7,0,24,-2.80366332254203
10.7,0,25,-3.13518528384462
10.7,0,26,-3.92810954261705
10.7,0,27,-5.10991388192533
10.7,0,28,-6.48396294163692
10.7,0,29,-7.24575675088594
10.7,0,30,-6.69029966621484
10.7,0,31,-5.49745660257273
10.7,0,32,-4.56730969037586
10.7,0,33,-4.34620201226855
10.7,0,34,-5.0366117349342
10.7,0,35,-6.41899480771369
10.7,0,36,-7.11520480546764
10.7,0,37,-6.0516328366087
10.7,0,38,-4.82029490642841
10.7,0,39,-4.59298364796407
10.7,0,40,-5.54327157723193
10.7,0,41,-7.34982551981346
10.7,0,42,-8.85553825871263
10.7,0,43,-8.78654047123754
10.7,0,44,-7.98258677859932
10.7,0,45,-7.5434756950132
10.7,0,46,-7.65913571530946
10.7,0,47,-8.13524975097501
10.7,0,48,-8.67964097076377
10.7,0,49,-9.05120630102558
10.7,0,50,-9.17859583415687
10.7,0,51,-9.15485918336527
10.7,0,52,-9.096895920654
10.7,0,53,-8.98577840313621
10.7,0,54,-8.62873965401882
10.7,0,55,-7.88245161379084
10.7,0,56,-6.91488413780247
10.7,0,57,-6.06056156358585
10.7,0,58,-5.54687258019621
10.7,0,59,-5.42973027617691
10.7,0,60,-5.62623789344135
10.7,0,61,-5.94554051526391
10.7,0,62,-6.15191989566877
10.7,0,63,-6.09815023263156
10.7,0,64,-5.81671478990061
10.7,0,65,-5.44628687882799
10.7,0,66,-5.10989158312338
10.7,0,67,-4.87480983898943
10.7,0,68,-4.77130944817749
10.7,0,69,-4.81797634808416
10.7,0,70,-5.03559707443011
10.7,0,71,-5.45108155705685
10.7,0,72,-6.09704651316961
10.7,0,73,-7.01135182625494
10.7,0,74,-8.23876588736436
10.7,0,75,-9.83568030464014
10.7,0,76,-11.8781708039438
10.7,0,77,-14.4701473828065
10.7,0,78,-17.718163070639
10.7,0,79,-21.4241518391544
10.7,0,80,-23.7323468962497
10.7,0,81,-22.7707023619826
10.7,0,82,-21.0056890509178
10.7,0,83,-19.8119011828373
10.7,0,84,-19.2587745711074
10.7,0,85,-19.2348390162777
10.7,0,86,-19.6397397475896
10.7,0,87,-20.3783851184953
10.7,0,88,-21.3119956216089
10.7,0,89,-22.1834746992725
10.7,0,90,-22.6044302039858
10.7,0,91,-22.3060675697655
10.7,0,92,-21.4446385238366
10.7,0,93,-20.4108851499576
10.7,0,94,-19.5034651533307
10.7,0,95,-18.8809557613528
10.7,0,96,-18.6326744281573
10.7,0,97,-18.8348332559174
10.7,0,98,-19.5778610629014
10.7,0,99,-20.9451637150186
10.7,0,100,-22.7345569029606
10.7,0,101,-23.3204683127344
10.7,0,102,-20.8966408316739
10.7,0,103,-17.5135727124277
10.7,0,104,-14.5949704958344
10.7,0,105,-12.2704595681055
10.7,0,106,-10.4354607979491
10.7,0,107,-8.98335259144391
10.7,0,108,-7.82834863789992
10.7,0,109,-6.90318485752471
10.7,0,110,-6.15952639315729
10.7,0,111,-5.57323138629874
10.7,0,112,-5.15052288342612
10.7,0,113,-4.92955231056871
10.7,0,114,-4.97414621664997
10.7,0,115,-5.3586776053159
10.7,0,116,-6.13562954477398
10.7,0,117,-7.24885867828388
10.7,0,118,-8.33144127426273
10.7,0,119,-8.63964593200042
10.7,0,120,-7.93282699474912
10.7,0,121,-6.95332477056157
10.7,0,122,-6.386494621216
10.7,0,123,-6.50615493753797
10.7,0,124,-7.36969240435202
10.7,0,125,-8.8796263037168
10.7,0,126,-10.632099392887
10.7,0,127,-11.7999629918687
10.7,0,128,-11.9006618407977
10.7,0,129,-11.3851184773185
10.7,0,130,-10.6184572919035
10.7,0,131,-9.57150759273863
10.7,0,132,-8.30226045038604
10.7,0,133,-7.09868548360835
10.7,0,134,-6.25722350194866
10.7,0,135,-5.95083158162242
10.7,0,136,-6.19003978330373
10.7,0,137,-6.68880713885007
10.7,0,138,-6.73759315169666
10.7,0,139,-5.90204683120199
10.7,0,140,-4.79367044576224
10.7,0,141,-4.15263914436908
10.7,0,142,-4.25555100383963
10.7,0,143,-4.987416809898
10.7,0,144,-5.78155224333301
10.7,0,145,-5.8348923249728
10.7,0,146,-5.17962319861362
10.7,0,147,-4.58953582567929
10.7,0,148,-4.58367727140653
10.7,0,149,-5.35503189901074
10.7,0,150,-6.8366175659573
10.7,0,151,-8.11798165901502
10.7,0,152,-7.31829386500869
10.7,0,153,-5.07726891260454
10.7,0,154,-3.11046011820873
10.7,0,155,-1.88564454241674
10.7,0,156,-1.45310255265976
10.7,0,157,-1.82457591826518
10.7,0,158,-2.84412668289752
10.7,0,159,-3.70656559720775
10.7,0,160,-3.18710321498916
10.7,0,161,-1.61202996435524
10.7,0,162,0.0817369511914867
10.7,0,163,1.72053621200854
10.7,0,164,3.32121884596347
10.7,0,165,4.73654756840378
10.7,0,166,5.78377583727039
10.7,0,167,6.3654320141212
10.7,0,168,6.45612944221945
10.7,0,169,6.05630651664615
10.7,0,170,5.16444358400638
10.7,0,171,3.76877264222311
10.7,0,172,1.83494574979742
10.7,0,173,-0.748256231517402
10.7,0,174,-4.25335252043749
10.7,0,175,-8.73673261502289
10.7,0,176,-10.456029987994
10.7,0,177,-7.82412718344767
10.7,0,178,-6.02585381989894
10.7,0,179,-5.7908671836591
10.7,0,180,-7.23533278753695
10.8,0,0,-4.21744532756231
10.8,0,1,-5.85422942823994
10.8,0,2,-10.7660852317193
10.8,0,3,-11.9646671603195
10.8,0,4,-4.83937526425
10.8,0,5,-0.604316691115812
10.8,0,6,1.9560761160808
10.8,0,7,3.6322942176855
10.8,0,8,4.82543092355521
10.8,0,9,5.67648491136236
10.8,0,10,6.1601196952867
10.8,0,11,6.18801783396585
10.8,0,12,5.66860398668013
10.8,0,13,4.51779201144287
10.8,0,14,2.63813006521612
10.8,0,15,0.0250325136055163
10.8,0,16,-2.47934402698945
10.8,0,17,-3.06591592880394
10.8,0,18,-2.80759805773899
10.8,0,19,-3.37020593627804
10.8,0,20,-4.13361889050157
10.8,0,21,-3.74416318156999
10.8,0,22,-3.07754943311756
10.8,0,23,-3.24708935837422
10.8,0,24,-4.2122589899947
10.8,0,25,-5.52076262442994
10.8,0,26,-6.86179209461055
10.8,0,27,-7.66811912223735
10.8,0,28,-7.17914001646239
10.8,0,29,-6.05648990068016
10.8,0,30,-5.18407876229098
10.8,0,31,-4.71861610730669
10.8,0,32,-4.73671975640747
10.8,0,33,-5.46901447889742
10.8,0,34,-6.75096395138235
10.8,0,35,-6.96231421562483
10.8,0,36,-5.25427395596105
10.8,0,37,-3.69534942935291
10.8,0,38,-3.4217306290983
10.8,0,39,-4.66159113784599
10.8,0,40,-7.18495102513577
10.8,0,41,-8.81911048365447
10.8,0,42,-7.4566022072428
10.8,0,43,-6.084133452867
10.8,0,44,-6.06611416745366
10.8,0,45,-7.41617781611037
10.8,0,46,-9.90731533344923
10.8,0,47,-12.8519727797234
10.8,0,48,-14.7380054031975
10.8,0,49,-14.8686571617925
10.8,0,50,-13.9846729071487
10.8,0,51,-12.6021008467997
10.8,0,52,-11.1223307383564
10.8,0,53,-9.80932107045632
10.8,0,54,-8.72591607695996
10.8,0,55,-7.87919347347867
10.8,0,56,-7.29191636737247
10.8,0,57,-6.96028647123853
10.8,0,58,-6.80002694842087
10.8,0,59,-6.65624329793956
10.8,0,60,-6.39612005129648
10.8,0,61,-6.00780829958006
10.8,0,62,-5.58518156811036
10.8,0,63,-5.23371818790979
10.8,0,64,-5.01804140398716
10.8,0,65,-4.97013270420192
10.8,0,66,-5.11578783684076
10.8,0,67,-5.49266232630873
10.8,0,68,-6.1568804796906
10.8,0,69,-7.18584618877295
10.8,0,70,-8.68550925491373
10.8,0,71,-10.8037746386471
10.8,0,72,-13.7085153672499
10.8,0,73,-17.1055183076971
10.8,0,74,-18.0780295501085
10.8,0,75,-15.4649740101309
10.8,0,76,-12.8090087350365
10.8,0,77,-10.9472024456191
10.8,0,78,-9.749113350184
10.8,0,79,-9.05519860750432
10.8,0,80,-8.75396483851542
10.8,0,81,-8.76862251924854
10.8,0,82,-9.04344202799554
10.8,0,83,-9.53512336517476
10.8,0,84,-10.2071942851357
10.8,0,85,-11.0254649409658
10.8,0,86,-11.9526688153131
10.8,0,87,-12.9400613502068
10.8,0,88,-13.9138154737402
10.8,0,89,-14.7581831441623
10.8,0,90,-15.3128116419072
10.8,0,91,-15.4211452426444
10.8,0,92,-15.0301789256529
10.8,0,93,-14.2383609795068
10.8,0,94,-13.2241232637977
10.8,0,95,-12.1505438886387
10.8,0,96,-11.1302277648308
10.8,0,97,-10.2337371182212
10.8,0,98,-9.50679692633499
10.8,0,99,-8.98305789134565
10.8,0,100,-8.69162791149911
10.8,0,101,-8.6611361470719
10.8,0,102,-8.92135221885437
10.8,0,103,-9.50148940306528
10.8,0,104,-10.419990608546
10.8,0,105,-11.648768670614
10.8,0,106,-13.0105371846271
10.8,0,107,-14.0025406796145
10.8,0,108,-13.9479963084828
10.8,0,109,-12.837284944495
10.8,0,110,-11.2920600165427
10.8,0,111,-9.73833199469349
10.8,0,112,-8.30321304105785
10.8,0,113,-7.01363636198267
10.8,0,114,-5.90660086663471
10.8,0,115,-5.05371076419943
10.8,0,116,-4.54988349024292
10.8,0,117,-4.49972340739773
10.8,0,118,-5.0119124447625
10.8,0,119,-6.18814603645551
10.8,0,120,-8.03970605601059
10.8,0,121,-10.088189607908
10.8,0,122,-10.8055451209446
10.8,0,123,-9.77918067769994
10.8,0,124,-8.67045844859697
10.8,0,125,-8.34880453455446
10.8,0,126,-8.91379218787265
10.8,0,127,-10.1469427327094
10.8,0,128,-11.4937756604557
10.8,0,129,-12.3783711589119
10.8,0,130,-13.0869550852273
10.8,0,131,-14.2975467819669
10.8,0,132,-14.9346776650328
10.8,0,133,-12.1915269182882
10.8,0,134,-8.53687567316467
10.8,0,135,-6.00008606193907
10.8,0,136,-4.74518819222096
10.8,0,137,-4.65990094110825
10.8,0,138,-5.43931446796107
10.8,0,139,-6.10959058805432
10.8,0,140,-5.48722838113402
10.8,0,141,-4.25743768290812
10.8,0,142,-3.60284937670816
10.8,0,143,-3.86206930225384
10.8,0,144,-4.87796549693401
10.8,0,145,-6.10819766590405
10.8,0,146,-6.71331375282352
10.8,0,147,-6.35713560717742
10.8,0,148,-5.56172778916548
10.8,0,149,-4.92116138495696
10.8,0,150,-4.81776113251077
10.8,0,151,-5.51845899217414
10.8,0,152,-7.07139802236458
10.8,0,153,-8.49931722152639
10.8,0,154,-7.49701800229353
10.8,0,155,-4.93067274778216
10.8,0,156,-2.77481241990209
10.8,0,157,-1.5491241823541
10.8,0,158,-1.35312952430924
10.8,0,159,-2.04463421995666
10.8,0,160,-2.84345142827574
10.8,0,161,-2.63864818636904
10.8,0,162,-1.78720439849522
10.8,0,163,-1.04718705903594
10.8,0,164,-0.127402396440438
10.8,0,165,1.37451147951587
10.8,0,166,3.07767339035212
10.8,0,167,4.48811325188449
10.8,0,168,5.43334215148027
10.8,0,169,5.8934853890068
10.8,0,170,5.85972716228403
10.8,0,171,5.30590124016937
10.8,0,172,4.20374642858962
10.8,0,173,2.5323797113299
10.8,0,174,0.242717239596649
10.8,0,175,-2.83601068889006
10.8,0,176,-6.93573329132317
10.8,0,177,-10.3151333758222
10.8,0,178,-8.54708799136487
10.8,0,179,-6.10993129347008
10.8,0,180,-5.27336444568284
10.9,0,0,-6.14204900012478
10.9,0,1,-11.5129028450506
10.9,0,2,-8.31194110883481
10.9,0,3,-2.40622978161335
10.9,0,4,0.914628448213554
10.9,0,5,2.88659881960844
10.9,0,6,4.15414626416931
10.9,0,7,5.03719960854571
10.9,0,8,5.60461147352942
10.9,0,9,5.77533925811952
10.9,0,10,5.43038005843986
10.9,0,11,4.46468710698709
10.9,0,12,2.80583613257849
10.9,0,13,0.402922949966532
10.9,0,14,-2.59693735948413
10.9,0,15,-4.46167510381764
10.9,0,16,-3.43421713584971
10.9,0,17,-2.44710951694148
10.9,0,18,-2.92909831552281
10.9,0,19,-4.04206052500072
10.9,0,20,-3.9294122175678
10.9,0,21,-3.28493061510664
10.9,0,22,-3.63554974216608
10.9,0,23,-5.03688187749462
10.9,0,24,-6.67008886003667
10.9,0,25,-7.62542105871669
10.9,0,26,-7.49602145366833
10.9,0,27,-6.57692303949365
10.9,0,28,-5.75077454611559
10.9,0,29,-5.42836528025053
10.9,0,30,-5.4655589544076
10.9,0,31,-5.80450811780203
10.9,0,32,-6.6895771630168
10.9,0,33,-7.86767641698419
10.9,0,34,-7.54337026164009
10.9,0,35,-5.53778829250843
10.9,0,36,-4.04310228666431
10.9,0,37,-3.99442480972553
10.9,0,38,-5.62706573307038
10.9,0,39,-8.37861833080653
10.9,0,40,-8.3435143126813
10.9,0,41,-5.80247170629079
10.9,0,42,-4.49512581027737
10.9,0,43,-4.91841203344653
10.9,0,44,-7.04905227460761
10.9,0,45,-10.7927953970662
10.9,0,46,-14.2167451633423
10.9,0,47,-13.6043912941297
10.9,0,48,-12.1504738617427
10.9,0,49,-11.3103800376555
10.9,0,50,-10.5897161602113
10.9,0,51,-9.79374391620759
10.9,0,52,-9.06831661530643
10.9,0,53,-8.47274365508627
10.9,0,54,-7.93972030450369
10.9,0,55,-7.41050658733199
10.9,0,56,-6.87527172178202
10.9,0,57,-6.34347213386041
10.9,0,58,-5.84128927038211
10.9,0,59,-5.42232862252575
10.9,0,60,-5.14866368000525
10.9,0,61,-5.06114315321951
10.9,0,62,-5.17316854518389
10.9,0,63,-5.4901494675729
10.9,0,64,-6.0356408179625
10.9,0,65,-6.86446781161036
10.9,0,66,-8.05099053890773
10.9,0,67,-9.62938473372763
10.9,0,68,-11.3757488843974
10.9,0,69,-12.3249195817927
10.9,0,70,-11.416511297793
10.9,0,71,-9.46460784485236
10.9,0,72,-7.60589278586271
10.9,0,73,-6.19075480245267
10.9,0,74,-5.23997108941831
10.9,0,75,-4.70768147513321
10.9,0,76,-4.54543491594997
10.9,0,77,-4.71283971573311
10.9,0,78,-5.17668565567651
10.9,0,79,-5.90770759678683
10.9,0,80,-6.87641567682426
10.9,0,81,-8.04746905883023
10.9,0,82,-9.3715935252968
10.9,0,83,-10.7749082412544
10.9,0,84,-12.149748512527
10.9,0,85,-13.3602655224714
10.9,0,86,-14.2800481356149
10.9,0,87,-14.8504240256732
10.9,0,88,-15.1032243986091
10.9,0,89,-15.1196543424783
10.9,0,90,-14.9723993886092
10.9,0,91,-14.6972689274516
10.9,0,92,-14.2939021804703
10.9,0,93,-13.7401949962163
10.9,0,94,-13.012721870737
10.9,0,95,-12.1080447106531
10.9,0,96,-11.0554713104513
10.9,0,97,-9.91358379807504
10.9,0,98,-8.75456077400297
10.9,0,99,-7.64810851435911
10.9,0,100,-6.65259259154198
10.9,0,101,-5.81322144697297
10.9,0,102,-5.16384124907851
10.9,0,103,-4.72945633827017
10.9,0,104,-4.52796785683425
10.9,0,105,-4.57045735208763
10.9,0,106,-4.85959911567683
10.9,0,107,-5.3858678630771
10.9,0,108,-6.1217804375073
10.9,0,109,-7.01643183506552
10.9,0,110,-7.99579132736663
10.9,0,111,-8.971561754949
10.9,0,112,-9.83816894746214
10.9,0,113,-10.4110976344617
10.9,0,114,-10.3578150104937
10.9,0,115,-9.43106052221636
10.9,0,116,-7.88834775277176
10.9,0,117,-6.2766564531456
10.9,0,118,-4.99550585407699
10.9,0,119,-4.24991820482309
10.9,0,120,-4.15110749497681
10.9,0,121,-4.77999331773034
10.9,0,122,-6.18887461715263
10.9,0,123,-8.2686287264883
10.9,0,124,-10.2589918587989
10.9,0,125,-10.707325097273
10.9,0,126,-9.87952794823953
10.9,0,127,-9.0910592135644
10.9,0,128,-8.65670916190552
10.9,0,129,-8.36467134080712
10.9,0,130,-8.14365076040702
10.9,0,131,-8.28566193070338
10.9,0,132,-9.1975432541074
10.9,0,133,-10.8334154564689
10.9,0,134,-11.0276560173501
10.9,0,135,-8.21253991721613
10.9,0,136,-5.44279581105592
10.9,0,137,-3.95340925378105
10.9,0,138,-3.79974745833423
10.9,0,139,-4.8238481499099
10.9,0,140,-6.3412069099063
10.9,0,141,-6.71345269927281
10.9,0,142,-5.75633091202855
10.9,0,143,-5.02840209676129
10.9,0,144,-5.14191780384991
10.9,0,145,-5.96347172238912
10.9,0,146,-7.04149921913684
10.9,0,147,-7.74629133381566
10.9,0,148,-7.60550507018
10.9,0,149,-6.68530706772389
10.9,0,150,-5.4810439375514
10.9,0,151,-4.55676923024824
10.9,0,152,-4.33344096875555
10.9,0,153,-5.05460040104679
10.9,0,154,-6.68449899378193
10.9,0,155,-7.93529154749406
10.9,0,156,-6.27824514883359
10.9,0,157,-3.5202763009992
10.9,0,158,-1.76384154682661
10.9,0,159,-1.31456514208577
10.9,0,160,-1.88647946023506
10.9,0,161,-2.60611885151384
10.9,0,162,-2.57727748144815
10.9,0,163,-2.27822689243135
10.9,0,164,-2.34225832791487
10.9,0,165,-2.18568104725583
10.9,0,166,-0.843196607458714
10.9,0,167,1.200915098399
10.9,0,168,3.06236890938196
10.9,0,169,4.43774334492903
10.9,0,170,5.28030064662297
10.9,0,171,5.58112993067776
10.9,0,172,5.32582208691338
10.9,0,173,4.49617505731067
10.9,0,174,3.08383482343493
10.9,0,175,1.08848695037745
10.9,0,176,-1.55979172606856
10.9,0,177,-5.07946276198818
10.9,0,178,-8.70782667447714
10.9,0,179,-8.0368414737082
10.9,0,180,-5.62747830298097
11,0,0,-12.2053179301114
11,0,1,-5.40869317094999
11,0,2,-0.489852782084684
11,0,3,2.17602890935916
11,0,4,3.6615831861941
11,0,5,4.54626721101918
11,0,6,5.12932256604217
11,0,7,5.43176705212416
11,0,8,5.31255682265331
11,0,9,4.60979187305003
11,0,10,3.19651978030181
11,0,11,1.0232021096421
11,0,12,-1.79678604482152
11,0,13,-4.44141424528475
11,0,14,-4.48720857944378
11,0,15,-2.80261526007358
11,0,16,-2.24935425938472
11,0,17,-3.45947076235202
11,0,18,-5.14572341483963
11,0,19,-4.64163440583828
11,0,20,-3.70809299499666
11,0,21,-4.17127437359756
11,0,22,-5.64719092900751
11,0,23,-6.76297614006531
11,0,24,-6.78713726820797
11,0,25,-6.15775145415244
11,0,26,-5.47236430285811
11,0,27,-5.29284915203027
11,0,28,-5.70693617461217
11,0,29,-6.29801768209193
11,0,30,-6.84516184636984
11,0,31,-7.64421135996509
11,0,32,-8.32562287265237
11,0,33,-7.36681440771956
11,0,34,-5.4695470826813
11,0,35,-4.53059900964279
11,0,36,-5.33544659808924
11,0,37,-7.95457713435202
11,0,38,-8.88959659634877
11,0,39,-5.67805242404638
11,0,40,-3.56051101682238
11,0,41,-3.43904580948713
11,0,42,-5.24366231130853
11,0,43,-8.93731593501484
11,0,44,-12.4113119713081
11,0,45,-11.146414391176
11,0,46,-9.41971709231452
11,0,47,-8.77137634055401
11,0,48,-8.54693410622197
11,0,49,-8.29533616496989
11,0,50,-8.02839206888024
11,0,51,-7.77663457811376
11,0,52,-7.38586395452703
11,0,53,-6.76978496360829
11,0,54,-6.05732153260397
11,0,55,-5.41679201489989
11,0,56,-4.92627468355765
11,0,57,-4.60627356687615
11,0,58,-4.46985837644612
11,0,59,-4.52433980942431
11,0,60,-4.75404424193005
11,0,61,-5.12256832199254
11,0,62,-5.59434409993588
11,0,63,-6.13877534963651
11,0,64,-6.6798078835778
11,0,65,-7.01213879083308
11,0,66,-6.8323892188557
11,0,67,-6.02865070289613
11,0,68,-4.85511807268886
11,0,69,-3.66833826624328
11,0,70,-2.69581902622783
11,0,71,-2.03825574855372
11,0,72,-1.73242471575281
11,0,73,-1.79207824602542
11,0,74,-2.22765181354014
11,0,75,-3.05654259092282
11,0,76,-4.3115316742812
11,0,77,-6.05266322663323
11,0,78,-8.38932886222704
11,0,79,-11.5240313532959
11,0,80,-15.8036692675507
11,0,81,-20.9749320276644
11,0,82,-21.1269163017104
11,0,83,-17.6707143234558
11,0,84,-15.3536150184137
11,0,85,-14.0708935057573
11,0,86,-13.487733335188
11,0,87,-13.4107275603983
11,0,88,-13.7274064383931
11,0,89,-14.3637808816856
11,0,90,-15.2579477508782
11,0,91,-16.3390219840291
11,0,92,-17.5101322330238
11,0,93,-18.6466173834498
11,0,94,-19.6221078067708
11,0,95,-20.3265463123252
11,0,96,-20.5781938645592
11,0,97,-19.9973510130375
11,0,98,-18.3127546951735
11,0,99,-15.8720129406337
11,0,100,-13.2694759039992
11,0,101,-10.856942993926
11,0,102,-8.76162037251349
11,0,103,-7.01157543352986
11,0,104,-5.60092995310995
11,0,105,-4.51357659321883
11,0,106,-3.72998473289287
11,0,107,-3.22760857214236
11,0,108,-2.97874469523409
11,0,109,-2.94779718600206
11,0,110,-3.09061039605238
11,0,111,-3.36059099921748
11,0,112,-3.72640935410628
11,0,113,-4.19824073410988
11,0,114,-4.84512707474011
11,0,115,-5.77902248229713
11,0,116,-7.0695675610147
11,0,117,-8.46770013988491
11,0,118,-8.94541089761753
11,0,119,-7.74067375805771
11,0,120,-5.94102766081047
11,0,121,-4.59675832999202
11,0,122,-4.03107876892516
11,0,123,-4.30894266181702
11,0,124,-5.42875482098046
11,0,125,-7.26262673971418
11,0,126,-9.19547372146382
11,0,127,-9.92410658739633
11,0,128,-9.24225063307563
11,0,129,-8.28403029832752
11,0,130,-7.5557848831587
11,0,131,-7.03641684687702
11,0,132,-6.73774921699447
11,0,133,-6.88758949284954
11,0,134,-7.80335134662911
11,0,135,-9.4233526975825
11,0,136,-9.76092184711683
11,0,137,-7.22619933387983
11,0,138,-4.67679990558466
11,0,139,-3.42801622609907
11,0,140,-3.58012380687032
11,0,141,-4.97722205982612
11,0,142,-6.82429079941978
11,0,143,-7.29599669267596
11,0,144,-6.48067036897193
11,0,145,-6.02079857098739
11,0,146,-6.34299024075311
11,0,147,-7.16843309170733
11,0,148,-8.04592441777061
11,0,149,-8.49692847568643
11,0,150,-8.0019699951277
11,0,151,-6.51769166277463
11,0,152,-4.82835871595179
11,0,153,-3.71120729603157
11,0,154,-3.5602045638174
11,0,155,-4.53017354079186
11,0,156,-6.30033057400671
11,0,157,-6.72330634968138
11,0,158,-4.53889799915985
11,0,159,-2.48645443278883
11,0,160,-1.73216734931259
11,0,161,-2.18765569764107
11,0,162,-3.02720613151035
11,0,163,-3.01403998237684
11,0,164,-2.50824731905119
11,0,165,-2.59588181511506
11,0,166,-3.0807162134861
11,0,167,-2.49582301419503
11,0,168,-0.51262444717286
11,0,169,1.65038621458479
11,0,170,3.39355222802978
11,0,171,4.60151581086834
11,0,172,5.24637536348316
11,0,173,5.29751367562793
11,0,174,4.71953935589242
11,0,175,3.51504287386432
11,0,176,1.75314826442453
11,0,177,-0.545377522522157
11,0,178,-3.59039659996065
11,0,179,-7.1213800921287
11,0,180,-7.63014462455526
11.1,0,0,-2.54043838986393
11.1,0,1,1.53341592507176
11.1,0,2,3.48638068084586
11.1,0,3,4.32299549134954
11.1,0,4,4.68075027316924
11.1,0,5,4.90641034409304
11.1,0,6,4.98021657787237
11.1,0,7,4.65050226864225
11.1,0,8,3.64901791280435
11.1,0,9,1.7997436461348
11.1,0,10,-0.834410131104336
11.1,0,11,-3.54401233275937
11.1,0,12,-4.6783838034503
11.1,0,13,-3.51479841979707
11.1,0,14,-1.95297972626515
11.1,0,15,-1.74991559164264
11.1,0,16,-3.55910084404969
11.1,0,17,-5.93390359337618
11.1,0,18,-4.48131608153786
11.1,0,19,-2.86620349797444
11.1,0,20,-3.42857968304732
11.1,0,21,-5.55255406005806
11.1,0,22,-6.77092643206315
11.1,0,23,-6.20998573898676
11.1,0,24,-5.74913681763854
11.1,0,25,-5.67770393475827
11.1,0,26,-5.98717776125973
11.1,0,27,-6.8516130937255
11.1,0,28,-7.78331725455366
11.1,0,29,-8.01479991184342
11.1,0,30,-7.90486212658417
11.1,0,31,-7.62057858269922
11.1,0,32,-6.42229491045334
11.1,0,33,-4.88464805830677
11.1,0,34,-4.4008807420887
11.1,0,35,-5.70388467710877
11.1,0,36,-7.76094023679983
11.1,0,37,-5.58397274827456
11.1,0,38,-2.38534574448869
11.1,0,39,-1.18095814067623
11.1,0,40,-2.13911782731347
11.1,0,41,-5.51774113562192
11.1,0,42,-10.6864822916137
11.1,0,43,-9.2437443467026
11.1,0,44,-6.51065827337245
11.1,0,45,-6.05778596606997
11.1,0,46,-7.02668222179775
11.1,0,47,-8.2450319514688
11.1,0,48,-8.80303093126816
11.1,0,49,-8.91289554839245
11.1,0,50,-8.81500019376516
11.1,0,51,-8.26335596260358
11.1,0,52,-7.34862283850339
11.1,0,53,-6.48463277945912
11.1,0,54,-5.86254442948456
11.1,0,55,-5.44054202766976
11.1,0,56,-5.14868537209527
11.1,0,57,-4.98224014810226
11.1,0,58,-4.95626615809974
11.1,0,59,-5.03868102053953
11.1,0,60,-5.14830858430437
11.1,0,61,-5.20057076935388
11.1,0,62,-5.13232105034372
11.1,0,63,-4.88475121335776
11.1,0,64,-4.41083251856102
11.1,0,65,-3.73719832578991
11.1,0,66,-2.98974625026279
11.1,0,67,-2.33304129439696
11.1,0,68,-1.90343486939375
11.1,0,69,-1.7927199737144
11.1,0,70,-2.06452687442252
11.1,0,71,-2.77783666718094
11.1,0,72,-4.01137800642369
11.1,0,73,-5.89686207126112
11.1,0,74,-8.68251010280667
11.1,0,75,-12.8452679773499
11.1,0,76,-18.2026736394675
11.1,0,77,-16.7028701181388
11.1,0,78,-12.3436427149099
11.1,0,79,-9.58982289363542
11.1,0,80,-7.92386881651833
11.1,0,81,-6.95137585555068
11.1,0,82,-6.46002366395661
11.1,0,83,-6.32483625968887
11.1,0,84,-6.4646794678676
11.1,0,85,-6.82226910751786
11.1,0,86,-7.35367444782389
11.1,0,87,-8.02109740357557
11.1,0,88,-8.78535817900035
11.1,0,89,-9.59548818321449
11.1,0,90,-10.3748831672163
11.1,0,91,-11.011054548385
11.1,0,92,-11.3710506340211
11.1,0,93,-11.3638168339454
11.1,0,94,-11.0122379117549
11.1,0,95,-10.4504136692091
11.1,0,96,-9.8499434119498
11.1,0,97,-9.36098338359388
11.1,0,98,-9.10202199556751
11.1,0,99,-9.17760298512536
11.1,0,100,-9.70688642449032
11.1,0,101,-10.8681853305957
11.1,0,102,-12.9986303026751
11.1,0,103,-16.9061436422813
11.1,0,104,-24.2501374642262
11.1,0,105,-19.6699113413687
11.1,0,106,-13.205796672504
11.1,0,107,-9.4304939709027
11.1,0,108,-6.96906728470152
11.1,0,109,-5.30442738034037
11.1,0,110,-4.1878549492687
11.1,0,111,-3.46364939929757
11.1,0,112,-3.01256493878245
11.1,0,113,-2.74254697128191
11.1,0,114,-2.60783042806855
11.1,0,115,-2.63415005758134
11.1,0,116,-2.92226300675946
11.1,0,117,-3.62427235918015
11.1,0,118,-4.90355111065802
11.1,0,119,-6.82162655144513
11.1,0,120,-8.82368656916486
11.1,0,121,-9.06569280797616
11.1,0,122,-7.42832678144427
11.1,0,123,-5.89979581077761
11.1,0,124,-5.26935037447576
11.1,0,125,-5.63696829185919
11.1,0,126,-6.93365163250657
11.1,0,127,-8.81268631447171
11.1,0,128,-10.3045247490823
11.1,0,129,-10.6911666207211
11.1,0,130,-10.7601324528321
11.1,0,131,-10.8318944128074
11.1,0,132,-9.67162964437749
11.1,0,133,-7.27123827202387
11.1,0,134,-5.2840847917705
11.1,0,135,-4.55777010151136
11.1,0,136,-5.41052282075871
11.1,0,137,-7.67596006165923
11.1,0,138,-7.9188295454199
11.1,0,139,-4.63179896127494
11.1,0,140,-2.28635612327448
11.1,0,141,-1.69318464666487
11.1,0,142,-2.69013883938887
11.1,0,143,-4.85162962946105
11.1,0,144,-6.69851007525867
11.1,0,145,-6.72067953539691
11.1,0,146,-6.25512652817188
11.1,0,147,-6.37113627050111
11.1,0,148,-7.00973792856369
11.1,0,149,-7.93770112784999
11.1,0,150,-9.00854990567169
11.1,0,151,-9.60770530881793
11.1,0,152,-8.50396428433116
11.1,0,153,-6.20876948870924
11.1,0,154,-4.19531011155944
11.1,0,155,-3.07692993042984
11.1,0,156,-3.11231629954519
11.1,0,157,-4.47199252667628
11.1,0,158,-6.14630211787939
11.1,0,159,-4.78073975467614
11.1,0,160,-2.3422852834901
11.1,0,161,-1.43969534455247
11.1,0,162,-2.14525308909305
11.1,0,163,-3.32409346893599
11.1,0,164,-3.172346290571
11.1,0,165,-2.44911072887135
11.1,0,166,-2.59193056417371
11.1,0,167,-3.49982793509658
11.1,0,168,-3.75065581698928
11.1,0,169,-2.21290159192407
11.1,0,170,0.111499602475114
11.1,0,171,2.2332506405925
11.1,0,172,3.83950767486495
11.1,0,173,4.84164213898364
11.1,0,174,5.18735663476803
11.1,0,175,4.82823352529383
11.1,0,176,3.77850494687673
11.1,0,177,2.18717756983958
11.1,0,178,0.196016363502268
11.1,0,179,-2.43917631489672
11.1,0,180,-5.757506165755


==> figs/Matlab_plots/Kagome_Hex_forward_beams.csv <==
"Freq [GHz]","Phi [deg]","Theta [deg]","dB(RealizedGainTotal) []"
8.8,0,-180,-3.34978505309534
8.8,0,-179,-3.44881556630224
8.8,0,-178,-4.2782892219528
8.8,0,-177,-5.83778614702677
8.8,0,-176,-7.70455752182729
8.8,0,-175,-8.4890771523226
8.8,0,-174,-7.13951786014386
8.8,0,-173,-4.9874835640065
8.8,0,-172,-3.23930361012954
8.8,0,-171,-2.21789936043771
8.8,0,-170,-1.93675536248029
8.8,0,-169,-2.34423790868805
8.8,0,-168,-3.419058242325
8.8,0,-167,-5.21157312089668
8.8,0,-166,-7.72287747495613
8.8,0,-165,-9.9472278963545
8.8,0,-164,-8.75631221701724
8.8,0,-163,-5.18608732767263
8.8,0,-162,-1.82437663200019
8.8,0,-161,0.859122410791586
8.8,0,-160,2.89500191700829
8.8,0,-159,4.38029740096937
8.8,0,-158,5.40505527829766
8.8,0,-157,6.00330002257748
8.8,0,-156,6.13370494349435
8.8,0,-155,5.70614644923294
8.8,0,-154,4.630713222325
8.8,0,-153,2.87145847402252
8.8,0,-152,0.52578038711443
8.8,0,-151,-2.06981627937233
8.8,0,-150,-4.39726829569611
8.8,0,-149,-6.05892660978003
8.8,0,-148,-6.7022808532262
8.8,0,-147,-6.31221955031491
8.8,0,-146,-5.70740171687956
8.8,0,-145,-5.51369736968515
8.8,0,-144,-5.638289329575
8.8,0,-143,-5.62118252416352
8.8,0,-142,-5.37762925163247
8.8,0,-141,-5.36770313735869
8.8,0,-140,-5.9711202483598
8.8,0,-139,-7.12441590976263
8.8,0,-138,-8.23854887188209
8.8,0,-137,-8.73229722686485
8.8,0,-136,-8.94576845976524
8.8,0,-135,-9.37694492480605
8.8,0,-134,-9.54037311813628
8.8,0,-133,-8.45733267199302
8.8,0,-132,-6.60975518415084
8.8,0,-131,-5.02618565876599
8.8,0,-130,-4.03013046222034
8.8,0,-129,-3.54971547953472
8.8,0,-128,-3.42528423909963
8.8,0,-127,-3.56402240687866
8.8,0,-126,-4.02835521739106
8.8,0,-125,-5.03823059446713
8.8,0,-124,-6.92078810888143
8.8,0,-123,-9.84912457940771
8.8,0,-122,-11.3505575470627
8.8,0,-121,-7.89505478083675
8.8,0,-120,-4.17629796206108
8.8,0,-119,-1.58504310084929
8.8,0,-118,0.0936414278462839
8.8,0,-117,1.07197349403819
8.8,0,-116,1.47794485646846
8.8,0,-115,1.38314124264858
8.8,0,-114,0.820345647230617
8.8,0,-113,-0.210570495671796
8.8,0,-112,-1.74656627626968
8.8,0,-111,-3.87777412380614
8.8,0,-110,-6.78413058360249
8.8,0,-109,-10.7737013590329
8.8,0,-108,-15.6203352763298
8.8,0,-107,-15.9997320062223
8.8,0,-106,-12.4934817683266
8.8,0,-105,-9.93505155554194
8.8,0,-104,-8.36740736953496
8.8,0,-103,-7.46272594794956
8.8,0,-102,-7.01806502577223
8.8,0,-101,-6.90978350046715
8.8,0,-100,-7.05551384004337
8.8,0,-99,-7.39361052386259
8.8,0,-98,-7.87097213002903
8.8,0,-97,-8.43439491068219
8.8,0,-96,-9.02372927118313
8.8,0,-95,-9.56778026217858
8.8,0,-94,-9.98676412514865
8.8,0,-93,-10.2059092795536
8.8,0,-92,-10.1782716116818
8.8,0,-91,-9.90245803311581
8.8,0,-90,-9.41967271917472
8.8,0,-89,-8.79270465519465
8.8,0,-88,-8.08404996126903
8.8,0,-87,-7.34452372345832
8.8,0,-86,-6.61165409844745
8.8,0,-85,-5.91266445190019
8.8,0,-84,-5.26828511542719
8.8,0,-83,-4.69590204885642
8.8,0,-82,-4.21182113036911
8.8,0,-81,-3.83287600988136
8.8,0,-80,-3.57769022878856
8.8,0,-79,-3.46788712271112
8.8,0,-78,-3.52953555833926
8.8,0,-77,-3.79517128241234
8.8,0,-76,-4.30686693334962
8.8,0,-75,-5.12101568575126
8.8,0,-74,-6.31535951121209
8.8,0,-73,-7.99545571063774
8.8,0,-72,-10.2709753108812
8.8,0,-71,-12.9895523648286
8.8,0,-70,-14.5322312385085
8.8,0,-69,-12.9006078136815
8.8,0,-68,-10.2504947232507
8.8,0,-67,-8.10335270557715
8.8,0,-66,-6.592102811882
8.8,0,-65,-5.61495288647663
8.8,0,-64,-5.07406310341647
8.8,0,-63,-4.89505519541262
8.8,0,-62,-5.02092397680893
8.8,0,-61,-5.40751129979732
8.8,0,-60,-6.022928925318
8.8,0,-59,-6.84852317672859
8.8,0,-58,-7.87543819694773
8.8,0,-57,-9.08428823122135
8.8,0,-56,-10.3810606817793
8.8,0,-55,-11.4606548204747
8.8,0,-54,-11.7638287487004
8.8,0,-53,-11.0261718314097
8.8,0,-52,-9.75025256059855
8.8,0,-51,-8.58690036649792
8.8,0,-50,-7.90804042512314
8.8,0,-49,-7.88928076001662
8.8,0,-48,-8.56373101368905
8.8,0,-47,-9.56812264542808
8.8,0,-46,-9.62570382539139
8.8,0,-45,-8.00433357604068
8.8,0,-44,-6.07285671949744
8.8,0,-43,-4.87600798808724
8.8,0,-42,-4.71224153415665
8.8,0,-41,-5.68119942224589
8.8,0,-40,-7.7641166062818
8.8,0,-39,-10.2349599671661
8.8,0,-38,-11.1133610703657
8.8,0,-37,-10.9837127931487
8.8,0,-36,-12.1774169600859
8.8,0,-35,-12.8306170776962
8.8,0,-34,-7.58586118301117
8.8,0,-33,-2.57285520867919
8.8,0,-32,0.815007597154497
8.8,0,-31,3.01025058984704
8.8,0,-30,4.32197937292301
8.8,0,-29,4.93973123667901
8.8,0,-28,4.99826483059679
8.8,0,-27,4.62048912762103
8.8,0,-26,3.93902524305513
8.8,0,-25,3.08682198854246
8.8,0,-24,2.16460320316331
8.8,0,-23,1.2258062660485
8.8,0,-22,0.281521991946466
8.8,0,-21,-0.72953272043077
8.8,0,-20,-1.9568721445413
8.8,0,-19,-3.50176517493889
8.8,0,-18,-5.17393725847347
8.8,0,-17,-6.60227986940638
8.8,0,-16,-8.05507675640714
8.8,0,-15,-10.53778779231
8.8,0,-14,-14.4924468305355
8.8,0,-13,-14.929025941022
8.8,0,-12,-11.7188416047176
8.8,0,-11,-10.0766805280509
8.8,0,-10,-9.98158747681816
8.8,0,-9,-10.9316618364186
8.8,0,-8,-11.9055794123523
8.8,0,-7,-10.7752317128846
8.8,0,-6,-8.44439815022084
8.8,0,-5,-7.13329724893426
8.8,0,-4,-7.42013544168199
8.8,0,-3,-9.13990224413336
8.8,0,-2,-11.2747757023234
8.8,0,-1,-12.7258334544563
8.8,0,0,-14.9863068954474
8.9,0,-180,-7.35569987598923
8.9,0,-179,-5.65944512390813
8.9,0,-178,-4.64275396203088
8.9,0,-177,-4.34582888466039
8.9,0,-176,-4.79116543645859
8.9,0,-175,-5.93014191292376
8.9,0,-174,-7.54421969471799
8.9,0,-173,-8.75694897751239
8.9,0,-172,-8.2115380898099
8.9,0,-171,-6.57985486919985
8.9,0,-170,-5.25668032950231
8.9,0,-169,-4.53647130731842
8.9,0,-168,-4.16401128645956
8.9,0,-167,-3.93389671402156
8.9,0,-166,-3.99582088082073
8.9,0,-165,-4.68818465669616
8.9,0,-164,-6.31791367593545
8.9,0,-163,-9.18571652224923
8.9,0,-162,-12.471534371177
8.9,0,-161,-9.73134676489363
8.9,0,-160,-4.76843184952399
8.9,0,-159,-1.2089495444592
8.9,0,-158,1.22814083433878
8.9,0,-157,2.91373900382227
8.9,0,-156,4.05739366041802
8.9,0,-155,4.70894196880522
8.9,0,-154,4.8102604203433
8.9,0,-153,4.27906313762195
8.9,0,-152,3.07830057569333
8.9,0,-151,1.2702031998016
8.9,0,-150,-0.9362196707196
8.9,0,-149,-3.20208491189494
8.9,0,-148,-5.14229409953272
8.9,0,-147,-6.26031255960085
8.9,0,-146,-6.26027934731525
8.9,0,-145,-5.70232516401152
8.9,0,-144,-5.18660825486843
8.9,0,-143,-4.69901268416597
8.9,0,-142,-4.06762242522507
8.9,0,-141,-3.4925435872015
8.9,0,-140,-3.37086973294266
8.9,0,-139,-3.91860316167262
8.9,0,-138,-5.02542982929351
8.9,0,-137,-6.19188646119226
8.9,0,-136,-6.90539852137379
8.9,0,-135,-7.42159474631436
8.9,0,-134,-8.32692036862902
8.9,0,-133,-9.34592917985086
8.9,0,-132,-8.83851588689898
8.9,0,-131,-6.73189016859258
8.9,0,-130,-4.74032031249905
8.9,0,-129,-3.48279380423925
8.9,0,-128,-2.89551430696158
8.9,0,-127,-2.74285289197671
8.9,0,-126,-2.76978051192026
8.9,0,-125,-2.83769346952629
8.9,0,-124,-3.02136173812745
8.9,0,-123,-3.55060157610312
8.9,0,-122,-4.69898026344903
8.9,0,-121,-6.73998849270247
8.9,0,-120,-9.71376637863808
8.9,0,-119,-11.3866207246464
8.9,0,-118,-8.70956058234231
8.9,0,-117,-5.50894560264418
8.9,0,-116,-3.27746857126499
8.9,0,-115,-1.89606580826037
8.9,0,-114,-1.17621288666298
8.9,0,-113,-0.993794574967762
8.9,0,-112,-1.27248670361901
8.9,0,-111,-1.96620147529042
8.9,0,-110,-3.04752412567783
8.9,0,-109,-4.49710066805254
8.9,0,-108,-6.28481268516972
8.9,0,-107,-8.32260724181668
8.9,0,-106,-10.3570305934685
8.9,0,-105,-11.8635228333616
8.9,0,-104,-12.3511984527646
8.9,0,-103,-11.9877360119481
8.9,0,-102,-11.3180861910338
8.9,0,-101,-10.6797065869538
8.9,0,-100,-10.1726082475586
8.9,0,-99,-9.79033210080465
8.9,0,-98,-9.49308021362977
8.9,0,-97,-9.23662940666047
8.9,0,-96,-8.98371784107663
8.9,0,-95,-8.70864035548976
8.9,0,-94,-8.39816589293696
8.9,0,-93,-8.04987261293151
8.9,0,-92,-7.66901848968154
8.9,0,-91,-7.26521727625143
8.9,0,-90,-6.8498519459254
8.9,0,-89,-6.43455751235585
8.9,0,-88,-6.03063746278704
8.9,0,-87,-5.6490919566583
8.9,0,-86,-5.30095666086561
8.9,0,-85,-4.99775220339283
8.9,0,-84,-4.75194446919877
8.9,0,-83,-4.57738638436812
8.9,0,-82,-4.48975153196607
8.9,0,-81,-4.50698494100865
8.9,0,-80,-4.64978653126054
8.9,0,-79,-4.94208782471848
8.9,0,-78,-5.41130898399165
8.9,0,-77,-6.08766176885073
8.9,0,-76,-7.00019782404657
8.9,0,-75,-8.16267797359576
8.9,0,-74,-9.53027965740355
8.9,0,-73,-10.8929153505175
8.9,0,-72,-11.7556237474742
8.9,0,-71,-11.6264005729337
8.9,0,-70,-10.6896174008879
8.9,0,-69,-9.54844655409163
8.9,0,-68,-8.59539018564281
8.9,0,-67,-7.97106186744231
8.9,0,-66,-7.6978566710856
8.9,0,-65,-7.7465888215995
8.9,0,-64,-8.04934439886663
8.9,0,-63,-8.49052885216678
8.9,0,-62,-8.9064140974721
8.9,0,-61,-9.13283126189494
8.9,0,-60,-9.09891196928464
8.9,0,-59,-8.8652330554023
8.9,0,-58,-8.54447047862251
8.9,0,-57,-8.19985495252899
8.9,0,-56,-7.81232911691007
8.9,0,-55,-7.32379784946543
8.9,0,-54,-6.72598599103876
8.9,0,-53,-6.11968061506548
8.9,0,-52,-5.68591204600716
8.9,0,-51,-5.61602616313279
8.9,0,-50,-6.06213871311279
8.9,0,-49,-7.07285116734789
8.9,0,-48,-8.35829857618273
8.9,0,-47,-8.8994950234115
8.9,0,-46,-7.98145508479666
8.9,0,-45,-6.64370324139246
8.9,0,-44,-5.93109491709656
8.9,0,-43,-6.24087003294159
8.9,0,-42,-7.76427575889651
8.9,0,-41,-10.5910900173943
8.9,0,-40,-13.8143487659927
8.9,0,-39,-14.4431124276216
8.9,0,-38,-13.764791176353
8.9,0,-37,-13.2044377602568
8.9,0,-36,-9.79890026694995
8.9,0,-35,-5.05026156175862
8.9,0,-34,-1.31113870926937
8.9,0,-33,1.27141291639575
8.9,0,-32,2.89768881033889
8.9,0,-31,3.73271450705785
8.9,0,-30,3.89880672688363
8.9,0,-29,3.50363694787596
8.9,0,-28,2.66557005110723
8.9,0,-27,1.52713404282608
8.9,0,-26,0.25322172153627
8.9,0,-25,-0.974092515341245
8.9,0,-24,-1.98745788081205
8.9,0,-23,-2.78431608482785
8.9,0,-22,-3.66228825585354
8.9,0,-21,-5.05178663382094
8.9,0,-20,-7.17500908828814
8.9,0,-19,-9.55510340398175
8.9,0,-18,-10.8725389475484
8.9,0,-17,-11.1422984738077
8.9,0,-16,-11.3276060868682
8.9,0,-15,-11.1020662814989
8.9,0,-14,-10.3106901855647
8.9,0,-13,-9.8302903526373
8.9,0,-12,-10.2360193440398
8.9,0,-11,-11.5490964639166
8.9,0,-10,-13.1714712252201
8.9,0,-9,-12.9833852934083
8.9,0,-8,-10.6432533842275
8.9,0,-7,-8.77544559168654
8.9,0,-6,-8.39865012339794
8.9,0,-5,-9.52833376625855
8.9,0,-4,-11.4584074263769
8.9,0,-3,-12.822059559236
8.9,0,-2,-14.1937755697119
8.9,0,-1,-17.182062485187
8.9,0,0,-17.222263788656
9,0,-180,-11.4386358102582
9,0,-179,-10.0287071068695
9,0,-178,-8.08624262399685
9,0,-177,-6.21480118441719
9,0,-176,-4.88785398650935
9,0,-175,-4.41670937666999
9,0,-174,-4.88030497432449
9,0,-173,-6.19327639005821
9,0,-172,-8.00054026764417
9,0,-171,-9.30934360111561
9,0,-170,-9.2067310982674
9,0,-169,-8.43469521512514
9,0,-168,-7.64570904633266
9,0,-167,-6.51970057009875
9,0,-166,-5.06850201063608
9,0,-165,-3.96706217250022
9,0,-164,-3.67996499129121
9,0,-163,-4.31296875257136
9,0,-162,-5.92550391022842
9,0,-161,-8.98705647429414
9,0,-160,-14.3846470815241
9,0,-159,-11.8531433955583
9,0,-158,-5.63994118101764
9,0,-157,-1.89123766131169
9,0,-156,0.537931743657402
9,0,-155,2.24755981847581
9,0,-154,3.42217880107572
9,0,-153,4.01190835659439
9,0,-152,3.91587019557457
9,0,-151,3.09503162533977
9,0,-150,1.62975093724487
9,0,-149,-0.240352203926173
9,0,-148,-2.18242436946106
9,0,-147,-3.99832535134377
9,0,-146,-5.57896553387164
9,0,-145,-6.51068456147362
9,0,-144,-6.48400011091474
9,0,-143,-5.89860701473498
9,0,-142,-5.13578390025456
9,0,-141,-4.32090152038174
9,0,-140,-3.69737981688328
9,0,-139,-3.59992793649581
9,0,-138,-4.23558982027775
9,0,-137,-5.55254633500562
9,0,-136,-7.07428260937065
9,0,-135,-8.0926208765349
9,0,-134,-8.79513208332965
9,0,-133,-10.2646679023939
9,0,-132,-13.378395139395
9,0,-131,-15.5957449955952
9,0,-130,-11.5100264673041
9,0,-129,-7.87454722956377
9,0,-128,-5.85090715275411
9,0,-127,-4.87645488853776
9,0,-126,-4.39402175812415
9,0,-125,-3.87123808531906
9,0,-124,-3.05975367563685
9,0,-123,-2.15699240363606
9,0,-122,-1.50267923523573
9,0,-121,-1.32438257321817
9,0,-120,-1.74310503120241
9,0,-119,-2.84355406798148
9,0,-118,-4.70721554624301
9,0,-117,-7.30167420594419
9,0,-116,-9.69407171663692
9,0,-115,-9.39661462557656
9,0,-114,-7.16439088957146
9,0,-113,-5.16671633022196
9,0,-112,-3.82451880658819
9,0,-111,-3.05274992917517
9,0,-110,-2.73191977094595
9,0,-109,-2.76644553668536
9,0,-108,-3.08132063041376
9,0,-107,-3.61376726432873
9,0,-106,-4.30677164569397
9,0,-105,-5.1047356529387
9,0,-104,-5.95105488198927
9,0,-103,-6.78782897425702
9,0,-102,-7.55818172858736
9,0,-101,-8.21137842305379
9,0,-100,-8.70976421351265
9,0,-99,-9.03490322587785
9,0,-98,-9.18968544424246
9,0,-97,-9.19492856377202
9,0,-96,-9.08212065159439
9,0,-95,-8.8856945767632
9,0,-94,-8.63745258083316
9,0,-93,-8.36385848500674
9,0,-92,-8.08557072308392
9,0,-91,-7.81822891420764
9,0,-90,-7.57371498037815
9,0,-89,-7.36144004518162
9,0,-88,-7.18945864085297
9,0,-87,-7.06535184275525
9,0,-86,-6.99687943878757
9,0,-85,-6.99240833649548
9,0,-84,-7.06109504588429
9,0,-83,-7.21273083509229
9,0,-82,-7.45702396734945
9,0,-81,-7.80184075837616
9,0,-80,-8.24947824228326
9,0,-79,-8.78939188562293
9,0,-78,-9.38552748956025
9,0,-77,-9.95926054924224
9,0,-76,-10.3814405916358
9,0,-75,-10.5075089167848
9,0,-74,-10.2698838108794
9,0,-73,-9.74456666021066
9,0,-72,-9.10260351394409
9,0,-71,-8.51377422694987
9,0,-70,-8.1008161040036
9,0,-69,-7.94309205447312
9,0,-68,-8.09341260012797
9,0,-67,-8.58884452821814
9,0,-66,-9.44631669104015
9,0,-65,-10.6233765193262
9,0,-64,-11.8971993964938
9,0,-63,-12.6879011926628
9,0,-62,-12.3664879320234
9,0,-61,-11.1473281187449
9,0,-60,-9.74129522112338
9,0,-59,-8.558230218869
9,0,-58,-7.70707771697821
9,0,-57,-7.1648805672304
9,0,-56,-6.85256185192808
9,0,-55,-6.67305273151232
9,0,-54,-6.56172546388678
9,0,-53,-6.53934147006078
9,0,-52,-6.71193796816707
9,0,-51,-7.19358085677072
9,0,-50,-7.96253481830839
9,0,-49,-8.65167738084357
9,0,-48,-8.61744128597033
9,0,-47,-7.8454676874747
9,0,-46,-7.12288625238053
9,0,-45,-7.1250466985879
9,0,-44,-8.25865981474558
9,0,-43,-10.9173298076042
9,0,-42,-15.2886107195451
9,0,-41,-17.0647463341562
9,0,-40,-14.0971165844024
9,0,-39,-12.0698984523057
9,0,-38,-9.97765487134895
9,0,-37,-6.48135929559128
9,0,-36,-2.82097802891265
9,0,-35,0.0465358943633942
9,0,-34,1.99220424880506
9,0,-33,3.08792805858719
9,0,-32,3.4185889024513
9,0,-31,3.06513053195778
9,0,-30,2.12436260051291
9,0,-29,0.728610465131179
9,0,-28,-0.957955478120601
9,0,-27,-2.74711499840254
9,0,-26,-4.35369279115752
9,0,-25,-5.42698697945301
9,0,-24,-6.1058124077427
9,0,-23,-7.16017675404865
9,0,-22,-9.2499554327612
9,0,-21,-11.993793236265
9,0,-20,-12.7397695739662
9,0,-19,-11.7460779398149
9,0,-18,-11.4790250053206
9,0,-17,-11.6066288095006
9,0,-16,-11.0677935412471
9,0,-15,-10.5195596090782
9,0,-14,-11.0257673261565
9,0,-13,-12.7666734898115
9,0,-12,-14.752474312956
9,0,-11,-14.4773428591721
9,0,-10,-12.0606414452369
9,0,-9,-9.91713731890459
9,0,-8,-9.09407444156458
9,0,-7,-9.89819325350948
9,0,-6,-12.103255155251
9,0,-5,-13.8586080035428
9,0,-4,-13.9465728203907
9,0,-3,-14.9431918288035
9,0,-2,-16.626468201986
9,0,-1,-14.2582490899195
9,0,0,-11.1578578985104
9.1,0,-180,-8.02284797334369
9.1,0,-179,-9.49629339760644
9.1,0,-178,-10.0384099180397
9.1,0,-177,-9.53294148151954
9.1,0,-176,-7.8423462302093
9.1,0,-175,-6.07355070910643
9.1,0,-174,-5.12147837378281
9.1,0,-173,-5.06552406865219
9.1,0,-172,-5.60265203054069
9.1,0,-171,-6.38425405016187
9.1,0,-170,-7.26859550330946
9.1,0,-169,-8.30869865529172
9.1,0,-168,-9.56280742684123
9.1,0,-167,-10.4664888943725
9.1,0,-166,-9.27396646203341
9.1,0,-165,-6.67112326486196
9.1,0,-164,-4.6894136927525
9.1,0,-163,-3.83047144632544
9.1,0,-162,-3.96425394168556
9.1,0,-161,-4.91916966205937
9.1,0,-160,-6.84637953688852
9.1,0,-159,-10.4522830805289
9.1,0,-158,-14.0653600138987
9.1,0,-157,-9.26438858289306
9.1,0,-156,-4.79630796405334
9.1,0,-155,-1.88462678154121
9.1,0,-154,0.26267798743747
9.1,0,-153,1.89125494446532
9.1,0,-152,2.91219062338819
9.1,0,-151,3.20927860775642
9.1,0,-150,2.77806085637679
9.1,0,-149,1.76229318200769
9.1,0,-148,0.444724818733914
9.1,0,-147,-0.906183133930215
9.1,0,-146,-2.25831130528614
9.1,0,-145,-3.67591122950229
9.1,0,-144,-4.90491588136441
9.1,0,-143,-5.45403165716643
9.1,0,-142,-5.31873594682485
9.1,0,-141,-4.89488912050381
9.1,0,-140,-4.43258344896052
9.1,0,-139,-4.14514935186039
9.1,0,-138,-4.3358765097297
9.1,0,-137,-5.27227287346335
9.1,0,-136,-6.99707717229562
9.1,0,-135,-8.91022096470641
9.1,0,-134,-9.6698102603886
9.1,0,-133,-9.48975462563445
9.1,0,-132,-9.98518624613259
9.1,0,-131,-12.1274406002377
9.1,0,-130,-15.9570945307595
9.1,0,-129,-15.7978241693712
9.1,0,-128,-11.9905653404924
9.1,0,-127,-9.8726748514307
9.1,0,-126,-9.24035395947155
9.1,0,-125,-8.96657103311253
9.1,0,-124,-7.46783954407449
9.1,0,-123,-4.86746861528572
9.1,0,-122,-2.43579934668297
9.1,0,-121,-0.675890145690094
9.1,0,-120,0.369689826000244
9.1,0,-119,0.746497174846515
9.1,0,-118,0.486151661924593
9.1,0,-117,-0.420029312370313
9.1,0,-116,-2.04071044160692
9.1,0,-115,-4.53950555875069
9.1,0,-114,-8.1942331045797
9.1,0,-113,-12.5371107522874
9.1,0,-112,-12.1497383026725
9.1,0,-111,-8.53693786519967
9.1,0,-110,-5.914556396492
9.1,0,-109,-4.26141302625829
9.1,0,-108,-3.26700867117404
9.1,0,-107,-2.73544914000195
9.1,0,-106,-2.54524269438219
9.1,0,-105,-2.61543265235199
9.1,0,-104,-2.88759508445708
9.1,0,-103,-3.3160584062191
9.1,0,-102,-3.86215158931089
9.1,0,-101,-4.49058458072641
9.1,0,-100,-5.16722946595717
9.1,0,-99,-5.85820955386131
9.1,0,-98,-6.53052468659274
9.1,0,-97,-7.1543821650455
9.1,0,-96,-7.70684582096715
9.1,0,-95,-8.17554488742096
9.1,0,-94,-8.56069866077036
9.1,0,-93,-8.87432485261552
9.1,0,-92,-9.13697606594092
9.1,0,-91,-9.37351386394891
9.1,0,-90,-9.60944777388826
9.1,0,-89,-9.8685376265155
9.1,0,-88,-10.1714788202986
9.1,0,-87,-10.534973037519
9.1,0,-86,-10.9702320003046
9.1,0,-85,-11.4796935404775
9.1,0,-84,-12.0503405837831
9.1,0,-83,-12.6421137918674
9.1,0,-82,-13.1731940889376
9.1,0,-81,-13.5158343622928
9.1,0,-80,-13.5327808366052
9.1,0,-79,-13.1614528249986
9.1,0,-78,-12.4694592914198
9.1,0,-77,-11.608960791712
9.1,0,-76,-10.7311481247344
9.1,0,-75,-9.94466725114586
9.1,0,-74,-9.3178556858554
9.1,0,-73,-8.89413271463665
9.1,0,-72,-8.70484583918817
9.1,0,-71,-8.7765338193557
9.1,0,-70,-9.13244442187406
9.1,0,-69,-9.78543489643432
9.1,0,-68,-10.7112266180815
9.1,0,-67,-11.7769176807385
9.1,0,-66,-12.6217437829148
9.1,0,-65,-12.7172525192053
9.1,0,-64,-11.9263510316202
9.1,0,-63,-10.7120054140584
9.1,0,-62,-9.55335313968169
9.1,0,-61,-8.67827405774867
9.1,0,-60,-8.1573653230969
9.1,0,-59,-7.99566488898242
9.1,0,-58,-8.1633186451945
9.1,0,-57,-8.59140129595107
9.1,0,-56,-9.15915592965862
9.1,0,-55,-9.71166527649689
9.1,0,-54,-10.1383260308644
9.1,0,-53,-10.4351562916208
9.1,0,-52,-10.6151607669535
9.1,0,-51,-10.5495729067625
9.1,0,-50,-10.0551464656897
9.1,0,-49,-9.26049667231036
9.1,0,-48,-8.63362178405447
9.1,0,-47,-8.66131261419799
9.1,0,-46,-9.77363507263551
9.1,0,-45,-12.5623333014137
9.1,0,-44,-18.1887588194417
9.1,0,-43,-20.7541336773478
9.1,0,-42,-15.0489285311582
9.1,0,-41,-12.4923959194388
9.1,0,-40,-11.7218357110246
9.1,0,-39,-10.184174514483
9.1,0,-38,-6.51369589292298
9.1,0,-37,-2.75920160016972
9.1,0,-36,0.0803060436270427
9.1,0,-35,1.95277653412277
9.1,0,-34,2.93882996463663
9.1,0,-33,3.10490678776159
9.1,0,-32,2.51327099672473
9.1,0,-31,1.26591922907084
9.1,0,-30,-0.448654725288956
9.1,0,-29,-2.37123728538615
9.1,0,-28,-4.26275986156177
9.1,0,-27,-5.81322558979279
9.1,0,-26,-6.62037962917986
9.1,0,-25,-7.07430218167565
9.1,0,-24,-8.37696564277319
9.1,0,-23,-11.6976062146964
9.1,0,-22,-16.9374774026405
9.1,0,-21,-14.9832050271752
9.1,0,-20,-11.9660410876263
9.1,0,-19,-11.2688325926837
9.1,0,-18,-11.3147301294548
9.1,0,-17,-10.9249390965788
9.1,0,-16,-10.8270284199426
9.1,0,-15,-12.020112573206
9.1,0,-14,-14.4776282774499
9.1,0,-13,-15.3957029529681
9.1,0,-12,-12.5490141280305
9.1,0,-11,-9.70383477589215
9.1,0,-10,-8.29514432752146
9.1,0,-9,-8.59915880491738
9.1,0,-8,-10.7510108483162
9.1,0,-7,-13.7789289372243
9.1,0,-6,-14.1672263213295
9.1,0,-5,-13.8489891147595
9.1,0,-4,-15.2857950961513
9.1,0,-3,-15.0423601491944
9.1,0,-2,-11.9775521518318
9.1,0,-1,-9.98279775719356
9.1,0,0,-8.96210207013846
9.2,0,-180,-5.78090910295371
9.2,0,-179,-6.97880160628611
9.2,0,-178,-8.28327872133014
9.2,0,-177,-9.67852531384153
9.2,0,-176,-11.0327219081876
9.2,0,-175,-10.5041879160141
9.2,0,-174,-8.46943769167744
9.2,0,-173,-6.9660878648151
9.2,0,-172,-6.16452836899177
9.2,0,-171,-5.64543615391286
9.2,0,-170,-5.41431488085775
9.2,0,-169,-5.82696422309422
9.2,0,-168,-7.13289637826925
9.2,0,-167,-9.44977831520175
9.2,0,-166,-12.5399249623338
9.2,0,-165,-12.7526962831726
9.2,0,-164,-9.14841495812746
9.2,0,-163,-6.44990615657094
9.2,0,-162,-5.20129214637367
9.2,0,-161,-4.93552475249471
9.2,0,-160,-5.20377250710378
9.2,0,-159,-5.96620363838978
9.2,0,-158,-7.55944080990666
9.2,0,-157,-9.71262220145855
9.2,0,-156,-9.82657864304861
9.2,0,-155,-7.37461433889519
9.2,0,-154,-4.66057099809011
9.2,0,-153,-2.08164365380026
9.2,0,-152,0.163183915240045
9.2,0,-151,1.74026182122864
9.2,0,-150,2.50366993657895
9.2,0,-149,2.51391299133611
9.2,0,-148,1.98143810689121
9.2,0,-147,1.18622044289726
9.2,0,-146,0.296164899848138
9.2,0,-145,-0.74267454305743
9.2,0,-144,-2.00244796605495
9.2,0,-143,-3.27249069180644
9.2,0,-142,-4.12481492981752
9.2,0,-141,-4.49403559672242
9.2,0,-140,-4.74452318268714
9.2,0,-139,-5.10348887877226
9.2,0,-138,-5.58648476933068
9.2,0,-137,-6.28255300663209
9.2,0,-136,-7.39903150023928
9.2,0,-135,-8.89622845763438
9.2,0,-134,-9.89503285458577
9.2,0,-133,-9.42555519068561
9.2,0,-132,-8.39936544743941
9.2,0,-131,-7.88632110590607
9.2,0,-130,-7.99452766573192
9.2,0,-129,-8.22763022773669
9.2,0,-128,-8.05574185236017
9.2,0,-127,-7.72380360395092
9.2,0,-126,-7.99728547785727
9.2,0,-125,-9.53082141404137
9.2,0,-124,-12.2683437079183
9.2,0,-123,-11.2985781320304
9.2,0,-122,-6.4918170856125
9.2,0,-121,-2.79808002124976
9.2,0,-120,-0.372139528034728
9.2,0,-119,1.11200534606458
9.2,0,-118,1.85351652906704
9.2,0,-117,1.95742823656355
9.2,0,-116,1.46574528355495
9.2,0,-115,0.365281673810092
9.2,0,-114,-1.42692818913551
9.2,0,-113,-4.11500458356726
9.2,0,-112,-8.14706000061364
9.2,0,-111,-13.8681191884966
9.2,0,-110,-13.7939354089471
9.2,0,-109,-9.06886172532119
9.2,0,-108,-6.05417495687369
9.2,0,-107,-4.22507995807448
9.2,0,-106,-3.12238636013779
9.2,0,-105,-2.50866916568708
9.2,0,-104,-2.24940529866414
9.2,0,-103,-2.2603608223208
9.2,0,-102,-2.48427906879504
9.2,0,-101,-2.87957998368193
9.2,0,-100,-3.41443930151584
9.2,0,-99,-4.06354228938814
9.2,0,-98,-4.80633231196507
9.2,0,-97,-5.62622068055867
9.2,0,-96,-6.5105155357412
9.2,0,-95,-7.45095479990663
9.2,0,-94,-8.4447675398196
9.2,0,-93,-9.49617917474355
9.2,0,-92,-10.6182455446667
9.2,0,-91,-11.8348310841229
9.2,0,-90,-13.1822154728477
9.2,0,-89,-14.7081848852719
9.2,0,-88,-16.4591910463689
9.2,0,-87,-18.4162618331808
9.2,0,-86,-20.2540427844034
9.2,0,-85,-20.9528027180221
9.2,0,-84,-19.7619697594109
9.2,0,-83,-17.6193612586032
9.2,0,-82,-15.4880312260969
9.2,0,-81,-13.6585651534399
9.2,0,-80,-12.1594376364348
9.2,0,-79,-10.9654189792382
9.2,0,-78,-10.0501993940785
9.2,0,-77,-9.39618402321986
9.2,0,-76,-8.99466336309449
9.2,0,-75,-8.84408021255974
9.2,0,-74,-8.94762616107915
9.2,0,-73,-9.30917316644169
9.2,0,-72,-9.92429792972123
9.2,0,-71,-10.7588612574028
9.2,0,-70,-11.7022534843473
9.2,0,-69,-12.4985804241391
9.2,0,-68,-12.7676688628865
9.2,0,-67,-12.3022848503176
9.2,0,-66,-11.3165447350792
9.2,0,-65,-10.1859115175741
9.2,0,-64,-9.16052888467581
9.2,0,-63,-8.3536418826578
9.2,0,-62,-7.8136595934395
9.2,0,-61,-7.57271818012296
9.2,0,-60,-7.6694999397823
9.2,0,-59,-8.15937033435136
9.2,0,-58,-9.12036539369575
9.2,0,-57,-10.6580587025294
9.2,0,-56,-12.8914112381279
9.2,0,-55,-15.7479860854318
9.2,0,-54,-17.7520565611692
9.2,0,-53,-16.2978009931072
9.2,0,-52,-13.4772814878972
9.2,0,-51,-11.2104035820453
9.2,0,-50,-9.77553697425494
9.2,0,-49,-9.22861486490399
9.2,0,-48,-9.68482434952593
9.2,0,-47,-11.286286312909
9.2,0,-46,-13.6218976224615
9.2,0,-45,-13.8020029294671
9.2,0,-44,-11.323701802829
9.2,0,-43,-9.50019856600269
9.2,0,-42,-9.13061490149694
9.2,0,-41,-9.8435792676046
9.2,0,-40,-9.54335257814392
9.2,0,-39,-6.44961893973077
9.2,0,-38,-2.96650261322497
9.2,0,-37,-0.322992100880156
9.2,0,-36,1.42333866859037
9.2,0,-35,2.34105245547751
9.2,0,-34,2.45990748924835
9.2,0,-33,1.7912963911137
9.2,0,-32,0.391225614402658
9.2,0,-31,-1.54541432476497
9.2,0,-30,-3.65637247472194
9.2,0,-29,-5.66427653806288
9.2,0,-28,-7.48388324113938
9.2,0,-27,-8.66724062786627
9.2,0,-26,-9.11200062425672
9.2,0,-25,-10.1403425776879
9.2,0,-24,-13.009582445395
9.2,0,-23,-15.8476681816479
9.2,0,-22,-13.2918420044665
9.2,0,-21,-11.4358332441047
9.2,0,-20,-11.8535691989996
9.2,0,-19,-13.1405144858317
9.2,0,-18,-13.1206491882513
9.2,0,-17,-12.8587616751649
9.2,0,-16,-14.0228435180863
9.2,0,-15,-16.0635767726089
9.2,0,-14,-15.4139924095293
9.2,0,-13,-11.8511261841888
9.2,0,-12,-8.77323173109265
9.2,0,-11,-7.31080027884143
9.2,0,-10,-7.88031360514584
9.2,0,-9,-10.9224674219401
9.2,0,-8,-15.1151149294069
9.2,0,-7,-13.5818624634253
9.2,0,-6,-12.4343908146725
9.2,0,-5,-13.8733085009523
9.2,0,-4,-13.6849570744833
9.2,0,-3,-10.9204276094216
9.2,0,-2,-9.40479920515255
9.2,0,-1,-8.86692208594259
9.2,0,0,-8.38155458507272
9.3,0,-180,-6.19713602568599
9.3,0,-179,-5.84602832741756
9.3,0,-178,-6.31163707746311
9.3,0,-177,-6.9782737422853
9.3,0,-176,-7.73778449035107
9.3,0,-175,-8.73490923284385
9.3,0,-174,-9.47059305693437
9.3,0,-173,-9.19584999506932
9.3,0,-172,-8.10658588723945
9.3,0,-171,-6.68962829089211
9.3,0,-170,-5.435413516334
9.3,0,-169,-4.86532869590992
9.3,0,-168,-5.23745119463752
9.3,0,-167,-6.50850643757481
9.3,0,-166,-8.52147397471023
9.3,0,-165,-11.3368302440998
9.3,0,-164,-14.2736126046058
9.3,0,-163,-12.8508058448551
9.3,0,-162,-9.55778599349154
9.3,0,-161,-7.4942245594789
9.3,0,-160,-6.31883849113505
9.3,0,-159,-5.52703640466618
9.3,0,-158,-5.14321361181986
9.3,0,-157,-5.42185852387451
9.3,0,-156,-6.31888722050201
9.3,0,-155,-7.31821112754095
9.3,0,-154,-7.73989675142556
9.3,0,-153,-6.87587018981116
9.3,0,-152,-4.43876451143571
9.3,0,-151,-1.64508980057239
9.3,0,-150,0.466831006629684
9.3,0,-149,1.66952880100557
9.3,0,-148,2.07762382530312
9.3,0,-147,1.92731435836872
9.3,0,-146,1.47030156635644
9.3,0,-145,0.843627264753082
9.3,0,-144,0.0349512499313934
9.3,0,-143,-0.954689526112655
9.3,0,-142,-1.95726857610616
9.3,0,-141,-2.79054418669356
9.3,0,-140,-3.59825484781479
9.3,0,-139,-4.7703913128398
9.3,0,-138,-6.53555881008873
9.3,0,-137,-8.60561475097369
9.3,0,-136,-10.0560141319636
9.3,0,-135,-10.5048866711832
9.3,0,-134,-10.6104914050831
9.3,0,-133,-10.4258007514092
9.3,0,-132,-9.49531041520348
9.3,0,-131,-8.10999342436735
9.3,0,-130,-6.89173516875739
9.3,0,-129,-6.04116131745976
9.3,0,-128,-5.47548942851208
9.3,0,-127,-5.13967619707459
9.3,0,-126,-5.17543106464071
9.3,0,-125,-5.91162879941951
9.3,0,-124,-7.85389949062291
9.3,0,-123,-11.7096366852091
9.3,0,-122,-13.7133067021566
9.3,0,-121,-7.92463385747484
9.3,0,-120,-3.49462523221547
9.3,0,-119,-0.690489919560647
9.3,0,-118,1.05402613931461
9.3,0,-117,2.02558273932987
9.3,0,-116,2.37015874172059
9.3,0,-115,2.15990133490007
9.3,0,-114,1.4175548792989
9.3,0,-113,0.119776940782203
9.3,0,-112,-1.81730225114027
9.3,0,-111,-4.5785540937841
9.3,0,-110,-8.5088606906121
9.3,0,-109,-13.4651966458312
9.3,0,-108,-13.492546368442
9.3,0,-107,-9.58274565243619
9.3,0,-106,-6.8258806386481
9.3,0,-105,-5.10467934217434
9.3,0,-104,-4.05836561446832
9.3,0,-103,-3.47763899792814
9.3,0,-102,-3.23973855650412
9.3,0,-101,-3.26759886706638
9.3,0,-100,-3.51002819784647
9.3,0,-99,-3.93184621651565
9.3,0,-98,-4.50881374920221
9.3,0,-97,-5.22506685079524
9.3,0,-96,-6.07200208980776
9.3,0,-95,-7.04809410731337
9.3,0,-94,-8.15931843764665
9.3,0,-93,-9.41973354366835
9.3,0,-92,-10.8509603601413
9.3,0,-91,-12.4761990222296
9.3,0,-90,-14.2935111033765
9.3,0,-89,-16.1808438288464
9.3,0,-88,-17.6634900313359
9.3,0,-87,-17.8903264534664
9.3,0,-86,-16.6983590359347
9.3,0,-85,-14.9109273383558
9.3,0,-84,-13.153541992189
9.3,0,-83,-11.6309646531659
9.3,0,-82,-10.3781433144809
9.3,0,-81,-9.3880733275732
9.3,0,-80,-8.65040109585335
9.3,0,-79,-8.1611123972032
9.3,0,-78,-7.92441859654113
9.3,0,-77,-7.95277091832205
9.3,0,-76,-8.2661628549289
9.3,0,-75,-8.88942396688096
9.3,0,-74,-9.84179864652429
9.3,0,-73,-11.1001614167501
9.3,0,-72,-12.4876574470369
9.3,0,-71,-13.4713718070781
9.3,0,-70,-13.336813253887
9.3,0,-69,-12.1560042469791
9.3,0,-68,-10.6717714537275
9.3,0,-67,-9.36582462810991
9.3,0,-66,-8.38358915440015
9.3,0,-65,-7.73300151989992
9.3,0,-64,-7.38275997434017
9.3,0,-63,-7.29611307815119
9.3,0,-62,-7.44484248560257
9.3,0,-61,-7.81902681591142
9.3,0,-60,-8.43508900228157
9.3,0,-59,-9.34011246146683
9.3,0,-58,-10.6084735468831
9.3,0,-57,-12.3125617617653
9.3,0,-56,-14.3639363766023
9.3,0,-55,-15.9122776994973
9.3,0,-54,-15.3247678480894
9.3,0,-53,-13.2263368434815
9.3,0,-52,-11.3028587839288
9.3,0,-51,-10.1601118152717
9.3,0,-50,-9.96218183122637
9.3,0,-49,-10.7606428314462
9.3,0,-48,-12.0722287817705
9.3,0,-47,-11.6526945475109
9.3,0,-46,-8.89332404451764
9.3,0,-45,-6.2998580133727
9.3,0,-44,-4.74062754472417
9.3,0,-43,-4.16209660234885
9.3,0,-42,-4.17392712725879
9.3,0,-41,-3.91909344349486
9.3,0,-40,-2.64076734572432
9.3,0,-39,-0.785127002310117
9.3,0,-38,0.874117492786915
9.3,0,-37,2.02690073232331
9.3,0,-36,2.61667544492979
9.3,0,-35,2.63279204720797
9.3,0,-34,2.05741614979577
9.3,0,-33,0.890280008677105
9.3,0,-32,-0.796825823014953
9.3,0,-31,-2.84143761007132
9.3,0,-30,-5.11682752662549
9.3,0,-29,-7.67970349156881
9.3,0,-28,-10.4039773977492
9.3,0,-27,-12.3706292109084
9.3,0,-26,-13.2315483663496
9.3,0,-25,-13.3175190211166
9.3,0,-24,-11.784238444571
9.3,0,-23,-9.89233307642505
9.3,0,-22,-9.36615907053447
9.3,0,-21,-10.7150312574144
9.3,0,-20,-13.8164253621343
9.3,0,-19,-17.189299375231
9.3,0,-18,-19.4363473858344
9.3,0,-17,-21.1264950289024
9.3,0,-16,-17.7237200182824
9.3,0,-15,-13.8423056073663
9.3,0,-14,-11.0982518193476
9.3,0,-13,-8.7609574705587
9.3,0,-12,-7.3052118173509
9.3,0,-11,-7.51062964507583
9.3,0,-10,-9.84729017575342
9.3,0,-9,-13.1222985275839
9.3,0,-8,-12.1992312812681
9.3,0,-7,-10.7011385553827
9.3,0,-6,-10.8323514827485
9.3,0,-5,-10.6495261793692
9.3,0,-4,-9.51417643883902
9.3,0,-3,-9.00597908039379
9.3,0,-2,-9.18551771171626
9.3,0,-1,-9.35896576927323
9.3,0,0,-10.1953094162118
9.4,0,-180,-11.245108943494
9.4,0,-179,-8.10342922337919
9.4,0,-178,-6.81180974834264
9.4,0,-177,-6.51105007950787
9.4,0,-176,-6.49900483334693
9.4,0,-175,-6.73397728667485
9.4,0,-174,-7.57007863808905
9.4,0,-173,-9.02108738619791
9.4,0,-172,-10.2697286024966
9.4,0,-171,-9.93142374135233
9.4,0,-170,-8.19777418618223
9.4,0,-169,-6.52580844634024
9.4,0,-168,-5.67102579089414
9.4,0,-167,-5.67860771741865
9.4,0,-166,-6.21399550471174
9.4,0,-165,-7.01901391722328
9.4,0,-164,-8.46449665405761
9.4,0,-163,-11.3673651324092
9.4,0,-162,-15.5527832111765
9.4,0,-161,-14.6947297801456
9.4,0,-160,-11.0302329339891
9.4,0,-159,-8.26599435760031
9.4,0,-158,-6.08731318520254
9.4,0,-157,-4.59630026265663
9.4,0,-156,-3.98456092988954
9.4,0,-155,-4.21051263099151
9.4,0,-154,-5.10008480969817
9.4,0,-153,-6.55121291692795
9.4,0,-152,-8.06956379632686
9.4,0,-151,-7.12824378318074
9.4,0,-150,-3.83396303007272
9.4,0,-149,-1.04471103671222
9.4,0,-148,0.64587870738156
9.4,0,-147,1.44115483305743
9.4,0,-146,1.65472220549419
9.4,0,-145,1.56678837135763
9.4,0,-144,1.32190173618513
9.4,0,-143,0.949180385880437
9.4,0,-142,0.514744268356194
9.4,0,-141,0.156072571744329
9.4,0,-140,-0.122585484040856
9.4,0,-139,-0.566439939595368
9.4,0,-138,-1.4763089256201
9.4,0,-137,-2.99010597390195
9.4,0,-136,-4.94555351035425
9.4,0,-135,-6.82583658678071
9.4,0,-134,-8.25289624546534
9.4,0,-133,-9.55023284998151
9.4,0,-132,-10.7635340426438
9.4,0,-131,-10.5497970473239
9.4,0,-130,-8.62928566273545
9.4,0,-129,-6.64344604440743
9.4,0,-128,-5.29029907723292
9.4,0,-127,-4.55444358149293
9.4,0,-126,-4.31475249726474
9.4,0,-125,-4.54897338795588
9.4,0,-124,-5.4051895220712
9.4,0,-123,-7.24164651950327
9.4,0,-122,-10.6857249218999
9.4,0,-121,-14.4117773800025
9.4,0,-120,-9.92268617657693
9.4,0,-119,-5.06491717643607
9.4,0,-118,-1.92970125570872
9.4,0,-117,0.0724301333786977
9.4,0,-116,1.27621468353195
9.4,0,-115,1.85443088143416
9.4,0,-114,1.89855701520248
9.4,0,-113,1.45159264892784
9.4,0,-112,0.518796720968808
9.4,0,-111,-0.935289280620623
9.4,0,-110,-3.005863425479
9.4,0,-109,-5.89815200516844
9.4,0,-108,-10.0378856072603
9.4,0,-107,-15.7513836477083
9.4,0,-106,-16.2692651450604
9.4,0,-105,-11.7758517602604
9.4,0,-104,-8.83360708977698
9.4,0,-103,-7.06174091876013
9.4,0,-102,-6.01044327619332
9.4,0,-101,-5.44467751234945
9.4,0,-100,-5.23297672115749
9.4,0,-99,-5.29520140081915
9.4,0,-98,-5.57914481453171
9.4,0,-97,-6.04904318740426
9.4,0,-96,-6.67912104218407
9.4,0,-95,-7.44897486339627
9.4,0,-94,-8.33869635635866
9.4,0,-93,-9.32155073265604
9.4,0,-92,-10.3515059129236
9.4,0,-91,-11.3440883371473
9.4,0,-90,-12.1587260547058
9.4,0,-89,-12.6159764644026
9.4,0,-88,-12.588083668073
9.4,0,-87,-12.1025283956912
9.4,0,-86,-11.321788603472
9.4,0,-85,-10.4289024588038
9.4,0,-84,-9.55659821594856
9.4,0,-83,-8.78411061581528
9.4,0,-82,-8.15724199882493
9.4,0,-81,-7.70599333841573
9.4,0,-80,-7.45562515301208
9.4,0,-79,-7.43340835904803
9.4,0,-78,-7.67359119723804
9.4,0,-77,-8.22238386442533
9.4,0,-76,-9.14396836671217
9.4,0,-75,-10.5257005637529
9.4,0,-74,-12.4627298265878
9.4,0,-73,-14.8903459026225
9.4,0,-72,-16.7428008168262
9.4,0,-71,-15.8472245828598
9.4,0,-70,-13.3136637856627
9.4,0,-69,-11.0242838025284
9.4,0,-68,-9.34418252992417
9.4,0,-67,-8.21877281702377
9.4,0,-66,-7.55990905806012
9.4,0,-65,-7.29794015953003
9.4,0,-64,-7.38104574905773
9.4,0,-63,-7.77091091762008
9.4,0,-62,-8.44192273900796
9.4,0,-61,-9.38334769036596
9.4,0,-60,-10.5978661216271
9.4,0,-59,-12.0732740748013
9.4,0,-58,-13.6565567417196
9.4,0,-57,-14.7409832543678
9.4,0,-56,-14.3857035595387
9.4,0,-55,-12.7841575359367
9.4,0,-54,-11.0273080237827
9.4,0,-53,-9.75709882529298
9.4,0,-52,-9.23188037400094
9.4,0,-51,-9.60898697134424
9.4,0,-50,-10.8950211391559
9.4,0,-49,-11.9233598961794
9.4,0,-48,-9.92517118056196
9.4,0,-47,-6.51185558635872
9.4,0,-46,-3.85897358795275
9.4,0,-45,-2.23216538455596
9.4,0,-44,-1.48790329723066
9.4,0,-43,-1.36577810412244
9.4,0,-42,-1.4000773442397
9.4,0,-41,-1.01384027390614
9.4,0,-40,-0.0854595562834835
9.4,0,-39,0.954708164310947
9.4,0,-38,1.72028897064549
9.4,0,-37,2.07274917006937
9.4,0,-36,2.00065229557825
9.4,0,-35,1.51590677464084
9.4,0,-34,0.621103527612703
9.4,0,-33,-0.684684628544419
9.4,0,-32,-2.41442831188553
9.4,0,-31,-4.64467196687833
9.4,0,-30,-7.5274541970041
9.4,0,-29,-10.9503168852669
9.4,0,-28,-13.3130613545412
9.4,0,-27,-12.7342842525211
9.4,0,-26,-10.731392043517
9.4,0,-25,-8.69437098245125
9.4,0,-24,-7.44207081629427
9.4,0,-23,-7.5328102405817
9.4,0,-22,-9.29753011521884
9.4,0,-21,-12.9090104390145
9.4,0,-20,-17.905906903572
9.4,0,-19,-21.7309465703641
9.4,0,-18,-18.3960938195074
9.4,0,-17,-13.31419660822
9.4,0,-16,-10.5137264907073
9.4,0,-15,-9.37199756278118
9.4,0,-14,-8.70969042199338
9.4,0,-13,-8.06102943903945
9.4,0,-12,-8.26449584634389
9.4,0,-11,-10.0567749629012
9.4,0,-10,-12.4794135386758
9.4,0,-9,-12.1693612802823
9.4,0,-8,-10.9546052260705
9.4,0,-7,-10.4928527702326
9.4,0,-6,-9.76788208253756
9.4,0,-5,-8.95640429661674
9.4,0,-4,-8.9383623492117
9.4,0,-3,-9.48775052654739
9.4,0,-2,-10.1901489277078
9.4,0,-1,-12.1405744004513
9.4,0,0,-17.0060508212052
9.5,0,-180,-13.483262850017
9.5,0,-179,-14.7811703335743
9.5,0,-178,-10.4537955790982
9.5,0,-177,-8.25691448138571
9.5,0,-176,-7.36109296188898
9.5,0,-175,-6.83601688240052
9.5,0,-174,-6.53906435340828
9.5,0,-173,-6.8264635705447
9.5,0,-172,-7.97494232756485
9.5,0,-171,-9.86622985346993
9.5,0,-170,-11.1331375685577
9.5,0,-169,-9.99795172367984
9.5,0,-168,-8.15898406812743
9.5,0,-167,-7.05992034503583
9.5,0,-166,-6.61523929997716
9.5,0,-165,-6.34797513460064
9.5,0,-164,-6.21560128872067
9.5,0,-163,-6.74776522158689
9.5,0,-162,-8.52660208454801
9.5,0,-161,-11.9127847863728
9.5,0,-160,-15.4789761763831
9.5,0,-159,-13.3543696905209
9.5,0,-158,-9.28405096152156
9.5,0,-157,-6.19690173413461
9.5,0,-156,-4.23684331176808
9.5,0,-155,-3.35276229960457
9.5,0,-154,-3.42069902412396
9.5,0,-153,-4.29758803703684
9.5,0,-152,-5.94021301009099
9.5,0,-151,-8.1144937841144
9.5,0,-150,-8.22112762631711
9.5,0,-149,-4.87283463898859
9.5,0,-148,-1.72065526367104
9.5,0,-147,0.276362675306526
9.5,0,-146,1.31964331812407
9.5,0,-145,1.71722806821186
9.5,0,-144,1.75450265199316
9.5,0,-143,1.65365274932126
9.5,0,-142,1.58107842650575
9.5,0,-141,1.66863953008885
9.5,0,-140,1.92507712031345
9.5,0,-139,2.15342450817821
9.5,0,-138,2.0724743774604
9.5,0,-137,1.48082636110941
9.5,0,-136,0.309790803278462
9.5,0,-135,-1.38098169579844
9.5,0,-134,-3.44738798982648
9.5,0,-133,-5.83578997878841
9.5,0,-132,-8.83463111833353
9.5,0,-131,-12.7538642535949
9.5,0,-130,-14.0726829779085
9.5,0,-129,-10.4442024241296
9.5,0,-128,-7.48969992038875
9.5,0,-127,-5.82879660530852
9.5,0,-126,-5.04911915380847
9.5,0,-125,-4.80782319037533
9.5,0,-124,-4.89550900481261
9.5,0,-123,-5.28488555216911
9.5,0,-122,-6.11518771955579
9.5,0,-121,-7.56316396978571
9.5,0,-120,-9.43184932477355
9.5,0,-119,-9.95101430747061
9.5,0,-118,-7.66754552089125
9.5,0,-117,-4.80334160311814
9.5,0,-116,-2.5801132268666
9.5,0,-115,-1.07634740055004
9.5,0,-114,-0.189822248249911
9.5,0,-113,0.169494750650367
9.5,0,-112,0.0614524163510895
9.5,0,-111,-0.480167575060369
9.5,0,-110,-1.44368594252314
9.5,0,-109,-2.83755749986526
9.5,0,-108,-4.68693880066467
9.5,0,-107,-7.01255449076974
9.5,0,-106,-9.71973573440984
9.5,0,-105,-12.1846774466793
9.5,0,-104,-12.9747553722378
9.5,0,-103,-11.9651026399176
9.5,0,-102,-10.5685408701573
9.5,0,-101,-9.46448675198271
9.5,0,-100,-8.74366565495545
9.5,0,-99,-8.35670527782131
9.5,0,-98,-8.24008213497634
9.5,0,-97,-8.33820214817439
9.5,0,-96,-8.60316731690885
9.5,0,-95,-8.990206366346
9.5,0,-94,-9.45233703801276
9.5,0,-93,-9.93540473491183
9.5,0,-92,-10.3755204990984
9.5,0,-91,-10.7028073875211
9.5,0,-90,-10.8551394376147
9.5,0,-89,-10.7988565403874
9.5,0,-88,-10.5431240650767
9.5,0,-87,-10.1354746342492
9.5,0,-86,-9.64237757400421
9.5,0,-85,-9.1299042063777
9.5,0,-84,-8.6538106846343
9.5,0,-83,-8.25824927128027
9.5,0,-82,-7.9786523218135
9.5,0,-81,-7.84552819425049
9.5,0,-80,-7.88778849707332
9.5,0,-79,-8.13520969256725
9.5,0,-78,-8.61964767163138
9.5,0,-77,-9.37345997948413
9.5,0,-76,-10.4196339275274
9.5,0,-75,-11.736414177887
9.5,0,-74,-13.1552987390372
9.5,0,-73,-14.1893713377036
9.5,0,-72,-14.1990568955024
9.5,0,-71,-13.2303722545947
9.5,0,-70,-11.9573220253939
9.5,0,-69,-10.8588384477095
9.5,0,-68,-10.1049426170436
9.5,0,-67,-9.72855690609818
9.5,0,-66,-9.72015205972485
9.5,0,-65,-10.0595561350992
9.5,0,-64,-10.7239352877088
9.5,0,-63,-11.6860458785786
9.5,0,-62,-12.9010655109309
9.5,0,-61,-14.2630892877008
9.5,0,-60,-15.4945576751247
9.5,0,-59,-16.0348241866307
9.5,0,-58,-15.4002191774776
9.5,0,-57,-13.8774769586957
9.5,0,-56,-12.1541485473279
9.5,0,-55,-10.6943414651172
9.5,0,-54,-9.73977473970177
9.5,0,-53,-9.4450376378583
9.5,0,-52,-9.89439821889385
9.5,0,-51,-10.7861211435706
9.5,0,-50,-10.4800685556274
9.5,0,-49,-7.78839104837189
9.5,0,-48,-4.63463134170086
9.5,0,-47,-2.18897922788775
9.5,0,-46,-0.590080389326842
9.5,0,-45,0.242405015976836
9.5,0,-44,0.441831955982314
9.5,0,-43,0.222535319505348
9.5,0,-42,-0.0873383550987997
9.5,0,-41,-0.174566172480994
9.5,0,-40,-0.00622139175956722
9.5,0,-39,0.198307210952924
9.5,0,-38,0.261796801613914
9.5,0,-37,0.163191062655053
9.5,0,-36,-0.0603130090606372
9.5,0,-35,-0.446824614014341
9.5,0,-34,-1.14811790120499
9.5,0,-33,-2.3851970453642
9.5,0,-32,-4.4321719567786
9.5,0,-31,-7.68108385886369
9.5,0,-30,-12.6040428585723
9.5,0,-29,-15.9614383394172
9.5,0,-28,-12.2630503987294
9.5,0,-27,-9.01413316836701
9.5,0,-26,-7.06698344646845
9.5,0,-25,-6.21970471108932
9.5,0,-24,-6.59435441828994
9.5,0,-23,-8.45982010024715
9.5,0,-22,-12.1923875141479
9.5,0,-21,-18.1242221296264
9.5,0,-20,-21.1456404284949
9.5,0,-19,-15.9283301125067
9.5,0,-18,-11.7705565052185
9.5,0,-17,-9.56287031364476
9.5,0,-16,-8.99983099305012
9.5,0,-15,-9.36771194792969
9.5,0,-14,-9.69607816677112
9.5,0,-13,-10.0237572831328
9.5,0,-12,-11.0529863383803
9.5,0,-11,-12.067491878703
9.5,0,-10,-11.535895757033
9.5,0,-9,-10.5199610677394
9.5,0,-8,-9.77019934320759
9.5,0,-7,-9.01926349792413
9.5,0,-6,-8.76143981323968
9.5,0,-5,-9.59248149796656
9.5,0,-4,-11.0668545132559
9.5,0,-3,-12.2671876035998
9.5,0,-2,-14.5060986423518
9.5,0,-1,-17.7727085995179
9.5,0,0,-12.1607516684602
9.6,0,-180,-6.87790879173425
9.6,0,-179,-10.5155149110511
9.6,0,-178,-14.6311026057537
9.6,0,-177,-12.3540353604276
9.6,0,-176,-9.42382271049638
9.6,0,-175,-7.77643980190405
9.6,0,-174,-6.64596746737304
9.6,0,-173,-5.89647311276085
9.6,0,-172,-5.91198341726888
9.6,0,-171,-7.00698570229111
9.6,0,-170,-9.06177245885113
9.6,0,-169,-10.8105929993994
9.6,0,-168,-10.587058994715
9.6,0,-167,-9.50964020747308
9.6,0,-166,-8.64591834487008
9.6,0,-165,-7.7015675749251
9.6,0,-164,-6.41593809497851
9.6,0,-163,-5.32781923463516
9.6,0,-162,-5.13794336164842
9.6,0,-161,-6.30370759024678
9.6,0,-160,-9.2393879172362
9.6,0,-159,-14.4655808927809
9.6,0,-158,-16.3685180067518
9.6,0,-157,-10.5983236498795
9.6,0,-156,-6.47112475110255
9.6,0,-155,-3.9760384346062
9.6,0,-154,-2.77384418520451
9.6,0,-153,-2.64634993807373
9.6,0,-152,-3.38541485888864
9.6,0,-151,-4.82719521678112
9.6,0,-150,-6.71798510665654
9.6,0,-149,-7.46925897086886
9.6,0,-148,-5.24750406562188
9.6,0,-147,-2.42870870516265
9.6,0,-146,-0.498081953351753
9.6,0,-145,0.534512309782366
9.6,0,-144,0.970667323160467
9.6,0,-143,1.16538574413621
9.6,0,-142,1.41900787862428
9.6,0,-141,1.88681874110965
9.6,0,-140,2.54517561554101
9.6,0,-139,3.21374616990689
9.6,0,-138,3.64804770796531
9.6,0,-137,3.64786290349812
9.6,0,-136,3.10314329779611
9.6,0,-135,1.99130622754092
9.6,0,-134,0.361780504524943
9.6,0,-133,-1.70815148842154
9.6,0,-132,-4.24659718031644
9.6,0,-131,-7.62965788595904
9.6,0,-130,-12.985466800296
9.6,0,-129,-20.3478544432881
9.6,0,-128,-14.1472255998516
9.6,0,-127,-9.87437416379198
9.6,0,-126,-7.89651898644693
9.6,0,-125,-6.99924122267484
9.6,0,-124,-6.44213598513199
9.6,0,-123,-5.77320487497657
9.6,0,-122,-5.00106521105495
9.6,0,-121,-4.41953832447255
9.6,0,-120,-4.27156391467768
9.6,0,-119,-4.64211803472741
9.6,0,-118,-5.43313739371458
9.6,0,-117,-6.24172471406967
9.6,0,-116,-6.35120428111556
9.6,0,-115,-5.46867285344262
9.6,0,-114,-4.1506889266187
9.6,0,-113,-2.966275047018
9.6,0,-112,-2.13652586291249
9.6,0,-111,-1.69596732439587
9.6,0,-110,-1.6191143269974
9.6,0,-109,-1.86578510137926
9.6,0,-108,-2.39246360430741
9.6,0,-107,-3.15183203407445
9.6,0,-106,-4.08769605378208
9.6,0,-105,-5.12840732457158
9.6,0,-104,-6.18319545056667
9.6,0,-103,-7.14958195584346
9.6,0,-102,-7.93880140685214
9.6,0,-101,-8.50965165113588
9.6,0,-100,-8.88202123310305
9.6,0,-99,-9.11550846968165
9.6,0,-98,-9.27429773933073
9.6,0,-97,-9.40464038389869
9.6,0,-96,-9.52972117106036
9.6,0,-95,-9.65385554090281
9.6,0,-94,-9.76904494787675
9.6,0,-93,-9.86112349203134
9.6,0,-92,-9.91499910167515
9.6,0,-91,-9.91895846886217
9.6,0,-90,-9.86777416024891
9.6,0,-89,-9.76420901184102
9.6,0,-88,-9.61877517539834
9.6,0,-87,-9.44812085549007
9.6,0,-86,-9.27278742588595
9.6,0,-85,-9.11505699789942
9.6,0,-84,-8.99728395448308
9.6,0,-83,-8.94072055654541
9.6,0,-82,-8.96456619152622
9.6,0,-81,-9.08479457101149
9.6,0,-80,-9.31216451162375
9.6,0,-79,-9.64865266959027
9.6,0,-78,-10.0815176580215
9.6,0,-77,-10.5750379642262
9.6,0,-76,-11.0633869723749
9.6,0,-75,-11.4553129170791
9.6,0,-74,-11.6647582044691
9.6,0,-73,-11.6605622486848
9.6,0,-72,-11.4912183474549
9.6,0,-71,-11.2550123524973
9.6,0,-70,-11.0480547161098
9.6,0,-69,-10.9337729531893
9.6,0,-68,-10.9405942293044
9.6,0,-67,-11.0757208925784
9.6,0,-66,-11.3455299548181
9.6,0,-65,-11.7755394878626
9.6,0,-64,-12.4209762264438
9.6,0,-63,-13.3574604232184
9.6,0,-62,-14.6295115891031
9.6,0,-61,-16.0715074475619
9.6,0,-60,-16.9021614527276
9.6,0,-59,-16.0845116284488
9.6,0,-58,-14.1282667615387
9.6,0,-57,-12.1746645725118
9.6,0,-56,-10.7033443172005
9.6,0,-55,-9.83147761468944
9.6,0,-54,-9.56950538721554
9.6,0,-53,-9.77457404789418
9.6,0,-52,-9.79733300746813
9.6,0,-51,-8.47686088576474
9.6,0,-50,-5.90330021293481
9.6,0,-49,-3.25852367890058
9.6,0,-48,-1.13585371556055
9.6,0,-47,0.355357493809678
9.6,0,-46,1.25206610305812
9.6,0,-45,1.63923984655619
9.6,0,-44,1.64169247160294
9.6,0,-43,1.42316220129643
9.6,0,-42,1.1436453844362
9.6,0,-41,0.878730920323889
9.6,0,-40,0.601205593561313
9.6,0,-39,0.281893888063005
9.6,0,-38,-0.00863045168711992
9.6,0,-37,-0.15749363299802
9.6,0,-36,-0.210607692383882
9.6,0,-35,-0.436429398917784
9.6,0,-34,-1.1710328208437
9.6,0,-33,-2.70846050282143
9.6,0,-32,-5.31432932085623
9.6,0,-31,-9.09285912116273
9.6,0,-30,-11.9507082201557
9.6,0,-29,-9.86682746104535
9.6,0,-28,-7.02756469393003
9.6,0,-27,-5.34326044706778
9.6,0,-26,-4.86283898215797
9.6,0,-25,-5.61858958549664
9.6,0,-24,-7.75071998592035
9.6,0,-23,-11.5761278782876
9.6,0,-22,-17.8370716337074
9.6,0,-21,-19.7733127087473
9.6,0,-20,-13.249922197911
9.6,0,-19,-9.43726458165635
9.6,0,-18,-7.74134013879556
9.6,0,-17,-7.70224275332313
9.6,0,-16,-8.87909950172182
9.6,0,-15,-10.3196048819953
9.6,0,-14,-10.9058391398137
9.6,0,-13,-10.8402313347931
9.6,0,-12,-10.7245653089051
9.6,0,-11,-10.5798307776093
9.6,0,-10,-10.0693689660766
9.6,0,-9,-8.98218911876086
9.6,0,-8,-7.99414692809464
9.6,0,-7,-7.98754482892408
9.6,0,-6,-9.29710396770558
9.6,0,-5,-11.5628127886947
9.6,0,-4,-14.0565405082618
9.6,0,-3,-16.9010868540997
9.6,0,-2,-15.0095622965241
9.6,0,-1,-9.71909497549411
9.6,0,0,-6.69125453466548
9.7,0,-180,-5.10044185437174
9.7,0,-179,-5.91711107714446
9.7,0,-178,-8.5984187652422
9.7,0,-177,-12.7845366036726
9.7,0,-176,-13.1212080263243
9.7,0,-175,-10.1791879183732
9.7,0,-174,-8.24160172020703
9.7,0,-173,-6.95113395772968
9.7,0,-172,-6.10850011751851
9.7,0,-171,-6.06225775313215
9.7,0,-170,-7.06038149175071
9.7,0,-169,-8.87240713519654
9.7,0,-168,-10.5444440525538
9.7,0,-167,-11.2207259443534
9.7,0,-166,-11.2236772847444
9.7,0,-165,-10.4858116732118
9.7,0,-164,-8.56875743414005
9.7,0,-163,-6.28309065768419
9.7,0,-162,-4.69892629573554
9.7,0,-161,-4.32408600345508
9.7,0,-160,-5.40927954081581
9.7,0,-159,-8.25822632752475
9.7,0,-158,-13.5787654878748
9.7,0,-157,-17.9679890612092
9.7,0,-156,-11.1607175780556
9.7,0,-155,-6.36691694909455
9.7,0,-154,-3.58281047954149
9.7,0,-153,-2.24372883619058
9.7,0,-152,-2.02737359275673
9.7,0,-151,-2.63688318766398
9.7,0,-150,-3.82655895394934
9.7,0,-149,-5.47631662196633
9.7,0,-148,-7.0474286626104
9.7,0,-147,-6.641592619897
9.7,0,-146,-4.3964858042133
9.7,0,-145,-2.38353476654373
9.7,0,-144,-1.11314492688537
9.7,0,-143,-0.31928370458283
9.7,0,-142,0.384282944366844
9.7,0,-141,1.23328475902332
9.7,0,-140,2.22973650969894
9.7,0,-139,3.23491076489083
9.7,0,-138,4.06915857809094
9.7,0,-137,4.56696000854611
9.7,0,-136,4.61167206393826
9.7,0,-135,4.14963579270029
9.7,0,-134,3.18953456824692
9.7,0,-133,1.7935620352461
9.7,0,-132,0.0466234079977395
9.7,0,-131,-2.01418834596175
9.7,0,-130,-4.46449023709298
9.7,0,-129,-7.39909090034469
9.7,0,-128,-10.3753404566759
9.7,0,-127,-11.7348429758268
9.7,0,-126,-11.3414145295412
9.7,0,-125,-10.8921921702695
9.7,0,-124,-10.4228710606793
9.7,0,-123,-8.88314545102081
9.7,0,-122,-6.46177782262478
9.7,0,-121,-4.22179071346355
9.7,0,-120,-2.63344780994976
9.7,0,-119,-1.76267740303572
9.7,0,-118,-1.58051042779345
9.7,0,-117,-2.05754047264946
9.7,0,-116,-3.17234366985931
9.7,0,-115,-4.85228632016417
9.7,0,-114,-6.73093466980125
9.7,0,-113,-7.72123261068294
9.7,0,-112,-6.96189880495245
9.7,0,-111,-5.37482293064179
9.7,0,-110,-3.92855088641825
9.7,0,-109,-2.8847731858034
9.7,0,-108,-2.23570143968975
9.7,0,-107,-1.9206992468885
9.7,0,-106,-1.87871683417498
9.7,0,-105,-2.05697259071451
9.7,0,-104,-2.410245058913
9.7,0,-103,-2.89875150311639
9.7,0,-102,-3.48635195727668
9.7,0,-101,-4.13941576483367
9.7,0,-100,-4.82639731877509
9.7,0,-99,-5.51809645992944
9.7,0,-98,-6.18849944456535
9.7,0,-97,-6.81596872569053
9.7,0,-96,-7.38442306891425
9.7,0,-95,-7.88411625761688
9.7,0,-94,-8.31174444120357
9.7,0,-93,-8.66984986104336
9.7,0,-92,-8.96571496619146
9.7,0,-91,-9.21003958790392
9.7,0,-90,-9.41564476412405
9.7,0,-89,-9.5963153885065
9.7,0,-88,-9.76575794785669
9.7,0,-87,-9.9365471914305
9.7,0,-86,-10.1188661263127
9.7,0,-85,-10.3188023765542
9.7,0,-84,-10.5359869542609
9.7,0,-83,-10.7605837462563
9.7,0,-82,-10.9703404674857
9.7,0,-81,-11.129874691525
9.7,0,-80,-11.1960591661492
9.7,0,-79,-11.1325452770852
9.7,0,-78,-10.9295905838393
9.7,0,-77,-10.6163824051969
9.7,0,-76,-10.2554141885734
9.7,0,-75,-9.92360362658344
9.7,0,-74,-9.69359710877359
9.7,0,-73,-9.62233505059412
9.7,0,-72,-9.7441981184999
9.7,0,-71,-10.0617931635855
9.7,0,-70,-10.5284060848138
9.7,0,-69,-11.0258183251714
9.7,0,-68,-11.3716617783137
9.7,0,-67,-11.414901355274
9.7,0,-66,-11.1737501318507
9.7,0,-65,-10.8315678698689
9.7,0,-64,-10.5935123202672
9.7,0,-63,-10.5845148379783
9.7,0,-62,-10.8229401127883
9.7,0,-61,-11.2044468181705
9.7,0,-60,-11.4841026064327
9.7,0,-59,-11.3610159430227
9.7,0,-58,-10.7382017434382
9.7,0,-57,-9.83662266087915
9.7,0,-56,-8.95613229835555
9.7,0,-55,-8.24303971069706
9.7,0,-54,-7.60214384145806
9.7,0,-53,-6.69475500681
9.7,0,-52,-5.2102086150584
9.7,0,-51,-3.28885185938931
9.7,0,-50,-1.3666998218159
9.7,0,-49,0.23559318532655
9.7,0,-48,1.39024521810123
9.7,0,-47,2.08830873593836
9.7,0,-46,2.38933751761823
9.7,0,-45,2.39959803262616
9.7,0,-44,2.24534331650659
9.7,0,-43,2.02208638017575
9.7,0,-42,1.75036575813753
9.7,0,-41,1.39513583786482
9.7,0,-40,0.942583328042915
9.7,0,-39,0.460100442006005
9.7,0,-38,0.0612057094335766
9.7,0,-37,-0.239862510792112
9.7,0,-36,-0.630239056051183
9.7,0,-35,-1.42067865320741
9.7,0,-34,-2.9273328153922
9.7,0,-33,-5.43255102906861
9.7,0,-32,-8.94594393022473
9.7,0,-31,-11.0845098969496
9.7,0,-30,-8.7647339842134
9.7,0,-29,-5.99073173715058
9.7,0,-28,-4.35457514020885
9.7,0,-27,-3.96021937513198
9.7,0,-26,-4.89911257923404
9.7,0,-25,-7.37083956522175
9.7,0,-24,-11.7070466575835
9.7,0,-23,-17.9759370442745
9.7,0,-22,-18.3121885754242
9.7,0,-21,-12.6759468382495
9.7,0,-20,-8.86360985599737
9.7,0,-19,-6.96134422959204
9.7,0,-18,-6.7398998672517
9.7,0,-17,-7.95771827737538
9.7,0,-16,-10.0303791230391
9.7,0,-15,-11.3745098738578
9.7,0,-14,-10.8943318954688
9.7,0,-13,-10.0639823408406
9.7,0,-12,-9.96604973773088
9.7,0,-11,-10.0745407379404
9.7,0,-10,-9.09651756274087
9.7,0,-9,-7.79106055340318
9.7,0,-8,-7.59695107941317
9.7,0,-7,-8.83044842835604
9.7,0,-6,-10.9315784864932
9.7,0,-5,-13.1603681305969
9.7,0,-4,-15.0447613315529
9.7,0,-3,-12.3091592478052
9.7,0,-2,-8.1349415950473
9.7,0,-1,-5.97847233056564
9.7,0,0,-5.81914200313864
9.8,0,-180,-6.82359834707024
9.8,0,-179,-5.16528434714043
9.8,0,-178,-5.32464662546865
9.8,0,-177,-7.19078271410983
9.8,0,-176,-10.5123457947649
9.8,0,-175,-12.3912178202076
9.8,0,-174,-10.6433587860165
9.8,0,-173,-8.83296507583948
9.8,0,-172,-7.49386762422527
9.8,0,-171,-6.51939039965243
9.8,0,-170,-6.28780675903056
9.8,0,-169,-7.01626874175771
9.8,0,-168,-8.40914782471419
9.8,0,-167,-9.7957554081709
9.8,0,-166,-10.972474521119
9.8,0,-165,-12.1317020543323
9.8,0,-164,-12.0000929845328
9.8,0,-163,-9.39984472421891
9.8,0,-162,-6.46578109747105
9.8,0,-161,-4.59116096903613
9.8,0,-160,-4.08095610744114
9.8,0,-159,-5.02904171038072
9.8,0,-158,-7.56759792384108
9.8,0,-157,-12.1266267889746
9.8,0,-156,-17.9486304745598
9.8,0,-155,-12.1078944028499
9.8,0,-154,-6.59909605385721
9.8,0,-153,-3.49423665140138
9.8,0,-152,-2.00340989737335
9.8,0,-151,-1.66375472288755
9.8,0,-150,-2.08367085588175
9.8,0,-149,-2.98707343259238
9.8,0,-148,-4.37875819780588
9.8,0,-147,-6.26818000675483
9.8,0,-146,-7.43786061437883
9.8,0,-145,-6.15787123340922
9.8,0,-144,-4.06647379159489
9.8,0,-143,-2.46000612414699
9.8,0,-142,-1.23290191648105
9.8,0,-141,-0.0431277658068973
9.8,0,-140,1.24094378991375
9.8,0,-139,2.54474734635804
9.8,0,-138,3.7348865252623
9.8,0,-137,4.68138439472918
9.8,0,-136,5.27257004025604
9.8,0,-135,5.43365197193081
9.8,0,-134,5.14023258603726
9.8,0,-133,4.42157895053041
9.8,0,-132,3.35542469334482
9.8,0,-131,2.04755921774222
9.8,0,-130,0.592295715163602
9.8,0,-129,-0.956454414849308
9.8,0,-128,-2.5609427690604
9.8,0,-127,-4.16395595968546
9.8,0,-126,-5.77192498401112
9.8,0,-125,-7.64059068140136
9.8,0,-124,-10.2333065177002
9.8,0,-123,-12.7626628386339
9.8,0,-122,-10.4744694374345
9.8,0,-121,-6.24093654266951
9.8,0,-120,-3.13535656446154
9.8,0,-119,-1.12914819252941
9.8,0,-118,0.00966865872714121
9.8,0,-117,0.419021371998939
9.8,0,-116,0.159009544686124
9.8,0,-115,-0.775986822848669
9.8,0,-114,-2.46789237024251
9.8,0,-113,-5.11077864399469
9.8,0,-112,-8.97828327902752
9.8,0,-111,-12.6834489673424
9.8,0,-110,-10.5242695353482
9.8,0,-109,-6.91627371747746
9.8,0,-108,-4.44710165921308
9.8,0,-107,-2.85948016271107
9.8,0,-106,-1.8709965618112
9.8,0,-105,-1.30934077375503
9.8,0,-104,-1.06613753666343
9.8,0,-103,-1.06796484197475
9.8,0,-102,-1.26138407037886
9.8,0,-101,-1.60501347349811
9.8,0,-100,-2.06515396441481
9.8,0,-99,-2.61333356011958
9.8,0,-98,-3.22498444923095
9.8,0,-97,-3.87885164074584
9.8,0,-96,-4.55690153092142
9.8,0,-95,-5.24456053251475
9.8,0,-94,-5.93112246928576
9.8,0,-93,-6.61015424505756
9.8,0,-92,-7.27972777310214
9.8,0,-91,-7.94232221627442
9.8,0,-90,-8.60425934090957
9.8,0,-89,-9.27451275788266
9.8,0,-88,-9.96260183924269
9.8,0,-87,-10.6749665317545
9.8,0,-86,-11.4086946068672
9.8,0,-85,-12.1410538502134
9.8,0,-84,-12.8146208129153
9.8,0,-83,-13.3254850500687
9.8,0,-82,-13.5389734706197
9.8,0,-81,-13.3581232450255
9.8,0,-80,-12.8040388888122
9.8,0,-79,-12.0118788822071
9.8,0,-78,-11.1482293656445
9.8,0,-77,-10.3468055000945
9.8,0,-76,-9.69591621831755
9.8,0,-75,-9.25007979729187
9.8,0,-74,-9.04174063505262
9.8,0,-73,-9.08437891405757
9.8,0,-72,-9.36300555863374
9.8,0,-71,-9.80712796211878
9.8,0,-70,-10.2506913518543
9.8,0,-69,-10.4357183830155
9.8,0,-68,-10.1684930765778
9.8,0,-67,-9.52604557283596
9.8,0,-66,-8.78918153069544
9.8,0,-65,-8.21513812606374
9.8,0,-64,-7.94505988002167
9.8,0,-63,-8.01500523271361
9.8,0,-62,-8.35971726253464
9.8,0,-61,-8.77921499202345
9.8,0,-60,-8.93687489199711
9.8,0,-59,-8.55436923407846
9.8,0,-58,-7.68520323989941
9.8,0,-57,-6.60591154820636
9.8,0,-56,-5.51262344183276
9.8,0,-55,-4.43025187094481
9.8,0,-54,-3.28137910216064
9.8,0,-53,-2.00211909480555
9.8,0,-52,-0.632763173283647
9.8,0,-51,0.691829213326735
9.8,0,-50,1.82280028267258
9.8,0,-49,2.65719543259496
9.8,0,-48,3.15349900746358
9.8,0,-47,3.32777956312416
9.8,0,-46,3.24468284228591
9.8,0,-45,2.99646108409867
9.8,0,-44,2.66179726592011
9.8,0,-43,2.26616094715237
9.8,0,-42,1.78913450142376
9.8,0,-41,1.22268139320712
9.8,0,-40,0.621264233577904
9.8,0,-39,0.0709472823480589
9.8,0,-38,-0.434224499320048
9.8,0,-37,-1.078815561006
9.8,0,-36,-2.16474072204369
9.8,0,-35,-4.00525409601671
9.8,0,-34,-6.81439535512728
9.8,0,-33,-9.92822021490194
9.8,0,-32,-9.87529089966616
9.8,0,-31,-7.07111842623686
9.8,0,-30,-4.69368428202699
9.8,0,-29,-3.34901690980854
9.8,0,-28,-3.1526731393103
9.8,0,-27,-4.28563514464979
9.8,0,-26,-7.07948203404372
9.8,0,-25,-12.2136112250233
9.8,0,-24,-19.9273036450725
9.8,0,-23,-16.8515653738001
9.8,0,-22,-11.7661013088344
9.8,0,-21,-8.52360266121448
9.8,0,-20,-6.81358334389809
9.8,0,-19,-6.59384553254627
9.8,0,-18,-7.75368516684779
9.8,0,-17,-9.8984133931542
9.8,0,-16,-11.5321199606314
9.8,0,-15,-10.940770920207
9.8,0,-14,-9.76309447185066
9.8,0,-13,-9.49321987729171
9.8,0,-12,-9.68368126778581
9.8,0,-11,-8.89792691126177
9.8,0,-10,-7.6571480429803
9.8,0,-9,-7.45025255601709
9.8,0,-8,-8.6463599785784
9.8,0,-7,-10.7207561752808
9.8,0,-6,-12.7652727290016
9.8,0,-5,-13.3974846527232
9.8,0,-4,-10.3752773110745
9.8,0,-3,-7.05273174687343
9.8,0,-2,-5.51890070650081
9.8,0,-1,-5.95112750905014
9.8,0,0,-8.55471193854546
9.9,0,-180,-14.1978085482124
9.9,0,-179,-8.00116917950483
9.9,0,-178,-5.39073453437512
9.9,0,-177,-4.86380550478105
9.9,0,-176,-6.09291869356626
9.9,0,-175,-8.84033287674578
9.9,0,-174,-11.3824945699126
9.9,0,-173,-10.9468065808878
9.9,0,-172,-9.49088076245089
9.9,0,-171,-8.15707662456093
9.9,0,-170,-7.03517803876442
9.9,0,-169,-6.57038895675522
9.9,0,-168,-6.93652790242245
9.9,0,-167,-7.78387304295872
9.9,0,-166,-8.65434647656455
9.9,0,-165,-9.68031632070162
9.9,0,-164,-11.2452568537192
9.9,0,-163,-12.3390133861745
9.9,0,-162,-10.3058067881722
9.9,0,-161,-7.09734155120957
9.9,0,-160,-4.95693153977996
9.9,0,-159,-4.22765842892205
9.9,0,-158,-4.87291419020882
9.9,0,-157,-6.8516424448061
9.9,0,-156,-10.4138690083088
9.9,0,-155,-16.1886570583739
9.9,0,-154,-12.9555218335272
9.9,0,-153,-6.8153048030187
9.9,0,-152,-3.45773470508062
9.9,0,-151,-1.85634549933563
9.9,0,-150,-1.40153365942995
9.9,0,-149,-1.64325244503002
9.9,0,-148,-2.3247263242279
9.9,0,-147,-3.51500764035904
9.9,0,-146,-5.36702351425613
9.9,0,-145,-7.20230118063823
9.9,0,-144,-7.00475854304382
9.9,0,-143,-5.20451305798747
9.9,0,-142,-3.48382251234972
9.9,0,-141,-2.02127414371681
9.9,0,-140,-0.561407769136952
9.9,0,-139,0.974407284386952
9.9,0,-138,2.49907386281318
9.9,0,-137,3.88815435216027
9.9,0,-136,5.0208915294187
9.9,0,-135,5.79669927965901
9.9,0,-134,6.15630632581399
9.9,0,-133,6.09253329225946
9.9,0,-132,5.64976338440347
9.9,0,-131,4.91557858994795
9.9,0,-130,3.99920314506489
9.9,0,-129,2.99356285870557
9.9,0,-128,1.93959712338238
9.9,0,-127,0.817544895241259
9.9,0,-126,-0.449524039709115
9.9,0,-125,-2.02196180905769
9.9,0,-124,-4.22116101673189
9.9,0,-123,-7.69584889474319
9.9,0,-122,-13.2415919909587
9.9,0,-121,-11.8352908748123
9.9,0,-120,-5.95960335246927
9.9,0,-119,-2.33778969648203
9.9,0,-118,-0.137829851794647
9.9,0,-117,1.11111545941283
9.9,0,-116,1.61984043310438
9.9,0,-115,1.47836517508719
9.9,0,-114,0.699953526625126
9.9,0,-113,-0.78046003144915
9.9,0,-112,-3.15740632593048
9.9,0,-111,-6.93943704883794
9.9,0,-110,-13.6636314397617
9.9,0,-109,-17.7798930532361
9.9,0,-108,-9.90487853273605
9.9,0,-107,-5.85166038796899
9.9,0,-106,-3.50987866336533
9.9,0,-105,-2.06436146182576
9.9,0,-104,-1.17996129903243
9.9,0,-103,-0.685236659534521
9.9,0,-102,-0.478725901646605
9.9,0,-101,-0.493950841756704
9.9,0,-100,-0.684051456283518
9.9,0,-99,-1.01425878780706
9.9,0,-98,-1.45794708204924
9.9,0,-97,-1.99450744787272
9.9,0,-96,-2.60823718548297
9.9,0,-95,-3.28783919672417
9.9,0,-94,-4.02630656537568
9.9,0,-93,-4.82105247428593
9.9,0,-92,-5.67418362328177
9.9,0,-91,-6.59281826688072
9.9,0,-90,-7.58929510756662
9.9,0,-89,-8.68091490436655
9.9,0,-88,-9.88822907993542
9.9,0,-87,-11.2290623356928
9.9,0,-86,-12.7004508569951
9.9,0,-85,-14.2297074890256
9.9,0,-84,-15.5730004434031
9.9,0,-83,-16.2569620637531
9.9,0,-82,-15.9255847735685
9.9,0,-81,-14.8286128196392
9.9,0,-80,-13.4899431577524
9.9,0,-79,-12.2394712711868
9.9,0,-78,-11.2059848674517
9.9,0,-77,-10.4265197593057
9.9,0,-76,-9.90586450464212
9.9,0,-75,-9.63635909022626
9.9,0,-74,-9.59784662983519
9.9,0,-73,-9.74425327897032
9.9,0,-72,-9.97853194265286
9.9,0,-71,-10.1314782199175
9.9,0,-70,-9.99904101930831
9.9,0,-69,-9.48007265681201
9.9,0,-68,-8.68158715373322
9.9,0,-67,-7.8319269547479
9.9,0,-66,-7.13381415496902
9.9,0,-65,-6.71116079211112
9.9,0,-64,-6.61745468169997
9.9,0,-63,-6.83853776077135
9.9,0,-62,-7.25682005056661
9.9,0,-61,-7.58311759656332
9.9,0,-60,-7.39602396358191
9.9,0,-59,-6.4894550067869
9.9,0,-58,-5.10024535132052
9.9,0,-57,-3.57810952868689
9.9,0,-56,-2.10878808179572
9.9,0,-55,-0.737565925162607
9.9,0,-54,0.537530584685018
9.9,0,-53,1.70656837665657
9.9,0,-52,2.72998978991549
9.9,0,-51,3.55013854337094
9.9,0,-50,4.11321349424638
9.9,0,-49,4.38781371477692
9.9,0,-48,4.37643215480379
9.9,0,-47,4.11937996475783
9.9,0,-46,3.68605440593144
9.9,0,-45,3.14820955281059
9.9,0,-44,2.54889136266158
9.9,0,-43,1.90249561342034
9.9,0,-42,1.23569849448384
9.9,0,-41,0.614791387315571
9.9,0,-40,0.0878316870235236
9.9,0,-39,-0.429365478074462
9.9,0,-38,-1.18040988598993
9.9,0,-37,-2.48460961383264
9.9,0,-36,-4.64892395967751
9.9,0,-35,-7.70215639612121
9.9,0,-34,-9.76100358387909
9.9,0,-33,-8.03167071996151
9.9,0,-32,-5.42107095906145
9.9,0,-31,-3.53617475738158
9.9,0,-30,-2.50680333182862
9.9,0,-29,-2.46593072955529
9.9,0,-28,-3.69455725087432
9.9,0,-27,-6.69552013648518
9.9,0,-26,-12.7086013398675
9.9,0,-25,-22.1960563315283
9.9,0,-24,-14.5155476714061
9.9,0,-23,-10.3822448398483
9.9,0,-22,-8.04171008984077
9.9,0,-21,-6.78743943132955
9.9,0,-20,-6.70834148929697
9.9,0,-19,-7.81799592201257
9.9,0,-18,-9.74446211816032
9.9,0,-17,-11.0504312110312
9.9,0,-16,-10.3226762321165
9.9,0,-15,-9.13915110434865
9.9,0,-14,-8.86380764660219
9.9,0,-13,-9.11578301987859
9.9,0,-12,-8.55980744337881
9.9,0,-11,-7.55042307014071
9.9,0,-10,-7.4941742115316
9.9,0,-9,-8.76329552834149
9.9,0,-8,-10.7747927991214
9.9,0,-7,-12.4624727617906
9.9,0,-6,-12.1256064112098
9.9,0,-5,-8.96748881273226
9.9,0,-4,-6.1744523010133
9.9,0,-3,-5.16158681328773
9.9,0,-2,-6.18612648781313
9.9,0,-1,-9.81133549591964
9.9,0,0,-18.9851387521069
10,0,-180,-16.8289260910191
10,0,-179,-18.8726607002016
10,0,-178,-9.55583371828881
10,0,-177,-5.84561996122876
10,0,-176,-4.66200010896166
10,0,-175,-5.34816526046139
10,0,-174,-7.61021021302127
10,0,-173,-10.3268620970827
10,0,-172,-10.9592630429706
10,0,-171,-9.97014413673196
10,0,-170,-8.74418516851653
10,0,-169,-7.63099177898377
10,0,-168,-7.12629829631998
10,0,-167,-7.33631022944016
10,0,-166,-7.76859773481839
10,0,-165,-8.02336407058131
10,0,-164,-8.5068134421075
10,0,-163,-9.85511253717755
10,0,-162,-11.9404628998873
10,0,-161,-11.5905817378185
10,0,-160,-8.16059627648111
10,0,-159,-5.49101693534782
10,0,-158,-4.32102588973227
10,0,-157,-4.49212471658017
10,0,-156,-5.83664506775461
10,0,-155,-8.48956967998711
10,0,-154,-13.1038281597123
10,0,-153,-13.2164099022714
10,0,-152,-7.21220544560203
10,0,-151,-3.62736206557542
10,0,-150,-1.86073858898344
10,0,-149,-1.24733804285254
10,0,-148,-1.34630726128978
10,0,-147,-1.94256017711631
10,0,-146,-3.08262830621306
10,0,-145,-4.82215244799449
10,0,-144,-6.5561164757399
10,0,-143,-6.80091179633577
10,0,-142,-5.67072769379364
10,0,-141,-4.39666985130426
10,0,-140,-3.16311429976624
10,0,-139,-1.69570240181168
10,0,-138,0.081309268222707
10,0,-137,1.99034640596509
10,0,-136,3.78695685839613
10,0,-135,5.27412410708771
10,0,-134,6.33561788077355
10,0,-133,6.93160784084328
10,0,-132,7.08256306269584
10,0,-131,6.85511260230862
10,0,-130,6.34819037718171
10,0,-129,5.66907793783297
10,0,-128,4.89628511324628
10,0,-127,4.0477230276238
10,0,-126,3.07595365689143
10,0,-125,1.87918809794969
10,0,-124,0.29207191355345
10,0,-123,-1.97785514103541
10,0,-122,-5.55336409618811
10,0,-121,-12.0671370613475
10,0,-120,-14.0419028164216
10,0,-119,-6.45307986533497
10,0,-118,-2.37954392072831
10,0,-117,-0.0255466864903511
10,0,-116,1.30208984584812
10,0,-115,1.87768971230843
10,0,-114,1.81877698871769
10,0,-113,1.15944781667857
10,0,-112,-0.1365109436246
10,0,-111,-2.20385783393521
10,0,-110,-5.38611106324187
10,0,-109,-10.645728150028
10,0,-108,-19.3875652242946
10,0,-107,-12.7855844317234
10,0,-106,-7.52522091030773
10,0,-105,-4.63742602095004
10,0,-104,-2.87094528645584
10,0,-103,-1.76321922507601
10,0,-102,-1.09610060813149
10,0,-101,-0.747996020874231
10,0,-100,-0.643101009776284
10,0,-99,-0.730393604277296
10,0,-98,-0.973773555900815
10,0,-97,-1.3470452842718
10,0,-96,-1.83126511240181
10,0,-95,-2.41335915468958
10,0,-94,-3.08548342494844
10,0,-93,-3.84485051789605
10,0,-92,-4.69386667271149
10,0,-91,-5.64047054744679
10,0,-90,-6.69853716630824
10,0,-89,-7.88801437182108
10,0,-88,-9.23376608466099
10,0,-87,-10.7598507108818
10,0,-86,-12.4690039925542
10,0,-85,-14.278979033507
10,0,-84,-15.8743151893717
10,0,-83,-16.6242816393034
10,0,-82,-16.1591084976307
10,0,-81,-14.949135961749
10,0,-80,-13.6197384848056
10,0,-79,-12.466593362487
10,0,-78,-11.5700523111935
10,0,-77,-10.9313341226433
10,0,-76,-10.525354969571
10,0,-75,-10.312872914021
10,0,-74,-10.2368758759388
10,0,-73,-10.2141521294962
10,0,-72,-10.1343383850129
10,0,-71,-9.88547224176812
10,0,-70,-9.41073952410009
10,0,-69,-8.75287812537751
10,0,-68,-8.03481291309316
10,0,-67,-7.39958883012552
10,0,-66,-6.96713962521123
10,0,-65,-6.81978746220652
10,0,-64,-6.99043462367819
10,0,-63,-7.41490875492578
10,0,-62,-7.80914856839325
10,0,-61,-7.59116210215529
10,0,-60,-6.353844056705
10,0,-59,-4.44484476855165
10,0,-58,-2.43373544660349
10,0,-57,-0.604331742377581
10,0,-56,0.975432569405131
10,0,-55,2.31424019102076
10,0,-54,3.43110125067676
10,0,-53,4.33231955800253
10,0,-52,5.00854433570285
10,0,-51,5.44155912186383
10,0,-50,5.61459032646094
10,0,-49,5.52184059717734
10,0,-48,5.17416341494952
10,0,-47,4.59809109336832
10,0,-46,3.8276871575685
10,0,-45,2.89799217743904
10,0,-44,1.86110942276945
10,0,-43,0.834728525694383
10,0,-42,0.0191616930372599
10,0,-41,-0.456397557923761
10,0,-40,-0.761086678846013
10,0,-39,-1.29921821909056
10,0,-38,-2.48262088057562
10,0,-37,-4.62763026790971
10,0,-36,-7.58647650979628
10,0,-35,-8.80429100247289
10,0,-34,-6.55063182878514
10,0,-33,-4.14562505956225
10,0,-32,-2.58953218695865
10,0,-31,-1.85320693304109
10,0,-30,-2.02211019040652
10,0,-29,-3.3949304951959
10,0,-28,-6.55390248943383
10,0,-27,-12.9146384133174
10,0,-26,-19.1179133462717
10,0,-25,-12.1215135242429
10,0,-24,-8.81326427956492
10,0,-23,-7.16211419902952
10,0,-22,-6.51609775458862
10,0,-21,-6.96754521533216
10,0,-20,-8.58560334588599
10,0,-19,-10.8065238988647
10,0,-18,-11.5218631062068
10,0,-17,-10.0746353518258
10,0,-16,-8.78909130579957
10,0,-15,-8.64460825244545
10,0,-14,-9.09272849915048
10,0,-13,-8.62967262222447
10,0,-12,-7.58317395328237
10,0,-11,-7.46317777142415
10,0,-10,-8.59502323166121
10,0,-9,-10.3072935918973
10,0,-8,-11.485304184319
10,0,-7,-10.5752783124074
10,0,-6,-7.67625576562623
10,0,-5,-5.42640723043667
10,0,-4,-4.9311394750377
10,0,-3,-6.56611867196249
10,0,-2,-11.3514573458648
10,0,-1,-26.2783600882379
10,0,0,-14.5928411113157
10.1,0,-180,-7.90456793988679
10.1,0,-179,-11.6598050428613
10.1,0,-178,-19.9918824208231
10.1,0,-177,-10.9506827747041
10.1,0,-176,-6.03925413861549
10.1,0,-175,-4.36750358809466
10.1,0,-174,-4.83012820869801
10.1,0,-173,-7.02030836632086
10.1,0,-172,-9.97747945989819
10.1,0,-171,-11.2251327983048
10.1,0,-170,-10.6281508994818
10.1,0,-169,-9.69695498594306
10.1,0,-168,-8.86072169769815
10.1,0,-167,-8.54412077198303
10.1,0,-166,-8.67291302602981
10.1,0,-165,-8.48958343514032
10.1,0,-164,-7.83025767236381
10.1,0,-163,-7.55224628639935
10.1,0,-162,-8.42445687319768
10.1,0,-161,-10.9030029545283
10.1,0,-160,-13.025785106951
10.1,0,-159,-9.5019325887914
10.1,0,-158,-5.89092482335697
10.1,0,-157,-4.04171449442549
10.1,0,-156,-3.6096303114288
10.1,0,-155,-4.33783571257294
10.1,0,-154,-6.28490771089595
10.1,0,-153,-9.77394669494684
10.1,0,-152,-11.5065574102857
10.1,0,-151,-7.07179122259064
10.1,0,-150,-3.58380459984932
10.1,0,-149,-1.80104612728609
10.1,0,-148,-1.20757882247435
10.1,0,-147,-1.4071493260996
10.1,0,-146,-2.14601980503532
10.1,0,-145,-3.30626238829218
10.1,0,-144,-4.71395855046091
10.1,0,-143,-5.80321367195412
10.1,0,-142,-5.9678876804626
10.1,0,-141,-5.55046722011388
10.1,0,-140,-5.1699397192787
10.1,0,-139,-4.77410764750572
10.1,0,-138,-3.68180988783283
10.1,0,-137,-1.48532328078416
10.1,0,-136,1.21328265992423
10.1,0,-135,3.68929545768248
10.1,0,-134,5.6304561489402
10.1,0,-133,6.97358586676724
10.1,0,-132,7.75226219062998
10.1,0,-131,8.04105898670475
10.1,0,-130,7.93855636093875
10.1,0,-129,7.55563874026628
10.1,0,-128,6.99334535503777
10.1,0,-127,6.31201422554646
10.1,0,-126,5.5117160745977
10.1,0,-125,4.53774081002785
10.1,0,-124,3.29464530322608
10.1,0,-123,1.63801023312764
10.1,0,-122,-0.685253404400648
10.1,0,-121,-4.23577802625684
10.1,0,-120,-10.8650649210723
10.1,0,-119,-22.2988101779933
10.1,0,-118,-8.32581454573176
10.1,0,-117,-3.45052049756401
10.1,0,-116,-0.845699267992221
10.1,0,-115,0.601387974527934
10.1,0,-114,1.26050356936041
10.1,0,-113,1.28454077206864
10.1,0,-112,0.728527627421729
10.1,0,-111,-0.421530838473751
10.1,0,-110,-2.26123829849514
10.1,0,-109,-5.03646995053011
10.1,0,-108,-9.37527669216043
10.1,0,-107,-16.769102392529
10.1,0,-106,-15.9210657289478
10.1,0,-105,-9.73120406962052
10.1,0,-104,-6.33629960058772
10.1,0,-103,-4.28305644594587
10.1,0,-102,-2.98573786774493
10.1,0,-101,-2.18062077316196
10.1,0,-100,-1.72678632044496
10.1,0,-99,-1.53953808954935
10.1,0,-98,-1.56380767967722
10.1,0,-97,-1.7620377003522
10.1,0,-96,-2.10816221020987
10.1,0,-95,-2.58447754958561
10.1,0,-94,-3.18001731554982
10.1,0,-93,-3.88976333554092
10.1,0,-92,-4.71432071091961
10.1,0,-91,-5.65977398455405
10.1,0,-90,-6.73734471198534
10.1,0,-89,-7.96202886859558
10.1,0,-88,-9.34807846741065
10.1,0,-87,-10.8956384420288
10.1,0,-86,-12.5548039377054
10.1,0,-85,-14.1467064471961
10.1,0,-84,-15.281956728474
10.1,0,-83,-15.5443507119248
10.1,0,-82,-14.9837613353564
10.1,0,-81,-14.0594707735191
10.1,0,-80,-13.1470946876406
10.1,0,-79,-12.4067259012759
10.1,0,-78,-11.8676863424163
10.1,0,-77,-11.493906231145
10.1,0,-76,-11.210813233254
10.1,0,-75,-10.9234008225565
10.1,0,-74,-10.5472342129977
10.1,0,-73,-10.0489639569812
10.1,0,-72,-9.46468488783187
10.1,0,-71,-8.87689883383766
10.1,0,-70,-8.37450015809391
10.1,0,-69,-8.02803940731726
10.1,0,-68,-7.88600018276071
10.1,0,-67,-7.98139122080036
10.1,0,-66,-8.33608364352465
10.1,0,-65,-8.94382599888399
10.1,0,-64,-9.68347666016011
10.1,0,-63,-10.0945948539117
10.1,0,-62,-9.35000007087522
10.1,0,-61,-7.28443517528618
10.1,0,-60,-4.70604482001194
10.1,0,-59,-2.23791639393245
10.1,0,-58,-0.0797137122694085
10.1,0,-57,1.74612943496601
10.1,0,-56,3.26284528126124
10.1,0,-55,4.49650057690753
10.1,0,-54,5.46366383762322
10.1,0,-53,6.16949505031101
10.1,0,-52,6.61048198848653
10.1,0,-51,6.77937419056009
10.1,0,-50,6.67022416945239
10.1,0,-49,6.28127224046766
10.1,0,-48,5.61351219564688
10.1,0,-47,4.66492273445353
10.1,0,-46,3.42819675044883
10.1,0,-45,1.91680058148442
10.1,0,-44,0.265297547486878
10.1,0,-43,-1.11035080988303
10.1,0,-42,-1.7045792855163
10.1,0,-41,-1.68986972810941
10.1,0,-40,-1.81125178456551
10.1,0,-39,-2.65709630967974
10.1,0,-38,-4.54618100179825
10.1,0,-37,-7.29547618303432
10.1,0,-36,-8.42491255133987
10.1,0,-35,-6.18604572666749
10.1,0,-34,-3.79528685985014
10.1,0,-33,-2.30156884975753
10.1,0,-32,-1.66401897067776
10.1,0,-31,-1.91941013343484
10.1,0,-30,-3.34635392562703
10.1,0,-29,-6.58110944252418
10.1,0,-28,-13.0541837994087
10.1,0,-27,-15.20902452021
10.1,0,-26,-9.31520594524728
10.1,0,-25,-6.71511840893876
10.1,0,-24,-5.84265463966306
10.1,0,-23,-6.09074391560256
10.1,0,-22,-7.52769298283768
10.1,0,-21,-10.4646719524379
10.1,0,-20,-13.7373001504324
10.1,0,-19,-12.2486678678463
10.1,0,-18,-9.43071319194006
10.1,0,-17,-8.15666147728731
10.1,0,-16,-8.38670769047359
10.1,0,-15,-9.34030808574452
10.1,0,-14,-9.17258622546943
10.1,0,-13,-8.05289759548035
10.1,0,-12,-7.79889858531024
10.1,0,-11,-8.72256289037478
10.1,0,-10,-9.99171057046378
10.1,0,-9,-10.7023089524713
10.1,0,-8,-9.79208055340926
10.1,0,-7,-7.08420331577688
10.1,0,-6,-4.95599264427567
10.1,0,-5,-4.64467993553162
10.1,0,-4,-6.69038032515052
10.1,0,-3,-12.673511244631
10.1,0,-2,-23.0035457739349
10.1,0,-1,-11.306169751858
10.1,0,0,-7.83776010159616
10.2,0,-180,-5.62496218396639
10.2,0,-179,-6.21266100855424
10.2,0,-178,-9.36591018123122
10.2,0,-177,-17.5616771078768
10.2,0,-176,-12.2249034825507
10.2,0,-175,-6.59692338086565
10.2,0,-174,-4.64659197773746
10.2,0,-173,-4.92277276349052
10.2,0,-172,-6.97127319188513
10.2,0,-171,-9.988073667582
10.2,0,-170,-11.4020819813831
10.2,0,-169,-10.6772310787586
10.2,0,-168,-9.95799008386861
10.2,0,-167,-9.83045956255396
10.2,0,-166,-10.3087545985945
10.2,0,-165,-10.5296568556925
10.2,0,-164,-9.04183273991566
10.2,0,-163,-6.95090764938015
10.2,0,-162,-5.81196332433516
10.2,0,-161,-6.20931322334478
10.2,0,-160,-8.75125121868762
10.2,0,-159,-14.2083790029043
10.2,0,-158,-11.7870113666209
10.2,0,-157,-6.40218362256898
10.2,0,-156,-3.85027732898591
10.2,0,-155,-3.07891932933359
10.2,0,-154,-3.58564338824402
10.2,0,-153,-5.28913920888608
10.2,0,-152,-8.37263000260226
10.2,0,-151,-10.4973732555845
10.2,0,-150,-6.9025312412722
10.2,0,-149,-3.45654007242006
10.2,0,-148,-1.68712754183919
10.2,0,-147,-1.23686835800144
10.2,0,-146,-1.73888508717097
10.2,0,-145,-2.79311059573105
10.2,0,-144,-3.88231666690342
10.2,0,-143,-4.48022668398347
10.2,0,-142,-4.42323139866448
10.2,0,-141,-4.06049469263342
10.2,0,-140,-3.91862320561345
10.2,0,-139,-4.43277216623341
10.2,0,-138,-5.76570064809929
10.2,0,-137,-6.44944253636218
10.2,0,-136,-3.39369924578886
10.2,0,-135,0.764850292158079
10.2,0,-134,4.01043987366187
10.2,0,-133,6.27805589429529
10.2,0,-132,7.74226176827502
10.2,0,-131,8.55737236531897
10.2,0,-130,8.85556637105415
10.2,0,-129,8.76027454926492
10.2,0,-128,8.38704202433447
10.2,0,-127,7.82887200725418
10.2,0,-126,7.13545757297778
10.2,0,-125,6.3046704738133
10.2,0,-124,5.29318180875702
10.2,0,-123,4.0304459129803
10.2,0,-122,2.41466723486954
10.2,0,-121,0.276735411645984
10.2,0,-120,-2.71546293113219
10.2,0,-119,-7.33328397021341
10.2,0,-118,-14.7495331196229
10.2,0,-117,-11.346819316933
10.2,0,-116,-5.82741975077777
10.2,0,-115,-2.80692059263723
10.2,0,-114,-1.10642016599143
10.2,0,-113,-0.26343975556959
10.2,0,-112,-0.082704943785179
10.2,0,-111,-0.484714066263195
10.2,0,-110,-1.46141537406465
10.2,0,-109,-3.07480596623394
10.2,0,-108,-5.49368709515983
10.2,0,-107,-9.09973922227822
10.2,0,-106,-14.5208525906306
10.2,0,-105,-16.9914635279186
10.2,0,-104,-11.9721544218983
10.2,0,-103,-8.39706322540543
10.2,0,-102,-6.17961918099143
10.2,0,-101,-4.7678183550118
10.2,0,-100,-3.88170853434466
10.2,0,-99,-3.36883164318463
10.2,0,-98,-3.1376350029668
10.2,0,-97,-3.12902461910131
10.2,0,-96,-3.30314467167648
10.2,0,-95,-3.63274750983515
10.2,0,-94,-4.09968130830072
10.2,0,-93,-4.69294383722322
10.2,0,-92,-5.40750494084986
10.2,0,-91,-6.24336546070403
10.2,0,-90,-7.20428629437385
10.2,0,-89,-8.29523320109337
10.2,0,-88,-9.51655118834572
10.2,0,-87,-10.8507213441495
10.2,0,-86,-12.2347601992255
10.2,0,-85,-13.5162846306336
10.2,0,-84,-14.4347133755951
10.2,0,-83,-14.7447720076517
10.2,0,-82,-14.4525373081447
10.2,0,-81,-13.8128280466041
10.2,0,-80,-13.0883527903828
10.2,0,-79,-12.4212179756988
10.2,0,-78,-11.8464160464483
10.2,0,-77,-11.3333519334801
10.2,0,-76,-10.8205260491566
10.2,0,-75,-10.2506099094245
10.2,0,-74,-9.60525941567434
10.2,0,-73,-8.92122061698609
10.2,0,-72,-8.27671036676391
10.2,0,-71,-7.76406871440673
10.2,0,-70,-7.47164971809844
10.2,0,-69,-7.48249715917049
10.2,0,-68,-7.88652839180529
10.2,0,-67,-8.80452874892412
10.2,0,-66,-10.4258154867101
10.2,0,-65,-13.0055517635983
10.2,0,-64,-15.899077398209
10.2,0,-63,-14.1220731655136
10.2,0,-62,-9.39513566845614
10.2,0,-61,-5.47256416917455
10.2,0,-60,-2.41386922013624
10.2,0,-59,0.0308041720104256
10.2,0,-58,2.01870456675254
10.2,0,-57,3.64102657860649
10.2,0,-56,4.95183445985413
10.2,0,-55,5.98331450863652
10.2,0,-54,6.75356668296078
10.2,0,-53,7.27094975858403
10.2,0,-52,7.53655812934111
10.2,0,-51,7.54486830860909
10.2,0,-50,7.28194895071352
10.2,0,-49,6.72093522223645
10.2,0,-48,5.81573776762801
10.2,0,-47,4.49665841694616
10.2,0,-46,2.68039812773713
10.2,0,-45,0.347197996832193
10.2,0,-44,-2.124938252725
10.2,0,-43,-3.44658443992671
10.2,0,-42,-3.05495844471145
10.2,0,-41,-2.42930823170792
10.2,0,-40,-2.60957795781652
10.2,0,-39,-3.90459243492208
10.2,0,-38,-6.17498748859089
10.2,0,-37,-7.66267528254326
10.2,0,-36,-6.04444029011492
10.2,0,-35,-3.67828941441328
10.2,0,-34,-2.12609167984319
10.2,0,-33,-1.5207017000897
10.2,0,-32,-1.90021644813417
10.2,0,-31,-3.49977842979664
10.2,0,-30,-6.91147308242381
10.2,0,-29,-13.023687894508
10.2,0,-28,-12.6278962155387
10.2,0,-27,-7.61825649503216
10.2,0,-26,-5.17740987838329
10.2,0,-25,-4.35358541851721
10.2,0,-24,-4.82025250338585
10.2,0,-23,-6.8187182395464
10.2,0,-22,-11.0374220689573
10.2,0,-21,-14.6503564858921
10.2,0,-20,-10.1159296617766
10.2,0,-19,-7.03487848293629
10.2,0,-18,-6.16941380922518
10.2,0,-17,-7.08103215913273
10.2,0,-16,-9.22002244005613
10.2,0,-15,-10.1515455095492
10.2,0,-14,-8.861102730751
10.2,0,-13,-8.18447130600874
10.2,0,-12,-8.7269269785726
10.2,0,-11,-9.67669655292163
10.2,0,-10,-10.3317318931917
10.2,0,-9,-9.72393404135475
10.2,0,-8,-7.28378041625079
10.2,0,-7,-5.25828679265594
10.2,0,-6,-5.04877344469684
10.2,0,-5,-7.3214111319154
10.2,0,-4,-14.1493531848935
10.2,0,-3,-19.4320501765172
10.2,0,-2,-9.68510663201979
10.2,0,-1,-6.5275874804327
10.2,0,0,-5.78743210962348
10.3,0,-180,-6.6633718663468
10.3,0,-179,-5.15112978204573
10.3,0,-178,-5.34974164030511
10.3,0,-177,-7.85694248072673
10.3,0,-176,-14.608075094623
10.3,0,-175,-13.3989826553617
10.3,0,-174,-7.00674651729333
10.3,0,-173,-4.70507732747684
10.3,0,-172,-4.82876460388324
10.3,0,-171,-6.81653393447066
10.3,0,-170,-9.56124972531361
10.3,0,-169,-10.1158372769383
10.3,0,-168,-9.12843153016215
10.3,0,-167,-8.97791319114062
10.3,0,-166,-10.0946483838676
10.3,0,-165,-12.2327920654575
10.3,0,-164,-12.3800635374659
10.3,0,-163,-8.71212460802591
10.3,0,-162,-5.59826857000301
10.3,0,-161,-4.11891864078498
10.3,0,-160,-4.36743348384983
10.3,0,-159,-6.82335762276363
10.3,0,-158,-13.4214685383877
10.3,0,-157,-14.6573274773489
10.3,0,-156,-7.09455051055876
10.3,0,-155,-3.98436239681657
10.3,0,-154,-2.94960016925809
10.3,0,-153,-3.2464917792197
10.3,0,-152,-4.75558877935105
10.3,0,-151,-7.64583706919368
10.3,0,-150,-9.57330605581812
10.3,0,-149,-6.10246486187161
10.3,0,-148,-2.83405749078147
10.3,0,-147,-1.31857411439597
10.3,0,-146,-1.28154392743176
10.3,0,-145,-2.37014506683268
10.3,0,-144,-3.86537009390431
10.3,0,-143,-4.43625311956869
10.3,0,-142,-3.70653292584884
10.3,0,-141,-2.69937446075362
10.3,0,-140,-2.0592547199639
10.3,0,-139,-2.05856734124056
10.3,0,-138,-3.0839174979819
10.3,0,-137,-5.951784221098
10.3,0,-136,-10.7255444654022
10.3,0,-135,-5.21353623950664
10.3,0,-134,0.797118039899261
10.3,0,-133,4.52333840244886
10.3,0,-132,6.88786109834923
10.3,0,-131,8.32913201614032
10.3,0,-130,9.08765698939284
10.3,0,-129,9.32966814442402
10.3,0,-128,9.19130006304223
10.3,0,-127,8.78819632685949
10.3,0,-126,8.20648783880383
10.3,0,-125,7.49087622927379
10.3,0,-124,6.64574801700253
10.3,0,-123,5.65067676785199
10.3,0,-122,4.47571427396125
10.3,0,-121,3.08366932283307
10.3,0,-120,1.42110241599274
10.3,0,-119,-0.58435757579019
10.3,0,-118,-2.97128705539387
10.3,0,-117,-5.46616160209877
10.3,0,-116,-6.84903020067607
10.3,0,-115,-6.09535612537889
10.3,0,-114,-4.50214444425936
10.3,0,-113,-3.217892093626
10.3,0,-112,-2.50379082216647
10.3,0,-111,-2.35912403611107
10.3,0,-110,-2.75366050742494
10.3,0,-109,-3.67528179532382
10.3,0,-108,-5.13447131633254
10.3,0,-107,-7.13999749541357
10.3,0,-106,-9.56334972222776
10.3,0,-105,-11.639496582689
10.3,0,-104,-11.8152119414678
10.3,0,-103,-10.2946183525944
10.3,0,-102,-8.5722105854036
10.3,0,-101,-7.21272439058109
10.3,0,-100,-6.25650988527707
10.3,0,-99,-5.64048709143309
10.3,0,-98,-5.29949759528018
10.3,0,-97,-5.18202629512433
10.3,0,-96,-5.24961078528074
10.3,0,-95,-5.47412356128941
10.3,0,-94,-5.83545254872141
10.3,0,-93,-6.31977605092439
10.3,0,-92,-6.91818588481741
10.3,0,-91,-7.62530927061538
10.3,0,-90,-8.43745793638125
10.3,0,-89,-9.34956481689781
10.3,0,-88,-10.3496864253185
10.3,0,-87,-11.4093096408192
10.3,0,-86,-12.4683152585133
10.3,0,-85,-13.4193350686344
10.3,0,-84,-14.112812043085
10.3,0,-83,-14.414885999632
10.3,0,-82,-14.2968339219426
10.3,0,-81,-13.853344712575
10.3,0,-80,-13.2220632287409
10.3,0,-79,-12.5047908172088
10.3,0,-78,-11.7480836072647
10.3,0,-77,-10.9614885017536
10.3,0,-76,-10.1445065576426
10.3,0,-75,-9.30802914061537
10.3,0,-74,-8.48361067061092
10.3,0,-73,-7.72037997547487
10.3,0,-72,-7.07584606173047
10.3,0,-71,-6.60793053214012
10.3,0,-70,-6.3715053095927
10.3,0,-69,-6.41840850881791
10.3,0,-68,-6.79678931252827
10.3,0,-67,-7.53848650231653
10.3,0,-66,-8.59478532375324
10.3,0,-65,-9.60711749851565
10.3,0,-64,-9.58456880822497
10.3,0,-63,-7.83620554217012
10.3,0,-62,-5.20459548082224
10.3,0,-61,-2.57784522417592
10.3,0,-60,-0.239030865074289
10.3,0,-59,1.77677954401624
10.3,0,-58,3.48741603045309
10.3,0,-57,4.9128705509389
10.3,0,-56,6.06644674520015
10.3,0,-55,6.95540065012407
10.3,0,-54,7.58311116190569
10.3,0,-53,7.95069912318921
10.3,0,-52,8.05682519953308
10.3,0,-51,7.89418880287167
10.3,0,-50,7.44162816102663
10.3,0,-49,6.65229535018623
10.3,0,-48,5.44032304169635
10.3,0,-47,3.67002330668186
10.3,0,-46,1.16613221114325
10.3,0,-45,-2.0982046260877
10.3,0,-44,-4.83363547715809
10.3,0,-43,-4.40977725634125
10.3,0,-42,-2.83612832480298
10.3,0,-41,-2.1695568142714
10.3,0,-40,-2.67894487089357
10.3,0,-39,-4.22726894634574
10.3,0,-38,-6.02992387593939
10.3,0,-37,-6.0046644445925
10.3,0,-36,-4.1096908593132
10.3,0,-35,-2.35359317961213
10.3,0,-34,-1.47904736241654
10.3,0,-33,-1.66695330543376
10.3,0,-32,-3.14711098049281
10.3,0,-31,-6.41647321213281
10.3,0,-30,-11.6795529692246
10.3,0,-29,-10.722624091503
10.3,0,-28,-6.4622198340386
10.3,0,-27,-4.3062741556692
10.3,0,-26,-3.65253714921739
10.3,0,-25,-4.22172490291683
10.3,0,-24,-6.29889122979953
10.3,0,-23,-10.9704127035462
10.3,0,-22,-16.1124982606446
10.3,0,-21,-9.56044355530667
10.3,0,-20,-5.92575335038737
10.3,0,-19,-4.90420926311927
10.3,0,-18,-5.87640362873406
10.3,0,-17,-8.67812311705518
10.3,0,-16,-11.5498000094621
10.3,0,-15,-10.4974036697672
10.3,0,-14,-8.90389874580635
10.3,0,-13,-8.49524616627491
10.3,0,-12,-8.68651390207609
10.3,0,-11,-9.12211358531303
10.3,0,-10,-8.97348174730916
10.3,0,-9,-7.09452194153785
10.3,0,-8,-5.27834924040665
10.3,0,-7,-5.22492179106056
10.3,0,-6,-7.83935784708714
10.3,0,-5,-15.5956942437367
10.3,0,-4,-15.7214424379372
10.3,0,-3,-8.56641811426065
10.3,0,-2,-6.03325705434325
10.3,0,-1,-5.53717262206324
10.3,0,0,-6.41778993191073
10.4,0,-180,-10.4043302244055
10.4,0,-179,-6.16372127788082
10.4,0,-178,-4.26997689482852
10.4,0,-177,-4.35107440806745
10.4,0,-176,-6.78394617036467
10.4,0,-175,-12.9054344297781
10.4,0,-174,-12.6211609091602
10.4,0,-173,-6.8694152101329
10.4,0,-172,-4.83879539327305
10.4,0,-171,-5.26993927880746
10.4,0,-170,-7.61393935800257
10.4,0,-169,-10.1081314767339
10.4,0,-168,-9.4986989422949
10.4,0,-167,-8.33361394654542
10.4,0,-166,-8.60481170863696
10.4,0,-165,-10.5490042248928
10.4,0,-164,-14.5534825401908
10.4,0,-163,-14.9033278115875
10.4,0,-162,-8.67509696433054
10.4,0,-161,-4.75233332000717
10.4,0,-160,-2.97189589090422
10.4,0,-159,-3.08421891482594
10.4,0,-158,-5.43978195621302
10.4,0,-157,-11.6589733618151
10.4,0,-156,-13.7326416661356
10.4,0,-155,-6.4535652951186
10.4,0,-154,-3.41323428637323
10.4,0,-153,-2.46621484481877
10.4,0,-152,-2.8835131060061
10.4,0,-151,-4.56707083174797
10.4,0,-150,-7.5027661104668
10.4,0,-149,-8.33990945263641
10.4,0,-148,-4.74479269751518
10.4,0,-147,-2.03020753927102
10.4,0,-146,-1.11337739005281
10.4,0,-145,-1.8367032247795
10.4,0,-144,-3.9298488539617
10.4,0,-143,-5.88235220647414
10.4,0,-142,-4.9327857256512
10.4,0,-141,-2.79170008775001
10.4,0,-140,-1.23847019708779
10.4,0,-139,-0.413762785933093
10.4,0,-138,-0.379249575794183
10.4,0,-137,-1.52725369646608
10.4,0,-136,-4.95800972456851
10.4,0,-135,-14.1814555185518
10.4,0,-134,-5.34812410607988
10.4,0,-133,1.48142568651026
10.4,0,-132,5.23232411150548
10.4,0,-131,7.49727975205125
10.4,0,-130,8.81624288728874
10.4,0,-129,9.45671897067022
10.4,0,-128,9.59215842001429
10.4,0,-127,9.35721594469781
10.4,0,-126,8.8629002100549
10.4,0,-125,8.19502455111773
10.4,0,-124,7.41097365390261
10.4,0,-123,6.54568831827548
10.4,0,-122,5.62546272187191
10.4,0,-121,4.67670296640703
10.4,0,-120,3.72004135579882
10.4,0,-119,2.75667168332135
10.4,0,-118,1.76587197756487
10.4,0,-117,0.723627157164379
10.4,0,-116,-0.368787886057861
10.4,0,-115,-1.46837285382767
10.4,0,-114,-2.50696774489872
10.4,0,-113,-3.44447145108241
10.4,0,-112,-4.31871480811573
10.4,0,-111,-5.23659482795877
10.4,0,-110,-6.31255357296695
10.4,0,-109,-7.59568886838716
10.4,0,-108,-8.97702026338604
10.4,0,-107,-10.0665132737529
10.4,0,-106,-10.3104001703912
10.4,0,-105,-9.63486483771769
10.4,0,-104,-8.55059854457742
10.4,0,-103,-7.50287852780853
10.4,0,-102,-6.6690086894139
10.4,0,-101,-6.08096465805651
10.4,0,-100,-5.72009721226651
10.4,0,-99,-5.55525970820902
10.4,0,-98,-5.55556876409699
10.4,0,-97,-5.6941997063949
10.4,0,-96,-5.9492139489399
10.4,0,-95,-6.30342287043506
10.4,0,-94,-6.74391845543015
10.4,0,-93,-7.26142634329764
10.4,0,-92,-7.84944983242429
10.4,0,-91,-8.50305419724594
10.4,0,-90,-9.2169981203308
10.4,0,-89,-9.98271287743574
10.4,0,-88,-10.7833989443039
10.4,0,-87,-11.5865629795248
10.4,0,-86,-12.3347070683055
10.4,0,-85,-12.9396733977747
10.4,0,-84,-13.2941958969793
10.4,0,-83,-13.3125363231523
10.4,0,-82,-12.9802893894042
10.4,0,-81,-12.3630876506715
10.4,0,-80,-11.5634692263415
10.4,0,-79,-10.6726928670512
10.4,0,-78,-9.7509120848225
10.4,0,-77,-8.83038900398755
10.4,0,-76,-7.92660868740267
10.4,0,-75,-7.04901448574043
10.4,0,-74,-6.20867340542211
10.4,0,-73,-5.42217986285807
10.4,0,-72,-4.71188360228304
10.4,0,-71,-4.10318995060186
10.4,0,-70,-3.61997249906901
10.4,0,-69,-3.2786824912286
10.4,0,-68,-3.08071571346755
10.4,0,-67,-3.00173842771934
10.4,0,-66,-2.97768173239583
10.4,0,-65,-2.89390977032867
10.4,0,-64,-2.59914212824179
10.4,0,-63,-1.96796246127941
10.4,0,-62,-0.979937927316272
10.4,0,-61,0.272282646227539
10.4,0,-60,1.65249789537213
10.4,0,-59,3.04296184149842
10.4,0,-58,4.36050501783094
10.4,0,-57,5.54821161144904
10.4,0,-56,6.56464561094816
10.4,0,-55,7.37713967389154
10.4,0,-54,7.95826667841768
10.4,0,-53,8.28318969309239
10.4,0,-52,8.32587373377021
10.4,0,-51,8.05268625637221
10.4,0,-50,7.41253137536836
10.4,0,-49,6.32309364597593
10.4,0,-48,4.65258998796272
10.4,0,-47,2.20074259758949
10.4,0,-46,-1.2418141187422
10.4,0,-45,-4.94555606586487
10.4,0,-44,-5.05160679899247
10.4,0,-43,-2.83985395782204
10.4,0,-42,-1.53839862252795
10.4,0,-41,-1.4445773622297
10.4,0,-40,-2.39090510713353
10.4,0,-39,-4.07082954564998
10.4,0,-38,-5.47507259267795
10.4,0,-37,-4.99409362751791
10.4,0,-36,-3.29608263761939
10.4,0,-35,-2.00313566128347
10.4,0,-34,-1.74546299537683
10.4,0,-33,-2.79682636913649
10.4,0,-32,-5.49823994951413
10.4,0,-31,-9.72969504474755
10.4,0,-30,-9.63592517266742
10.4,0,-29,-5.86469323573505
10.4,0,-28,-3.62108877159776
10.4,0,-27,-2.85777760652167
10.4,0,-26,-3.40292637305467
10.4,0,-25,-5.5681418217647
10.4,0,-24,-10.7011872675719
10.4,0,-23,-18.5386650894171
10.4,0,-22,-9.33338266811026
10.4,0,-21,-5.30447211486552
10.4,0,-20,-4.19381675955884
10.4,0,-19,-5.17941445790663
10.4,0,-18,-8.13443208473742
10.4,0,-17,-11.7831254037098
10.4,0,-16,-11.3364152129245
10.4,0,-15,-9.41454785365171
10.4,0,-14,-8.38121895911645
10.4,0,-13,-7.95990208408732
10.4,0,-12,-8.2661402267612
10.4,0,-11,-8.745628335654
10.4,0,-10,-7.41646189625178
10.4,0,-9,-5.46139866534248
10.4,0,-8,-5.09049243145305
10.4,0,-7,-7.25575302220839
10.4,0,-6,-13.2969604676269
10.4,0,-5,-13.4289353969237
10.4,0,-4,-7.57486164379725
10.4,0,-3,-5.2360455941867
10.4,0,-2,-4.9416840100984
10.4,0,-1,-6.20686809137183
10.4,0,0,-9.23132804023506
10.5,0,-180,-17.1523993598741
10.5,0,-179,-9.64389087523002
10.5,0,-178,-5.57701488651558
10.5,0,-177,-3.94088784209252
10.5,0,-176,-4.26852573160924
10.5,0,-175,-6.8262802736999
10.5,0,-174,-12.410818522995
10.5,0,-173,-12.5027673363047
10.5,0,-172,-7.55310817735654
10.5,0,-171,-5.73526794508897
10.5,0,-170,-6.30515836251423
10.5,0,-169,-8.71172152420875
10.5,0,-168,-10.5085141704703
10.5,0,-167,-8.91357653070053
10.5,0,-166,-7.44098845365505
10.5,0,-165,-7.52611335327696
10.5,0,-164,-9.39502007778933
10.5,0,-163,-14.0850073227747
10.5,0,-162,-15.2757397157576
10.5,0,-161,-7.73816131590502
10.5,0,-160,-3.69550722685067
10.5,0,-159,-2.07493706004906
10.5,0,-158,-2.49460165346588
10.5,0,-157,-5.33874427928105
10.5,0,-156,-12.3434113237372
10.5,0,-155,-11.9448378413842
10.5,0,-154,-5.70970697971773
10.5,0,-153,-3.23266387281327
10.5,0,-152,-2.64093088301325
10.5,0,-151,-3.29969496892948
10.5,0,-150,-5.13939530190618
10.5,0,-149,-7.76519284706509
10.5,0,-148,-7.15216815831056
10.5,0,-147,-3.65629607695687
10.5,0,-146,-1.46482917331557
10.5,0,-145,-1.08878198720227
10.5,0,-144,-2.54932083917237
10.5,0,-143,-5.79497286650792
10.5,0,-142,-7.62505007180313
10.5,0,-141,-4.42262042814832
10.5,0,-140,-1.48844097378197
10.5,0,-139,0.255523352134187
10.5,0,-138,1.09885057318524
10.5,0,-137,1.03902729416614
10.5,0,-136,-0.307447554743764
10.5,0,-135,-4.04729640030903
10.5,0,-134,-12.5401454791396
10.5,0,-133,-3.71286055538252
10.5,0,-132,2.49778956176787
10.5,0,-131,5.92351367631785
10.5,0,-130,7.93769825356623
10.5,0,-129,9.03892210773622
10.5,0,-128,9.48211803437524
10.5,0,-127,9.43753801057688
10.5,0,-126,9.04335783214072
10.5,0,-125,8.42208422061556
10.5,0,-124,7.6809430965557
10.5,0,-123,6.90944380717191
10.5,0,-122,6.1825801041346
10.5,0,-121,5.56330765725357
10.5,0,-120,5.08952901555708
10.5,0,-119,4.75119748113955
10.5,0,-118,4.48741344278218
10.5,0,-117,4.21372548500869
10.5,0,-116,3.85340157650267
10.5,0,-115,3.34941084146378
10.5,0,-114,2.65808328093302
10.5,0,-113,1.73515616120377
10.5,0,-112,0.520890727449546
10.5,0,-111,-1.07652734819567
10.5,0,-110,-3.20940942972237
10.5,0,-109,-6.16118990442834
10.5,0,-108,-10.5604406303776
10.5,0,-107,-17.7452129980468
10.5,0,-106,-17.4813543874995
10.5,0,-105,-11.4892148948596
10.5,0,-104,-8.17219656520401
10.5,0,-103,-6.20169849515558
10.5,0,-102,-4.99441255809765
10.5,0,-101,-4.2822787289195
10.5,0,-100,-3.91831109853247
10.5,0,-99,-3.81054427889755
10.5,0,-98,-3.89568816056649
10.5,0,-97,-4.12724965439307
10.5,0,-96,-4.46973244449624
10.5,0,-95,-4.89566192904109
10.5,0,-94,-5.38398300547998
10.5,0,-93,-5.91908334512917
10.5,0,-92,-6.489996301165
10.5,0,-91,-7.08946893801124
10.5,0,-90,-7.71261323105259
10.5,0,-89,-8.35479987307659
10.5,0,-88,-9.00830507311531
10.5,0,-87,-9.65706732294911
10.5,0,-86,-10.26915535191
10.5,0,-85,-10.7883376337255
10.5,0,-84,-11.1312225676282
10.5,0,-83,-11.203005667601
10.5,0,-82,-10.9386872758054
10.5,0,-81,-10.3446623084398
10.5,0,-80,-9.49745511147483
10.5,0,-79,-8.50043954793902
10.5,0,-78,-7.44224401236657
10.5,0,-77,-6.3812533203958
10.5,0,-76,-5.34909648159884
10.5,0,-75,-4.36026664509044
10.5,0,-74,-3.42132896280022
10.5,0,-73,-2.5377265413634
10.5,0,-72,-1.71767485659875
10.5,0,-71,-0.973090882250912
10.5,0,-70,-0.318006991209549
10.5,0,-69,0.234604669485943
10.5,0,-68,0.676594713517929
10.5,0,-67,1.00832872437796
10.5,0,-66,1.2420858523565
10.5,0,-65,1.40507068237275
10.5,0,-64,1.541449184771
10.5,0,-63,1.71147948476698
10.5,0,-62,1.98411438723588
10.5,0,-61,2.42001248072626
10.5,0,-60,3.04854291951575
10.5,0,-59,3.85206595279177
10.5,0,-58,4.76966510883671
10.5,0,-57,5.71682612284368
10.5,0,-56,6.60639278084027
10.5,0,-55,7.36082641216806
10.5,0,-54,7.9151143745586
10.5,0,-53,8.2134469364196
10.5,0,-52,8.20205665462488
10.5,0,-51,7.819010738293
10.5,0,-50,6.98047295732997
10.5,0,-49,5.56164095302572
10.5,0,-48,3.37141412180867
10.5,0,-47,0.161615625615645
10.5,0,-46,-3.77078750419925
10.5,0,-45,-4.71875464792787
10.5,0,-44,-2.27734901880874
10.5,0,-43,-0.522531598650464
10.5,0,-42,-0.00334154422183304
10.5,0,-41,-0.552580101574799
10.5,0,-40,-2.02166542408238
10.5,0,-39,-4.07477110827187
10.5,0,-38,-5.34901970861812
10.5,0,-37,-4.37542488857689
10.5,0,-36,-2.74897686606626
10.5,0,-35,-2.0049695001549
10.5,0,-34,-2.59402543505732
10.5,0,-33,-4.73305512193218
10.5,0,-32,-8.14895846331915
10.5,0,-31,-8.89870722873744
10.5,0,-30,-5.96133128227115
10.5,0,-29,-3.74971723999053
10.5,0,-28,-2.78263190572745
10.5,0,-27,-2.98061453340021
10.5,0,-26,-4.64399889910972
10.5,0,-25,-8.93516645397578
10.5,0,-24,-18.3610683520775
10.5,0,-23,-9.47168095865343
10.5,0,-22,-4.60083378575987
10.5,0,-21,-3.04127556129568
10.5,0,-20,-3.70363264762221
10.5,0,-19,-6.43066079092771
10.5,0,-18,-10.5741488951746
10.5,0,-17,-11.4387960245723
10.5,0,-16,-9.45568178455841
10.5,0,-15,-8.15006885057801
10.5,0,-14,-7.56343395143121
10.5,0,-13,-7.89198978788876
10.5,0,-12,-8.79831249645262
10.5,0,-11,-8.10911701642696
10.5,0,-10,-6.23933033375553
10.5,0,-9,-5.68420856493987
10.5,0,-8,-7.41186753519674
10.5,0,-7,-11.849141548358
10.5,0,-6,-12.4407828711659
10.5,0,-5,-7.79192492022665
10.5,0,-4,-5.34885566872652
10.5,0,-3,-4.72403868359494
10.5,0,-2,-5.65321605763489
10.5,0,-1,-8.5492064664925
10.5,0,0,-14.3624899097743
10.6,0,-180,-12.4250090718163
10.6,0,-179,-16.2673565647982
10.6,0,-178,-9.54421051471425
10.6,0,-177,-5.61060302785167
10.6,0,-176,-4.09792857032257
10.6,0,-175,-4.44626171750671
10.6,0,-174,-6.71732832060416
10.6,0,-173,-11.1024446304142
10.6,0,-172,-12.1696495299535
10.6,0,-171,-8.29222129938906
10.6,0,-170,-6.54955401034243
10.6,0,-169,-7.1240985131115
10.6,0,-168,-9.30753437605105
10.6,0,-167,-9.85625076375217
10.6,0,-166,-7.7367691043567
10.6,0,-165,-6.45230661558703
10.6,0,-164,-6.75095372587281
10.6,0,-163,-8.84425960027593
10.6,0,-162,-14.1772768272206
10.6,0,-161,-14.8391724391144
10.6,0,-160,-6.82461876600303
10.6,0,-159,-2.96595112728148
10.6,0,-158,-1.63250428156049
10.6,0,-157,-2.43809958508969
10.6,0,-156,-5.8216575143126
10.6,0,-155,-13.2248395315704
10.6,0,-154,-10.7701914620141
10.6,0,-153,-5.62081861171918
10.6,0,-152,-3.59697580255402
10.6,0,-151,-3.16924429250863
10.6,0,-150,-3.81064339796607
10.6,0,-149,-5.3937017445925
10.6,0,-148,-6.80064644218982
10.6,0,-147,-5.09198995471998
10.6,0,-146,-2.29186128148687
10.6,0,-145,-0.817551226422768
10.6,0,-144,-1.08571890517967
10.6,0,-143,-3.3694329921365
10.6,0,-142,-7.8629287641563
10.6,0,-141,-8.05494531264038
10.6,0,-140,-3.37785393684217
10.6,0,-139,-0.409534949430587
10.6,0,-138,1.25196172612964
10.6,0,-137,2.00429935941157
10.6,0,-136,1.81475010105134
10.6,0,-135,0.281090921405799
10.6,0,-134,-3.64315477018336
10.6,0,-133,-9.60685585413251
10.6,0,-132,-2.06070465913466
10.6,0,-131,3.30164746177997
10.6,0,-130,6.33134360876549
10.6,0,-129,8.05580034674599
10.6,0,-128,8.90782006355035
10.6,0,-127,9.12732867865607
10.6,0,-126,8.88800672414181
10.6,0,-125,8.343690184042
10.6,0,-124,7.64320267912244
10.6,0,-123,6.92877645313075
10.6,0,-122,6.32736318183799
10.6,0,-121,5.93560930438495
10.6,0,-120,5.7927244356067
10.6,0,-119,5.85853865948275
10.6,0,-118,6.03159725145917
10.6,0,-117,6.19863159255967
10.6,0,-116,6.27115065426109
10.6,0,-115,6.1918087177192
10.6,0,-114,5.92358390192906
10.6,0,-113,5.43653146645143
10.6,0,-112,4.6981269304622
10.6,0,-111,3.66713137812841
10.6,0,-110,2.28854196764845
10.6,0,-109,0.487390089038718
10.6,0,-108,-1.8357081110041
10.6,0,-107,-4.76958353114959
10.6,0,-106,-8.05858211759273
10.6,0,-105,-9.83507271563502
10.6,0,-104,-8.49351546799152
10.6,0,-103,-6.37427870174503
10.6,0,-102,-4.73298161680223
10.6,0,-101,-3.63035894985189
10.6,0,-100,-2.95036465808293
10.6,0,-99,-2.59002357982043
10.6,0,-98,-2.47328073209348
10.6,0,-97,-2.54422659842953
10.6,0,-96,-2.76077131947868
10.6,0,-95,-3.09052491147239
10.6,0,-94,-3.50828567051032
10.6,0,-93,-3.99449597345677
10.6,0,-92,-4.53419176101958
10.6,0,-91,-5.11607215922045
10.6,0,-90,-5.73132931640593
10.6,0,-89,-6.37180198737957
10.6,0,-88,-7.02684110055471
10.6,0,-87,-7.67805768134221
10.6,0,-86,-8.29123383387848
10.6,0,-85,-8.80637657682164
10.6,0,-84,-9.13257577372659
10.6,0,-83,-9.16322205562531
10.6,0,-82,-8.82275122750859
10.6,0,-81,-8.11753933614781
10.6,0,-80,-7.13635957289045
10.6,0,-79,-5.99920779003642
10.6,0,-78,-4.80878133125158
10.6,0,-77,-3.6335870409077
10.6,0,-76,-2.51228264343846
10.6,0,-75,-1.46358256410492
10.6,0,-74,-0.494840148820688
10.6,0,-73,0.391877002127641
10.6,0,-72,1.19578853882117
10.6,0,-71,1.91503602827835
10.6,0,-70,2.54569711332567
10.6,0,-69,3.08192649900962
10.6,0,-68,3.51686225303709
10.6,0,-67,3.84393519861382
10.6,0,-66,4.05846589024723
10.6,0,-65,4.15990181126148
10.6,0,-64,4.15557141742287
10.6,0,-63,4.06708540572005
10.6,0,-62,3.93968033614642
10.6,0,-61,3.85089005050167
10.6,0,-60,3.90603605146547
10.6,0,-59,4.20234853123498
10.6,0,-58,4.76814749787712
10.6,0,-57,5.53144625302579
10.6,0,-56,6.3548553521671
10.6,0,-55,7.09485108118315
10.6,0,-54,7.63355050487761
10.6,0,-53,7.87924048875436
10.6,0,-52,7.75268397320284
10.6,0,-51,7.16911631251088
10.6,0,-50,6.01689800424719
10.6,0,-49,4.13126248578474
10.6,0,-48,1.28750782036149
10.6,0,-47,-2.43995968022672
10.6,0,-46,-4.23918721540817
10.6,0,-45,-2.02662403553321
10.6,0,-44,0.0660976085276448
10.6,0,-43,0.964115629681633
10.6,0,-42,0.783653051413625
10.6,0,-41,-0.365142810423391
10.6,0,-40,-2.42112285846706
10.6,0,-39,-4.88209412216183
10.6,0,-38,-5.52418140327352
10.6,0,-37,-3.7977739946513
10.6,0,-36,-2.36788438924889
10.6,0,-35,-2.25863772991937
10.6,0,-34,-3.60726018964637
10.6,0,-33,-6.03692119316343
10.6,0,-32,-7.22580251530916
10.6,0,-31,-5.63074363107268
10.6,0,-30,-3.93845271033602
10.6,0,-29,-3.15987207568892
10.6,0,-28,-3.32349248721926
10.6,0,-27,-4.65979993524192
10.6,0,-26,-8.10002158179534
10.6,0,-25,-16.0983158011025
10.6,0,-24,-10.5390260749923
10.6,0,-23,-4.74655596888951
10.6,0,-22,-2.60209843518747
10.6,0,-21,-2.81709330181879
10.6,0,-20,-5.19330685102538
10.6,0,-19,-9.6101111403194
10.6,0,-18,-12.4335916936068
10.6,0,-17,-10.3475484577103
10.6,0,-16,-8.21717086325392
10.6,0,-15,-6.94734112456188
10.6,0,-14,-6.93159621997589
10.6,0,-13,-7.97824570856288
10.6,0,-12,-7.98695381945403
10.6,0,-11,-6.4655377004433
10.6,0,-10,-5.95532844161829
10.6,0,-9,-7.51880135532649
10.6,0,-8,-10.8058677477147
10.6,0,-7,-10.8386355903467
10.6,0,-6,-7.74916612010068
10.6,0,-5,-5.86070197539143
10.6,0,-4,-5.25331124348098
10.6,0,-3,-5.90755096101518
10.6,0,-2,-8.4644579690539
10.6,0,-1,-13.8427201077723
10.6,0,0,-11.922843024006
10.7,0,-180,-7.23533278753699
10.7,0,-179,-11.0687865775492
10.7,0,-178,-14.9735245314278
10.7,0,-177,-9.34816284405304
10.7,0,-176,-5.54775158454067
10.7,0,-175,-4.14672759790545
10.7,0,-174,-4.53283412123806
10.7,0,-173,-6.5203418349437
10.7,0,-172,-9.6440885077429
10.7,0,-171,-10.635814907081
10.7,0,-170,-8.59730106125669
10.7,0,-169,-7.53531477802421
10.7,0,-168,-8.36645493838344
10.7,0,-167,-10.3430860436413
10.7,0,-166,-9.95306430573237
10.7,0,-165,-7.52263068419928
10.7,0,-164,-6.13412787410596
10.7,0,-163,-6.25506103262877
10.7,0,-162,-8.20193598566063
10.7,0,-161,-13.6709678355067
10.7,0,-160,-14.1134463766394
10.7,0,-159,-6.08727121170123
10.7,0,-158,-2.45313777699904
10.7,0,-157,-1.40988987991994
10.7,0,-156,-2.56772360113672
10.7,0,-155,-6.31717594293567
10.7,0,-154,-12.6207313989347
10.7,0,-153,-9.54144171674812
10.7,0,-152,-5.63141282595012
10.7,0,-151,-4.07992938122106
10.7,0,-150,-3.84443213328492
10.7,0,-149,-4.45436509045472
10.7,0,-148,-5.46632611448439
10.7,0,-147,-5.42227791789326
10.7,0,-146,-3.45325486407626
10.7,0,-145,-1.44097351079859
10.7,0,-144,-0.638308686676616
10.7,0,-143,-1.46478614703795
10.7,0,-142,-4.41825093122978
10.7,0,-141,-9.75130939402027
10.7,0,-140,-7.70828016847246
10.7,0,-139,-2.71331364662491
10.7,0,-138,0.166741235282373
10.7,0,-137,1.78632955490754
10.7,0,-136,2.4900992142575
10.7,0,-135,2.19782544345535
10.7,0,-134,0.494370909423875
10.7,0,-133,-3.54740391742262
10.7,0,-132,-7.29306852541815
10.7,0,-131,-0.719576729300345
10.7,0,-130,3.89644025746298
10.7,0,-129,6.52039908812632
10.7,0,-128,7.92869641203475
10.7,0,-127,8.49713852444628
10.7,0,-126,8.45653301801176
10.7,0,-125,7.99477754499873
10.7,0,-124,7.29975369115886
10.7,0,-123,6.57133572944086
10.7,0,-122,6.00551454051541
10.7,0,-121,5.75018822623534
10.7,0,-120,5.84873438825328
10.7,0,-119,6.22239003682377
10.7,0,-118,6.72469462992666
10.7,0,-117,7.21781994022654
10.7,0,-116,7.60938977555406
10.7,0,-115,7.84897321465346
10.7,0,-114,7.91049330732005
10.7,0,-113,7.77698229091329
10.7,0,-112,7.4319244662556
10.7,0,-111,6.85596194324154
10.7,0,-110,6.0264693531452
10.7,0,-109,4.9182315113102
10.7,0,-108,3.50540896929822
10.7,0,-107,1.76902939429682
10.7,0,-106,-0.2748800337524
10.7,0,-105,-2.48413158103198
10.7,0,-104,-4.39221813626056
10.7,0,-103,-5.23515071822727
10.7,0,-102,-4.86268967958397
10.7,0,-101,-3.97159164199901
10.7,0,-100,-3.11833272720873
10.7,0,-99,-2.48884054337915
10.7,0,-98,-2.10297602086742
10.7,0,-97,-1.93339582895523
10.7,0,-96,-1.94488128110006
10.7,0,-95,-2.10508170262128
10.7,0,-94,-2.38672887937836
10.7,0,-93,-2.76746208129505
10.7,0,-92,-3.2289512240844
10.7,0,-91,-3.75561216566369
10.7,0,-90,-4.33270207201845
10.7,0,-89,-4.94331045607645
10.7,0,-88,-5.56359020853907
10.7,0,-87,-6.15576624444765
10.7,0,-86,-6.65998093762228
10.7,0,-85,-6.9905429792436
10.7,0,-84,-7.04870547649705
10.7,0,-83,-6.76069241507373
10.7,0,-82,-6.12127133334643
10.7,0,-81,-5.20001046855856
10.7,0,-80,-4.10285274458037
10.7,0,-79,-2.92891887972174
10.7,0,-78,-1.75099412895686
10.7,0,-77,-0.61568279097607
10.7,0,-76,0.449643069984433
10.7,0,-75,1.43014875192217
10.7,0,-74,2.3187967594316
10.7,0,-73,3.11321959552346
10.7,0,-72,3.81354965407715
10.7,0,-71,4.42074240709097
10.7,0,-70,4.93515969668941
10.7,0,-69,5.35533640744735
10.7,0,-68,5.67695498819824
10.7,0,-67,5.89216569474943
10.7,0,-66,5.98957735823714
10.7,0,-65,5.95552492119243
10.7,0,-64,5.777625611712
10.7,0,-63,5.45232338108381
10.7,0,-62,4.99924146792758
10.7,0,-61,4.48531173516637
10.7,0,-60,4.05258404967261
10.7,0,-59,3.90882909582818
10.7,0,-58,4.21359417947698
10.7,0,-57,4.92387436113815
10.7,0,-56,5.8130021434848
10.7,0,-55,6.62955394831977
10.7,0,-54,7.18644549156961
10.7,0,-53,7.35513962129414
10.7,0,-52,7.03236620776504
10.7,0,-51,6.10846683513901
10.7,0,-50,4.43766620776549
10.7,0,-49,1.82432742141194
10.7,0,-48,-1.72842143356689
10.7,0,-47,-4.01038534467862
10.7,0,-46,-2.12966533429485
10.7,0,-45,0.176443080703642
10.7,0,-44,1.38688080516831
10.7,0,-43,1.54319376976835
10.7,0,-42,0.726374181930169
10.7,0,-41,-1.09889864108194
10.7,0,-40,-3.90446821739774
10.7,0,-39,-6.21916406403606
10.7,0,-38,-5.08628434742423
10.7,0,-37,-3.07045360665199
10.7,0,-36,-2.28294213828177
10.7,0,-35,-2.87686463273347
10.7,0,-34,-4.45929769571698
10.7,0,-33,-5.68916109135049
10.7,0,-32,-5.19444877742709
10.7,0,-31,-4.07399652555661
10.7,0,-30,-3.47159913566877
10.7,0,-29,-3.65239991297955
10.7,0,-28,-4.81842639811659
10.7,0,-27,-7.62212280615944
10.7,0,-26,-13.1975678165149
10.7,0,-25,-10.8405242743258
10.7,0,-24,-5.0999365293137
10.7,0,-23,-2.59976804224702
10.7,0,-22,-2.48049822751931
10.7,0,-21,-4.5739990279713
10.7,0,-20,-8.9669567954643
10.7,0,-19,-12.798036796298
10.7,0,-18,-10.6870736472826
10.7,0,-17,-8.19629129809413
10.7,0,-16,-6.65925367808686
10.7,0,-15,-6.44350558576411
10.7,0,-14,-7.58636772924009
10.7,0,-13,-8.39548236623897
10.7,0,-12,-7.29383352831857
10.7,0,-11,-6.57636660946797
10.7,0,-10,-7.54852831924326
10.7,0,-9,-9.49653657474616
10.7,0,-8,-9.32050101739429
10.7,0,-7,-7.33750027625393
10.7,0,-6,-5.97442662108009
10.7,0,-5,-5.52179270523462
10.7,0,-4,-6.12923626645033
10.7,0,-3,-8.53455350374156
10.7,0,-2,-12.9696147679286
10.7,0,-1,-10.4664945787284
10.7,0,0,-6.17932918069709
10.8,0,-180,-5.27336444568284
10.8,0,-179,-6.3489394482634
10.8,0,-178,-9.93591213651325
10.8,0,-177,-13.4281769037352
10.8,0,-176,-8.852312017225
10.8,0,-175,-5.79348646368694
10.8,0,-174,-4.97636411357352
10.8,0,-173,-5.64856282694094
10.8,0,-172,-7.33527369771315
10.8,0,-171,-9.54054547343697
10.8,0,-170,-10.602913877799
10.8,0,-169,-9.3599038569172
10.8,0,-168,-8.24209107199144
10.8,0,-167,-8.62638808226675
10.8,0,-166,-9.97886268067936
10.8,0,-165,-9.49411742718098
10.8,0,-164,-7.24157089157282
10.8,0,-163,-5.74678296953382
10.8,0,-162,-5.60675285441874
10.8,0,-161,-7.28498880606849
10.8,0,-160,-12.5308242964376
10.8,0,-159,-13.1535025147018
10.8,0,-158,-5.36144550709858
10.8,0,-157,-2.00027355775829
10.8,0,-156,-1.31849716324663
10.8,0,-155,-2.89172910063203
10.8,0,-154,-6.83877356588541
10.8,0,-153,-11.0512399523563
10.8,0,-152,-8.68770463430389
10.8,0,-151,-6.23520311813959
10.8,0,-150,-5.23346688930223
10.8,0,-149,-4.98528833692806
10.8,0,-148,-5.04893453543012
10.8,0,-147,-4.9478443669492
10.8,0,-146,-3.98314776681456
10.8,0,-145,-2.28375501899923
10.8,0,-144,-0.872949736894882
10.8,0,-143,-0.498736084435835
10.8,0,-142,-1.60561196641359
10.8,0,-141,-4.75364901071633
10.8,0,-140,-9.87402585404847
10.8,0,-139,-7.32466584453508
10.8,0,-138,-2.54939305048458
10.8,0,-137,0.290110745589353
10.8,0,-136,1.92910217052502
10.8,0,-135,2.62071103660377
10.8,0,-134,2.23251329322996
10.8,0,-133,0.327236906636983
10.8,0,-132,-3.84352273006977
10.8,0,-131,-5.44911348238245
10.8,0,-130,0.440332700071132
10.8,0,-129,4.35064261720207
10.8,0,-128,6.51162692339994
10.8,0,-127,7.5277066023007
10.8,0,-126,7.72844934053989
10.8,0,-125,7.34638045607155
10.8,0,-124,6.60728930254651
10.8,0,-123,5.77434640241765
10.8,0,-122,5.14083549896069
10.8,0,-121,4.94543106550122
10.8,0,-120,5.25074635456999
10.8,0,-119,5.92297937220601
10.8,0,-118,6.74958657151213
10.8,0,-117,7.55715583757512
10.8,0,-116,8.24587570078544
10.8,0,-115,8.77176871520769
10.8,0,-114,9.11966788744551
10.8,0,-113,9.28379601897917
10.8,0,-112,9.25790698922502
10.8,0,-111,9.03235334968574
10.8,0,-110,8.59469761894591
10.8,0,-109,7.93125521866954
10.8,0,-108,7.02833541648758
10.8,0,-107,5.87332676582443
10.8,0,-106,4.4571870660588
10.8,0,-105,2.78235039335614
10.8,0,-104,0.885674868598188
10.8,0,-103,-1.10509304249725
10.8,0,-102,-2.8802694413134
10.8,0,-101,-3.97694143964403
10.8,0,-100,-4.18546855280804
10.8,0,-99,-3.81574319873848
10.8,0,-98,-3.29309076963278
10.8,0,-97,-2.85130753533939
10.8,0,-96,-2.56714161201942
10.8,0,-95,-2.44736029984149
10.8,0,-94,-2.47460774317932
10.8,0,-93,-2.62518631391415
10.8,0,-92,-2.87474052960064
10.8,0,-91,-3.19898689891831
10.8,0,-90,-3.57199624291614
10.8,0,-89,-3.96275606776398
10.8,0,-88,-4.3304536360036
10.8,0,-87,-4.61997059317703
10.8,0,-86,-4.76168715811723
10.8,0,-85,-4.68219826854292
10.8,0,-84,-4.32866088871147
10.8,0,-83,-3.69476937084295
10.8,0,-82,-2.82626540800513
10.8,0,-81,-1.80029884973876
10.8,0,-80,-0.697362900469751
10.8,0,-79,0.416015239371642
10.8,0,-78,1.49166228161227
10.8,0,-77,2.49742891388871
10.8,0,-76,3.41335882736382
10.8,0,-75,4.22851505494784
10.8,0,-74,4.9387797027702
10.8,0,-73,5.54527671975398
10.8,0,-72,6.05294691194154
10.8,0,-71,6.46887543152064
10.8,0,-70,6.80012690440637
10.8,0,-69,7.05107365041879
10.8,0,-68,7.22049939693334
10.8,0,-67,7.29906567630149
10.8,0,-66,7.26793522757235
10.8,0,-65,7.09939319339916
10.8,0,-64,6.76036904604512
10.8,0,-63,6.22051041304642
10.8,0,-62,5.46923907313601
10.8,0,-61,4.55219252283975
10.8,0,-60,3.63825422895069
10.8,0,-59,3.0696235991933
10.8,0,-58,3.18826860546079
10.8,0,-57,3.94972773344849
10.8,0,-56,4.95777269873781
10.8,0,-55,5.84161874099344
10.8,0,-54,6.37929133342162
10.8,0,-53,6.43241159410667
10.8,0,-52,5.87631372502669
10.8,0,-51,4.55059221488184
10.8,0,-50,2.21455664879623
10.8,0,-49,-1.37715965912283
10.8,0,-48,-4.68639636059619
10.8,0,-47,-2.86947961145446
10.8,0,-46,-0.0133648589761599
10.8,0,-45,1.51708591300447
10.8,0,-44,1.84847515909142
10.8,0,-43,1.15197246336743
10.8,0,-42,-0.552564007292971
10.8,0,-41,-3.32897371098489
10.8,0,-40,-6.40964613011066
10.8,0,-39,-6.12540059484339
10.8,0,-38,-3.65545281642946
10.8,0,-37,-2.22836881593605
10.8,0,-36,-2.17463460045489
10.8,0,-35,-3.11416275657917
10.8,0,-34,-4.14869975444473
10.8,0,-33,-4.34348626671308
10.8,0,-32,-4.05720215636578
10.8,0,-31,-4.06804968969305
10.8,0,-30,-4.60289235406686
10.8,0,-29,-5.67893169399437
10.8,0,-28,-7.57410101122887
10.8,0,-27,-10.5553949427669
10.8,0,-26,-10.0158091548813
10.8,0,-25,-5.37482890164932
10.8,0,-24,-2.59698511134172
10.8,0,-23,-2.13978978623091
10.8,0,-22,-4.07878353346748
10.8,0,-21,-8.82501557862844
10.8,0,-20,-12.9738717382832
10.8,0,-19,-10.0259446677056
10.8,0,-18,-7.85654864020249
10.8,0,-17,-6.5174094688975
10.8,0,-16,-6.12684651611923
10.8,0,-15,-7.07679904720138
10.8,0,-14,-8.12438063625448
10.8,0,-13,-7.45339836726194
10.8,0,-12,-6.88878606737457
10.8,0,-11,-7.79843666850189
10.8,0,-10,-9.26372745464013
10.8,0,-9,-8.9293831135164
10.8,0,-8,-7.61239648635544
10.8,0,-7,-6.75207047820867
10.8,0,-6,-6.14174753145526
10.8,0,-5,-6.02261103570491
10.8,0,-4,-7.50462305504185
10.8,0,-3,-10.7025086629729
10.8,0,-2,-8.8517495854443
10.8,0,-1,-5.22454837317326
10.8,0,0,-4.21744532756231
10.9,0,-180,-5.62747830298093
10.9,0,-179,-4.87019317444528
10.9,0,-178,-6.14568174447266
10.9,0,-177,-9.62405412486847
10.9,0,-176,-12.4954680391551
10.9,0,-175,-9.53122807744087
10.9,0,-174,-7.20507214417776
10.9,0,-173,-6.50492214871323
10.9,0,-172,-6.70193033429209
10.9,0,-171,-7.48345260542556
10.9,0,-170,-8.99967125845383
10.9,0,-169,-10.5964167730028
10.9,0,-168,-10.0607619977266
10.9,0,-167,-8.59994646085324
10.9,0,-166,-8.45457339822857
10.9,0,-165,-9.648924192486
10.9,0,-164,-9.61747239314804
10.9,0,-163,-7.15675739031806
10.9,0,-162,-5.1589796645359
10.9,0,-161,-4.70777859508687
10.9,0,-160,-6.36827837039374
10.9,0,-159,-11.6847508023456
10.9,0,-158,-11.8818987463291
10.9,0,-157,-4.9636128116597
10.9,0,-156,-2.13232161583288
10.9,0,-155,-1.90122205015198
10.9,0,-154,-3.77358900978141
10.9,0,-153,-7.29234020453885
10.9,0,-152,-9.75305595639449
10.9,0,-151,-8.76335044830271
10.9,0,-150,-7.40857128719484
10.9,0,-149,-6.40894738132843
10.9,0,-148,-5.47529392367587
10.9,0,-147,-4.57035520244443
10.9,0,-146,-3.72288582225916
10.9,0,-145,-2.77761055598534
10.9,0,-144,-1.61942377811274
10.9,0,-143,-0.602523955315586
10.9,0,-142,-0.3336873406555
10.9,0,-141,-1.33799498286939
10.9,0,-140,-4.14648821194793
10.9,0,-139,-8.7094981610872
10.9,0,-138,-7.44934455213078
10.9,0,-137,-2.82627965378231
10.9,0,-136,0.139112673948112
10.9,0,-135,1.85451435432576
10.9,0,-134,2.51535204144322
10.9,0,-133,1.97666246645621
10.9,0,-132,-0.174450728020794
10.9,0,-131,-4.16907642874163
10.9,0,-130,-3.65500433883772
10.9,0,-129,1.31837594844959
10.9,0,-128,4.49783001926875
10.9,0,-127,6.15823877769902
10.9,0,-126,6.75724522554787
10.9,0,-125,6.58151184510938
10.9,0,-124,5.86920894208364
10.9,0,-123,4.90058400777791
10.9,0,-122,4.05478539122061
10.9,0,-121,3.7442278285053
10.9,0,-120,4.15201788488353
10.9,0,-119,5.08805488106458
10.9,0,-118,6.22240563343273
10.9,0,-117,7.31996613145574
10.9,0,-116,8.27048112157593
10.9,0,-115,9.03944999687753
10.9,0,-114,9.62489721593751
10.9,0,-113,10.0324531331635
10.9,0,-112,10.2641005248044
10.9,0,-111,10.3154531134993
10.9,0,-110,10.177301458934
10.9,0,-109,9.83821671643514
10.9,0,-108,9.28645133786308
10.9,0,-107,8.5106942821255
10.9,0,-106,7.50001750782889
10.9,0,-105,6.24372428774963
10.9,0,-104,4.73228062444023
10.9,0,-103,2.96192294272145
10.9,0,-102,0.949546739619287
10.9,0,-101,-1.22665013609686
10.9,0,-100,-3.34119757202648
10.9,0,-99,-4.95372099180706
10.9,0,-98,-5.6600747300032
10.9,0,-97,-5.57594294933168
10.9,0,-96,-5.16161672917309
10.9,0,-95,-4.74684235122595
10.9,0,-94,-4.45842143735818
10.9,0,-93,-4.31686169526019
10.9,0,-92,-4.30073920454842
10.9,0,-91,-4.37170667897124
10.9,0,-90,-4.48115416442421
10.9,0,-89,-4.57055967013399
10.9,0,-88,-4.57241912609149
10.9,0,-87,-4.41727174919827
10.9,0,-86,-4.04935018986135
10.9,0,-85,-3.44516721093533
10.9,0,-84,-2.62196877054439
10.9,0,-83,-1.62875595606276
10.9,0,-82,-0.527511581870608
10.9,0,-81,0.622496204550963
10.9,0,-80,1.77191568769727
10.9,0,-79,2.88215447707755
10.9,0,-78,3.92367821940722
10.9,0,-77,4.87411634236356
10.9,0,-76,5.71698984395557
10.9,0,-75,6.44109629449198
10.9,0,-74,7.04033364764697
10.9,0,-73,7.51369133433346
10.9,0,-72,7.86510530224395
10.9,0,-71,8.1028116018213
10.9,0,-70,8.23777955712663
10.9,0,-69,8.28087277440841
10.9,0,-68,8.23871615570204
10.9,0,-67,8.10887851845038
10.9,0,-66,7.87567697859383
10.9,0,-65,7.50822241669479
10.9,0,-64,6.9621628718078
10.9,0,-63,6.18707932378985
10.9,0,-62,5.14592283038655
10.9,0,-61,3.8677208560241
10.9,0,-60,2.57681144969505
10.9,0,-59,1.83562756289473
10.9,0,-58,2.1600103204727
10.9,0,-57,3.24423303968594
10.9,0,-56,4.39690815851859
10.9,0,-55,5.20567748455717
10.9,0,-54,5.49500957199481
10.9,0,-53,5.15861181624128
10.9,0,-52,4.06971255247532
10.9,0,-51,2.02596037524461
10.9,0,-50,-1.24483541149743
10.9,0,-49,-5.01526913959712
10.9,0,-48,-4.17890558978749
10.9,0,-47,-0.934922164933901
10.9,0,-46,1.09935235026752
10.9,0,-45,1.85478651306751
10.9,0,-44,1.46928198593525
10.9,0,-43,-0.0831644674830184
10.9,0,-42,-2.90947559102566
10.9,0,-41,-6.19878194588379
10.9,0,-40,-5.90451794725157
10.9,0,-39,-3.41431535966542
10.9,0,-38,-1.97793799430756
10.9,0,-37,-1.78923355366427
10.9,0,-36,-2.43847774223396
10.9,0,-35,-3.20066291041611
10.9,0,-34,-3.43386272580181
10.9,0,-33,-3.40484179843485
10.9,0,-32,-3.76311251626302
10.9,0,-31,-4.78144366139686
10.9,0,-30,-6.3488981894946
10.9,0,-29,-8.13038177791732
10.9,0,-28,-9.63777909458495
10.9,0,-27,-9.1244126976027
10.9,0,-26,-6.01053513013639
10.9,0,-25,-3.34099153263222
10.9,0,-24,-2.465836210015
10.9,0,-23,-3.79925575889225
10.9,0,-22,-7.87364524244796
10.9,0,-21,-12.0905255798427
10.9,0,-20,-8.74027738373215
10.9,0,-19,-6.42431781136754
10.9,0,-18,-5.67378051153625
10.9,0,-17,-5.85907020096707
10.9,0,-16,-6.99420287013742
10.9,0,-15,-8.02201791100246
10.9,0,-14,-7.33212822648736
10.9,0,-13,-6.68112431509217
10.9,0,-12,-7.34870307689949
10.9,0,-11,-8.38331173762599
10.9,0,-10,-8.10659404130865
10.9,0,-9,-7.40886451655085
10.9,0,-8,-7.35304787839586
10.9,0,-7,-7.35575408428829
10.9,0,-6,-6.98243303191093
10.9,0,-5,-7.44965096067304
10.9,0,-4,-9.33153115053986
10.9,0,-3,-8.49582273000669
10.9,0,-2,-5.29971462500946
10.9,0,-1,-4.24032713198622
10.9,0,0,-6.14204900012478
11,0,-180,-7.6301446245552
11,0,-179,-5.48160291396468
11,0,-178,-4.52473679138043
11,0,-177,-5.48032479434143
11,0,-176,-8.45838392069752
11,0,-175,-11.4937341625812
11,0,-174,-9.95706458183981
11,0,-173,-8.13591647466757
11,0,-172,-7.40975830853116
11,0,-171,-7.01072682443412
11,0,-170,-7.05895567985163
11,0,-169,-8.26705476752604
11,0,-168,-10.4246758988327
11,0,-167,-10.1447758509865
11,0,-166,-7.89995842670327
11,0,-165,-7.37207656368897
11,0,-164,-9.23146274560746
11,0,-163,-10.8330942875082
11,0,-162,-7.55232380207982
11,0,-161,-4.70874448669927
11,0,-160,-3.8819284223177
11,0,-159,-5.34036762278109
11,0,-158,-10.4225434270548
11,0,-157,-12.0959355758227
11,0,-156,-5.151133933691
11,0,-155,-2.40765182942008
11,0,-154,-2.31278243312834
11,0,-153,-4.08970169186513
11,0,-152,-6.7180474502827
11,0,-151,-8.39717912872865
11,0,-150,-8.78687156217507
11,0,-149,-8.3830199155909
11,0,-148,-6.95258727360832
11,0,-147,-5.05338495654985
11,0,-146,-3.51967949016696
11,0,-145,-2.72460894620475
11,0,-144,-2.42931316793
11,0,-143,-1.82669251663332
11,0,-142,-0.714515164785175
11,0,-141,-0.00723554626356407
11,0,-140,-0.511059295807564
11,0,-139,-2.72417587561137
11,0,-138,-6.92165009114783
11,0,-137,-8.32955655580458
11,0,-136,-3.84098271823042
11,0,-135,-0.46858946020885
11,0,-134,1.49735244871104
11,0,-133,2.25111710966264
11,0,-132,1.67248564135091
11,0,-131,-0.578963461549958
11,0,-130,-4.07272106756755
11,0,-129,-2.41038177230182
11,0,-128,1.89240262795144
11,0,-127,4.56116863003285
11,0,-126,5.83889405744091
11,0,-125,6.09041084458511
11,0,-124,5.56114373916116
11,0,-123,4.48186429765792
11,0,-122,3.19926719655885
11,0,-121,2.29864835109674
11,0,-120,2.37279160744435
11,0,-119,3.38183684274078
11,0,-118,4.79270584951091
11,0,-117,6.20539656340704
11,0,-116,7.46034646962562
11,0,-115,8.51978177080636
11,0,-114,9.38802602994394
11,0,-113,10.076685504033
11,0,-112,10.59155394845
11,0,-111,10.9301004894272
11,0,-110,11.0838941524892
11,0,-109,11.0422388778199
11,0,-108,10.7949139211398
11,0,-107,10.333408514346
11,0,-106,9.65090637491384
11,0,-105,8.74149999496165
11,0,-104,7.59900820599432
11,0,-103,6.21561632437888
11,0,-102,4.58053818007448
11,0,-101,2.67926369214629
11,0,-100,0.495507425448968
11,0,-99,-1.97640871430373
11,0,-98,-4.6822066569555
11,0,-97,-7.3525136440273
11,0,-96,-9.26216188266504
11,0,-95,-9.67751875519948
11,0,-94,-8.97583289699389
11,0,-93,-7.96057369776467
11,0,-92,-6.98964577261185
11,0,-91,-6.11732822110637
11,0,-90,-5.3038271530784
11,0,-89,-4.49545315456757
11,0,-88,-3.6501195544796
11,0,-87,-2.74488077878229
11,0,-86,-1.77563892564303
11,0,-85,-0.752470823585718
11,0,-84,0.306536342516685
11,0,-83,1.38047681377413
11,0,-82,2.44870542009154
11,0,-81,3.49197243089931
11,0,-80,4.49240220818042
11,0,-79,5.43310448361437
11,0,-78,6.29793281008406
11,0,-77,7.07160906007939
11,0,-76,7.74022328149901
11,0,-75,8.29201082493223
11,0,-74,8.7182730651873
11,0,-73,9.0142934519779
11,0,-72,9.18005526972054
11,0,-71,9.22045765058738
11,0,-70,9.14456324201808
11,0,-69,8.96329293147211
11,0,-68,8.68512552734843
11,0,-67,8.31000525858738
11,0,-66,7.82276722818367
11,0,-65,7.18837636856852
11,0,-64,6.3515949721738
11,0,-63,5.24480779136884
11,0,-62,3.81664965126178
11,0,-61,2.12980982312879
11,0,-60,0.630031917096332
11,0,-59,0.276818711097044
11,0,-58,1.31927128030198
11,0,-57,2.79244022003314
11,0,-56,3.96399155109724
11,0,-55,4.57437558295611
11,0,-54,4.51003352881912
11,0,-53,3.64088957737545
11,0,-52,1.74422616985101
11,0,-51,-1.53153609174607
11,0,-50,-5.73408034012646
11,0,-49,-5.00909134862003
11,0,-48,-1.50103826786273
11,0,-47,0.588303038568433
11,0,-46,1.33935487876167
11,0,-45,0.970531775847722
11,0,-44,-0.521040624593166
11,0,-43,-3.23780074352044
11,0,-42,-6.14491908857003
11,0,-41,-5.18564387168604
11,0,-40,-2.58632479456377
11,0,-39,-1.23424116966394
11,0,-38,-1.20043450200296
11,0,-37,-2.0063745647454
11,0,-36,-2.7929497767674
11,0,-35,-2.93346797458381
11,0,-34,-2.9001563058071
11,0,-33,-3.38969233724752
11,0,-32,-4.64929598970797
11,0,-31,-6.52407281454613
11,0,-30,-8.27760900385105
11,0,-29,-8.77892921436301
11,0,-28,-7.64808456626969
11,0,-27,-5.41033405619111
11,0,-26,-3.40908655143942
11,0,-25,-2.79073735613549
11,0,-24,-4.26463005981095
11,0,-23,-8.59233841342375
11,0,-22,-11.9569723697683
11,0,-21,-7.74380166059229
11,0,-20,-5.51714676290128
11,0,-19,-5.07247115811119
11,0,-18,-5.71178412792765
11,0,-17,-7.23904822902434
11,0,-16,-8.04777433679415
11,0,-15,-6.76037037246701
11,0,-14,-5.98427519897805
11,0,-13,-6.76689442131206
11,0,-12,-7.90721599856693
11,0,-11,-7.68209822892355
11,0,-10,-7.20314768032782
11,0,-9,-7.49754555282407
11,0,-8,-7.75286860566803
11,0,-7,-7.26881998780987
11,0,-6,-7.3472696837159
11,0,-5,-8.5204784108458
11,0,-4,-7.73821043667463
11,0,-3,-5.27470197151216
11,0,-2,-4.76153911648841
11,0,-1,-7.51211786596917
11,0,0,-12.2053179301114
11.1,0,-180,-5.75750616575503
11.1,0,-179,-6.34014982713485
11.1,0,-178,-4.16763580685882
11.1,0,-177,-3.4007302581668
11.1,0,-176,-4.64782160676659
11.1,0,-175,-7.58109908105043
11.1,0,-174,-10.207954521518
11.1,0,-173,-10.063277454171
11.1,0,-172,-9.32410483336892
11.1,0,-171,-8.47819231342202
11.1,0,-170,-7.24715822249244
11.1,0,-169,-6.77038210977614
11.1,0,-168,-8.06079626188238
11.1,0,-167,-10.5467363625851
11.1,0,-166,-9.04295953889038
11.1,0,-165,-6.17054023014462
11.1,0,-164,-5.75147834709423
11.1,0,-163,-8.49106285327574
11.1,0,-162,-12.6950660317723
11.1,0,-161,-7.33464186383667
11.1,0,-160,-3.48579803642707
11.1,0,-159,-2.46589834386069
11.1,0,-158,-4.04149992986481
11.1,0,-157,-9.16178779937954
11.1,0,-156,-11.0196185576459
11.1,0,-155,-5.01175604553303
11.1,0,-154,-2.71189105645286
11.1,0,-153,-2.83885852223893
11.1,0,-152,-4.41280521356936
11.1,0,-151,-6.39252557710145
11.1,0,-150,-8.16946379760448
11.1,0,-149,-9.63230001456436
11.1,0,-148,-9.01110834261723
11.1,0,-147,-6.14861870460867
11.1,0,-146,-3.48340682647882
11.1,0,-145,-1.99271084035664
11.1,0,-144,-1.88490237141655
11.1,0,-143,-2.74094629314504
11.1,0,-142,-2.58000611301326
11.1,0,-141,-0.64302356226528
11.1,0,-140,0.839339908978014
11.1,0,-139,0.842451937814682
11.1,0,-138,-0.893113394793711
11.1,0,-137,-4.66603813578512
11.1,0,-136,-8.58994289952524
11.1,0,-135,-4.96866587436181
11.1,0,-134,-0.996757560912213
11.1,0,-133,1.2465673494763
11.1,0,-132,2.0217436752639
11.1,0,-131,1.30811794913093
11.1,0,-130,-1.07087016132359
11.1,0,-129,-3.7338659374096
11.1,0,-128,-1.25685861974786
11.1,0,-127,2.3807327182571
11.1,0,-126,4.54827560924822
11.1,0,-125,5.45922523290072
11.1,0,-124,5.39633638257822
11.1,0,-123,4.55453219635491
11.1,0,-122,3.12661623250494
11.1,0,-121,1.47872679010681
11.1,0,-120,0.42563669303149
11.1,0,-119,0.836267419862172
11.1,0,-118,2.38373871018971
11.1,0,-117,4.19855334429955
11.1,0,-116,5.86741820890076
11.1,0,-115,7.29946507778761
11.1,0,-114,8.5025215634545
11.1,0,-113,9.49997142060306
11.1,0,-112,10.3073363292695
11.1,0,-111,10.9287510821992
11.1,0,-110,11.3603421947901
11.1,0,-109,11.5950431826567
11.1,0,-108,11.6262571734446
11.1,0,-107,11.4496691609346
11.1,0,-106,11.0635499153886
11.1,0,-105,10.4681531446431
11.1,0,-104,9.66465503678582
11.1,0,-103,8.65383286537517
11.1,0,-102,7.43445218231111
11.1,0,-101,6.00112290282085
11.1,0,-100,4.34111309030624
11.1,0,-99,2.42911770292063
11.1,0,-98,0.217941058482842
11.1,0,-97,-2.37919824642071
11.1,0,-96,-5.52273390678201
11.1,0,-95,-9.49070921521277
11.1,0,-94,-14.3109191864409
11.1,0,-93,-15.7912415630694
11.1,0,-92,-12.1079715090245
11.1,0,-91,-8.80415896779903
11.1,0,-90,-6.33899663404741
11.1,0,-89,-4.38716245814019
11.1,0,-88,-2.739551284696
11.1,0,-87,-1.27887152594288
11.1,0,-86,0.0605929509109668
11.1,0,-85,1.31498387487744
11.1,0,-84,2.5027312331609
11.1,0,-83,3.63125120006395
11.1,0,-82,4.70083968827074
11.1,0,-81,5.70696138436462
11.1,0,-80,6.64163393347033
11.1,0,-79,7.49435806619438
11.1,0,-78,8.25288485363291
11.1,0,-77,8.90399043108179
11.1,0,-76,9.43433956618615
11.1,0,-75,9.83146431952963
11.1,0,-74,10.0848561069194
11.1,0,-73,10.1871473569737
11.1,0,-72,10.1353068984449
11.1,0,-71,9.93164494081521
11.1,0,-70,9.58417706052912
11.1,0,-69,9.10554470468812
11.1,0,-68,8.5094113262914
11.1,0,-67,7.80350365495688
11.1,0,-66,6.97980833336564
11.1,0,-65,6.00486653170075
11.1,0,-64,4.81601681421287
11.1,0,-63,3.3355704258865
11.1,0,-62,1.54337629110518
11.1,0,-61,-0.259734438498901
11.1,0,-60,-1.03714532677612
11.1,0,-59,-0.083205111541185
11.1,0,-58,1.55371482092601
11.1,0,-57,2.88271088394201
11.1,0,-56,3.59450835609249
11.1,0,-55,3.60622910551711
11.1,0,-54,2.8341262566949
11.1,0,-53,1.10869766290351
11.1,0,-52,-1.8412052205542
11.1,0,-51,-5.58844194731134
11.1,0,-50,-5.29644326208601
11.1,0,-49,-1.94500024982296
11.1,0,-48,0.249112795384124
11.1,0,-47,1.07194545676699
11.1,0,-46,0.650536142329099
11.1,0,-45,-1.06960821435695
11.1,0,-44,-4.05890574053034
11.1,0,-43,-5.86870379393336
11.1,0,-42,-3.43320869679359
11.1,0,-41,-1.05713297435867
11.1,0,-40,-0.194014589871632
11.1,0,-39,-0.691153319671366
11.1,0,-38,-2.05120037506602
11.1,0,-37,-3.07123286860831
11.1,0,-36,-2.81303345306066
11.1,0,-35,-2.25409260577029
11.1,0,-34,-2.4152791800076
11.1,0,-33,-3.60337098150858
11.1,0,-32,-5.77724407593449
11.1,0,-31,-8.17372056652742
11.1,0,-30,-8.70480625291783
11.1,0,-29,-7.12272080349652
11.1,0,-28,-5.05083804964249
11.1,0,-27,-3.39149938563193
11.1,0,-26,-2.88292283732798
11.1,0,-25,-4.27694251182109
11.1,0,-24,-8.46565385553964
11.1,0,-23,-10.6678068154032
11.1,0,-22,-5.81893257044609
11.1,0,-21,-3.59783057116522
11.1,0,-20,-3.73088651346511
11.1,0,-19,-5.53311448413394
11.1,0,-18,-8.06290571800186
11.1,0,-17,-8.19812085435722
11.1,0,-16,-5.95242881726066
11.1,0,-15,-4.83418456791507
11.1,0,-14,-5.5359612753244
11.1,0,-13,-7.08784456282931
11.1,0,-12,-7.36021451354934
11.1,0,-11,-6.98591880384649
11.1,0,-10,-7.49460495311007
11.1,0,-9,-8.08711855554205
11.1,0,-8,-7.5129571318626
11.1,0,-7,-7.11684322435817
11.1,0,-6,-7.83228304647314
11.1,0,-5,-7.40540686755161
11.1,0,-4,-5.20024473880714
11.1,0,-3,-4.68850449944181
11.1,0,-2,-7.7134335208959
11.1,0,-1,-9.73209123181152
11.1,0,0,-2.54043838986393


==> figs/Matlab_plots/Kagome_hex_Polar10_CST.txt <==
Theta [deg.]  Phi   [deg.]  Abs(Grlz)[dBi   ]   Abs(Theta)[dBi   ]  Phase(Theta)[deg.]  Abs(Phi  )[dBi   ]  Phase(Phi  )[deg.]  Ax.Ratio[dB    ]    
------------------------------------------------------------------------------------------------------------------------------------------------------
   0.000           0.000           -8.936e+00          -1.693e+01             186.753          -9.687e+00             278.019           7.243e+00     
   1.000           0.000           -8.488e+00          -1.391e+01             178.390          -9.957e+00             282.632           4.551e+00     
   2.000           0.000           -8.874e+00          -1.161e+01             163.632          -1.218e+01             295.002           6.929e+00     
   3.000           0.000           -8.390e+00          -9.563e+00             157.359          -1.465e+01             313.928           1.518e+01     
   4.000           0.000           -8.005e+00          -8.626e+00             160.738          -1.675e+01             322.573           1.939e+01     
   5.000           0.000           -8.882e+00          -9.223e+00             170.996          -2.010e+01             304.935           1.408e+01     
   6.000           0.000           -1.163e+01          -1.193e+01             189.292          -2.341e+01             248.254           1.299e+01     
   7.000           0.000           -1.551e+01          -1.699e+01             237.624          -2.090e+01             171.619           5.505e+00     
   8.000           0.000           -1.106e+01          -1.353e+01             311.095          -1.468e+01             125.510           2.631e+01     
   9.000           0.000           -6.313e+00          -8.694e+00             333.706          -1.006e+01             105.394           7.124e+00     
  10.000           0.000           -4.122e+00          -6.589e+00             341.862          -7.754e+00              97.064           4.129e+00     
  11.000           0.000           -3.900e+00          -6.372e+00             346.586          -7.525e+00              95.750           3.186e+00     
  12.000           0.000           -5.352e+00          -7.625e+00             353.317          -9.252e+00             101.123           3.204e+00     
  13.000           0.000           -8.226e+00          -9.867e+00               9.486          -1.325e+01             116.799           4.345e+00     
  14.000           0.000           -1.074e+01          -1.127e+01              40.802          -2.018e+01             173.098           1.206e+01     
  15.000           0.000           -8.682e+00          -1.045e+01              72.002          -1.344e+01             259.732           2.391e+01     
  16.000           0.000           -4.558e+00          -9.813e+00              95.624          -6.096e+00             278.686           3.224e+01     
  17.000           0.000           -6.820e-01          -1.008e+01             123.794          -1.212e+00             284.227           1.933e+01     
  18.000           0.000            2.581e+00          -9.001e+00             159.443           2.268e+00             285.752           1.338e+01     
  19.000           0.000            5.068e+00          -6.209e+00             182.448           4.732e+00             286.374           1.124e+01     
  20.000           0.000            6.768e+00          -4.026e+00             189.611           6.390e+00             287.625           1.052e+01     
  21.000           0.000            7.800e+00          -2.952e+00             187.512           7.419e+00             290.186           1.063e+01     
  22.000           0.000            8.353e+00          -2.666e+00             180.595           7.995e+00             294.053           1.154e+01     
  23.000           0.000            8.587e+00          -2.894e+00             173.143           8.267e+00             298.611           1.318e+01     
  24.000           0.000            8.564e+00          -3.706e+00             169.555           8.298e+00             302.961           1.504e+01     
  25.000           0.000            8.245e+00          -5.355e+00             173.533           8.051e+00             306.512           1.631e+01     
  26.000           0.000            7.561e+00          -7.788e+00             188.764           7.432e+00             309.393           1.659e+01     
  27.000           0.000            6.446e+00          -1.011e+01             216.929           6.349e+00             312.476           1.650e+01     
  28.000           0.000            4.850e+00          -1.148e+01             251.105           4.747e+00             317.233           1.704e+01     
  29.000           0.000            2.809e+00          -1.249e+01             287.572           2.679e+00             325.575           1.955e+01     
  30.000           0.000            6.290e-01          -1.237e+01             328.379           4.056e-01             339.191           2.774e+01     
  31.000           0.000           -1.108e+00          -1.062e+01               0.033          -1.623e+00             357.671           3.773e+01     
  32.000           0.000           -2.295e+00          -9.303e+00              17.459          -3.259e+00              18.074           4.000e+01     
  33.000           0.000           -3.520e+00          -9.430e+00              27.368          -4.807e+00              39.618           2.059e+01     
  34.000           0.000           -4.912e+00          -1.117e+01              36.071          -6.084e+00              65.246           1.328e+01     
  35.000           0.000           -5.456e+00          -1.442e+01              52.333          -6.046e+00              92.786           1.287e+01     
  36.000           0.000           -4.560e+00          -1.685e+01              89.281          -4.824e+00             112.496           2.056e+01     
  37.000           0.000           -3.386e+00          -1.492e+01             123.625          -3.703e+00             122.749           4.000e+01     
  38.000           0.000           -2.835e+00          -1.267e+01             138.602          -3.311e+00             127.813           2.484e+01     
  39.000           0.000           -3.172e+00          -1.181e+01             148.985          -3.811e+00             131.633           1.969e+01     
  40.000           0.000           -4.423e+00          -1.202e+01             164.431          -5.252e+00             137.816           1.514e+01     
  41.000           0.000           -6.182e+00          -1.200e+01             188.962          -7.502e+00             151.225           1.069e+01     
  42.000           0.000           -6.957e+00          -1.050e+01             212.878          -9.496e+00             177.235           9.927e+00     
  43.000           0.000           -6.003e+00          -8.687e+00             225.862          -9.366e+00             208.067           1.613e+01     
  44.000           0.000           -4.936e+00          -7.777e+00             229.362          -8.122e+00             229.083           4.000e+01     
  45.000           0.000           -4.711e+00          -8.040e+00             225.584          -7.425e+00             242.662           1.649e+01     
  46.000           0.000           -5.336e+00          -9.312e+00             213.942          -7.557e+00             254.772           8.816e+00     
  47.000           0.000           -6.323e+00          -1.087e+01             192.844          -8.201e+00             269.210           3.405e+00     
  48.000           0.000           -6.908e+00          -1.157e+01             166.948          -8.724e+00             286.862           5.614e+00     
  49.000           0.000           -6.921e+00          -1.176e+01             146.551          -8.650e+00             304.273           1.470e+01     
  50.000           0.000           -6.976e+00          -1.292e+01             133.415          -8.252e+00             317.281           3.064e+01     
  51.000           0.000           -7.524e+00          -1.658e+01             122.677          -8.101e+00             325.469           1.772e+01     
  52.000           0.000           -8.500e+00          -2.725e+01              84.450          -8.558e+00             330.671           1.948e+01     
  53.000           0.000           -9.398e+00          -1.970e+01             330.642          -9.824e+00             335.142           3.283e+01     
  54.000           0.000           -9.717e+00          -1.348e+01             323.664          -1.208e+01             341.859           1.603e+01     
  55.000           0.000           -9.594e+00          -1.090e+01             326.659          -1.545e+01             357.068           1.261e+01     
  56.000           0.000           -9.403e+00          -9.994e+00             335.155          -1.836e+01              33.013           1.020e+01     
  57.000           0.000           -9.122e+00          -9.937e+00             349.736          -1.679e+01              72.557           6.959e+00     
  58.000           0.000           -8.469e+00          -9.891e+00              10.407          -1.401e+01              90.021           4.434e+00     
  59.000           0.000           -7.424e+00          -9.161e+00              33.048          -1.224e+01              96.475           5.263e+00     
  60.000           0.000           -6.323e+00          -7.917e+00              52.106          -1.145e+01              98.721           8.292e+00     
  61.000           0.000           -5.487e+00          -6.763e+00              66.338          -1.143e+01              99.112           1.202e+01     
  62.000           0.000           -5.065e+00          -6.038e+00              77.275          -1.204e+01              98.583           1.655e+01     
  63.000           0.000           -5.094e+00          -5.826e+00              86.569          -1.319e+01              97.597           2.315e+01     
  64.000           0.000           -5.555e+00          -6.108e+00              95.450          -1.479e+01              96.491           4.000e+01     
  65.000           0.000           -6.407e+00          -6.831e+00             104.871          -1.673e+01              95.695           2.667e+01     
  66.000           0.000           -7.576e+00          -7.913e+00             115.680          -1.885e+01              95.940           2.097e+01     
  67.000           0.000           -8.936e+00          -9.223e+00             128.632          -2.087e+01              98.328           1.803e+01     
  68.000           0.000           -1.028e+01          -1.056e+01             144.158          -2.238e+01             103.825           1.593e+01     
  69.000           0.000           -1.137e+01          -1.168e+01             161.847          -2.297e+01             111.853           1.388e+01     
  70.000           0.000           -1.203e+01          -1.243e+01             180.214          -2.259e+01             120.054           1.162e+01     
  71.000           0.000           -1.230e+01          -1.283e+01             197.556          -2.163e+01             126.643           9.428e+00     
  72.000           0.000           -1.236e+01          -1.308e+01             213.073          -2.052e+01             131.570           7.574e+00     
  73.000           0.000           -1.239e+01          -1.333e+01             226.926          -1.950e+01             135.530           6.176e+00     
  74.000           0.000           -1.246e+01          -1.364e+01             239.674          -1.867e+01             139.162           5.310e+00     
  75.000           0.000           -1.258e+01          -1.403e+01             251.847          -1.807e+01             142.885           5.050e+00     
  76.000           0.000           -1.276e+01          -1.445e+01             263.778          -1.766e+01             146.947           5.376e+00     
  77.000           0.000           -1.295e+01          -1.488e+01             275.574          -1.741e+01             151.480           6.128e+00     
  78.000           0.000           -1.315e+01          -1.526e+01             287.151          -1.729e+01             156.528           7.104e+00     
  79.000           0.000           -1.333e+01          -1.560e+01             298.342          -1.724e+01             162.060           8.146e+00     
  80.000           0.000           -1.350e+01          -1.589e+01             309.009          -1.723e+01             167.972           9.157e+00     
  81.000           0.000           -1.365e+01          -1.617e+01             319.125          -1.721e+01             174.094           1.011e+01     
  82.000           0.000           -1.379e+01          -1.646e+01             328.791          -1.717e+01             180.217           1.105e+01     
  83.000           0.000           -1.392e+01          -1.677e+01             338.216          -1.710e+01             186.123           1.210e+01     
  84.000           0.000           -1.404e+01          -1.711e+01             347.680          -1.699e+01             191.622           1.347e+01     
  85.000           0.000           -1.413e+01          -1.745e+01             357.480          -1.686e+01             196.576           1.550e+01     
  86.000           0.000           -1.419e+01          -1.776e+01               7.871          -1.671e+01             200.903           1.891e+01     
  87.000           0.000           -1.420e+01          -1.795e+01              18.971          -1.658e+01             204.568           2.633e+01     
  88.000           0.000           -1.414e+01          -1.797e+01              30.655          -1.645e+01             207.569           3.153e+01     
  89.000           0.000           -1.399e+01          -1.775e+01              42.509          -1.635e+01             209.924           1.927e+01     
  90.000           0.000           -1.374e+01          -1.728e+01              53.942          -1.629e+01             211.656           1.417e+01     
  91.000           0.000           -1.341e+01          -1.659e+01              64.413          -1.626e+01             212.789           1.097e+01     
  92.000           0.000           -1.300e+01          -1.577e+01              73.613          -1.627e+01             213.342           8.733e+00     
  93.000           0.000           -1.253e+01          -1.488e+01              81.493          -1.632e+01             213.326           7.170e+00     
  94.000           0.000           -1.203e+01          -1.400e+01              88.170          -1.642e+01             212.744           6.158e+00     
  95.000           0.000           -1.152e+01          -1.316e+01              93.833          -1.657e+01             211.592           5.639e+00     
  96.000           0.000           -1.104e+01          -1.239e+01              98.677          -1.676e+01             209.857           5.549e+00     
  97.000           0.000           -1.061e+01          -1.173e+01             102.871          -1.701e+01             207.523           5.792e+00     
  98.000           0.000           -1.025e+01          -1.119e+01             106.550          -1.732e+01             204.564           6.266e+00     
  99.000           0.000           -9.985e+00          -1.079e+01             109.810          -1.768e+01             200.950           6.891e+00     
 100.000           0.000           -9.850e+00          -1.055e+01             112.706          -1.810e+01             196.641           7.616e+00     
 101.000           0.000           -9.869e+00          -1.050e+01             115.253          -1.857e+01             191.589           8.413e+00     
 102.000           0.000           -1.008e+01          -1.066e+01             117.403          -1.910e+01             185.730           9.266e+00     
 103.000           0.000           -1.052e+01          -1.108e+01             119.027          -1.965e+01             178.994           1.016e+01     
 104.000           0.000           -1.124e+01          -1.182e+01             119.844          -2.022e+01             171.316           1.105e+01     
 105.000           0.000           -1.231e+01          -1.298e+01             119.260          -2.075e+01             162.715           1.180e+01     
 106.000           0.000           -1.381e+01          -1.469e+01             115.955          -2.117e+01             153.392           1.203e+01     
 107.000           0.000           -1.570e+01          -1.707e+01             106.670          -2.139e+01             143.890           1.071e+01     
 108.000           0.000           -1.741e+01          -1.964e+01              83.865          -2.136e+01             135.131           6.645e+00     
 109.000           0.000           -1.728e+01          -1.963e+01              46.657          -2.108e+01             128.208           1.940e+00     
 110.000           0.000           -1.514e+01          -1.661e+01              20.874          -2.057e+01             124.015           4.480e+00     
 111.000           0.000           -1.268e+01          -1.360e+01               9.552          -1.989e+01             122.983           7.423e+00     
 112.000           0.000           -1.068e+01          -1.137e+01               4.523          -1.902e+01             124.951           9.369e+00     
 113.000           0.000           -9.230e+00          -9.853e+00               1.879          -1.797e+01             129.188           1.063e+01     
 114.000           0.000           -8.314e+00          -8.987e+00             359.821          -1.675e+01             134.577           1.148e+01     
 115.000           0.000           -7.902e+00          -8.744e+00             357.165          -1.544e+01             140.015           1.226e+01     
 116.000           0.000           -7.957e+00          -9.140e+00             352.620          -1.418e+01             144.750           1.365e+01     
 117.000           0.000           -8.386e+00          -1.017e+01             344.124          -1.310e+01             148.431           1.772e+01     
 118.000           0.000           -8.933e+00          -1.160e+01             328.151          -1.232e+01             150.937           3.231e+01     
 119.000           0.000           -9.106e+00          -1.233e+01             302.355          -1.192e+01             152.182           1.150e+01     
 120.000           0.000           -8.553e+00          -1.118e+01             275.651          -1.199e+01             151.928           5.504e+00     
 121.000           0.000           -7.560e+00          -9.183e+00             258.428          -1.262e+01             149.580           4.554e+00     
 122.000           0.000           -6.701e+00          -7.615e+00             249.295          -1.392e+01             143.738           6.811e+00     
 123.000           0.000           -6.347e+00          -6.862e+00             244.809          -1.587e+01             131.192           9.959e+00     
 124.000           0.000           -6.671e+00          -7.021e+00             243.226          -1.777e+01             106.379           1.445e+01     
 125.000           0.000           -7.722e+00          -8.199e+00             244.173          -1.755e+01              72.250           2.733e+01     
 126.000           0.000           -9.328e+00          -1.060e+01             248.767          -1.528e+01              46.608           1.545e+01     
 127.000           0.000           -1.068e+01          -1.453e+01             261.774          -1.299e+01              31.316           6.747e+00     
 128.000           0.000           -1.058e+01          -1.900e+01             297.810          -1.125e+01              20.582           7.845e+00     
 129.000           0.000           -9.450e+00          -1.869e+01             345.324          -1.000e+01              11.089           1.685e+01     
 130.000           0.000           -8.409e+00          -1.706e+01               6.663          -9.046e+00               1.498           3.019e+01     
 131.000           0.000           -7.768e+00          -1.752e+01              17.966          -8.254e+00             351.610           1.713e+01     
 132.000           0.000           -7.367e+00          -2.032e+01              36.719          -7.593e+00             341.767           1.462e+01     
 133.000           0.000           -6.988e+00          -2.150e+01              87.347          -7.145e+00             332.161           1.528e+01     
 134.000           0.000           -6.546e+00          -1.618e+01             118.984          -7.046e+00             322.315           1.805e+01     
 135.000           0.000           -6.029e+00          -1.172e+01             122.641          -7.395e+00             310.833           2.394e+01     
 136.000           0.000           -5.387e+00          -8.705e+00             118.203          -8.109e+00             295.343           3.207e+01     
 137.000           0.000           -4.582e+00          -6.740e+00             111.169          -8.654e+00             273.722           1.650e+01     
 138.000           0.000           -3.718e+00          -5.651e+00             103.054          -8.163e+00             248.869           1.067e+01     
 139.000           0.000           -2.976e+00          -5.368e+00              93.935          -6.706e+00             228.354           7.677e+00     
 140.000           0.000           -2.479e+00          -5.817e+00              83.132          -5.185e+00             214.400           6.915e+00     
 141.000           0.000           -2.253e+00          -6.831e+00              69.599          -4.114e+00             204.569           8.228e+00     
 142.000           0.000           -2.268e+00          -8.094e+00              52.685          -3.584e+00             196.236           1.100e+01     
 143.000           0.000           -2.487e+00          -9.246e+00              33.248          -3.516e+00             187.502           1.474e+01     
 144.000           0.000           -2.882e+00          -1.019e+01              12.854          -3.774e+00             177.095           1.943e+01     
 145.000           0.000           -3.405e+00          -1.099e+01             350.618          -4.236e+00             164.178           2.741e+01     
 146.000           0.000           -3.911e+00          -1.113e+01             324.159          -4.825e+00             147.698           3.232e+01     
 147.000           0.000           -3.974e+00          -9.743e+00             297.907          -5.310e+00             125.427           2.474e+01     
 148.000           0.000           -2.909e+00          -7.434e+00             279.903          -4.799e+00              96.571           3.112e+01     
 149.000           0.000           -7.124e-01          -5.381e+00             269.964          -2.525e+00              69.405           1.532e+01     
 150.000           0.000            1.807e+00          -4.076e+00             264.764           5.113e-01              51.851           1.194e+01     
 151.000           0.000            4.061e+00          -3.613e+00             262.146           3.248e+00              42.255           1.179e+01     
 152.000           0.000            5.861e+00          -3.957e+00             261.098           5.383e+00              37.130           1.305e+01     
 153.000           0.000            7.193e+00          -4.993e+00             261.149           6.922e+00              34.209           1.491e+01     
 154.000           0.000            8.092e+00          -6.521e+00             261.721           7.940e+00              32.140           1.696e+01     
 155.000           0.000            8.610e+00          -8.261e+00             261.252           8.519e+00              30.111           1.903e+01     
 156.000           0.000            8.789e+00          -9.904e+00             256.733           8.730e+00              27.712           2.113e+01     
 157.000           0.000            8.660e+00          -1.109e+01             245.397           8.614e+00              24.882           2.351e+01     
 158.000           0.000            8.218e+00          -1.145e+01             229.151           8.170e+00              21.834           2.646e+01     
 159.000           0.000            7.411e+00          -1.133e+01             214.880           7.353e+00              18.879           2.999e+01     
 160.000           0.000            6.146e+00          -1.193e+01             207.337           6.078e+00              16.250           3.246e+01     
 161.000           0.000            4.296e+00          -1.464e+01             210.477           4.240e+00              13.988           2.992e+01     
 162.000           0.000            1.744e+00          -2.028e+01             252.287           1.717e+00              11.926           2.323e+01     
 163.000           0.000           -1.508e+00          -1.535e+01             320.687          -1.692e+00               9.694           1.627e+01     
 164.000           0.000           -5.002e+00          -1.035e+01             333.448          -6.502e+00               6.539           1.151e+01     
 165.000           0.000           -7.517e+00          -8.395e+00             333.218          -1.489e+01             358.576           1.537e+01     
 166.000           0.000           -8.235e+00          -8.390e+00             325.430          -2.277e+01             215.127           1.498e+01     
 167.000           0.000           -7.418e+00          -9.351e+00             307.844          -1.187e+01             195.025           4.394e+00     
 168.000           0.000           -6.021e+00          -9.670e+00             282.651          -8.475e+00             192.952           1.196e+00     
 169.000           0.000           -5.300e+00          -9.104e+00             262.362          -7.639e+00             193.662           3.630e+00     
 170.000           0.000           -6.032e+00          -9.285e+00             250.751          -8.812e+00             196.167           5.770e+00     
 171.000           0.000           -8.865e+00          -1.142e+01             242.552          -1.239e+01             200.706           8.423e+00     
 172.000           0.000           -1.539e+01          -1.696e+01             226.564          -2.058e+01             210.050           1.753e+01     
 173.000           0.000           -2.157e+01          -2.230e+01             142.227          -2.965e+01              11.298           1.051e+01     
 174.000           0.000           -1.369e+01          -1.508e+01             100.564          -1.931e+01              33.782           5.658e+00     
 175.000           0.000           -1.066e+01          -1.189e+01              94.515          -1.674e+01              43.455           8.290e+00     
 176.000           0.000           -9.482e+00          -1.074e+01              94.593          -1.548e+01              45.669           8.585e+00     
 177.000           0.000           -8.892e+00          -1.050e+01              97.187          -1.399e+01              38.440           6.201e+00     
 178.000           0.000           -8.378e+00          -1.078e+01             100.544          -1.210e+01              28.191           3.031e+00     
 179.000           0.000           -8.371e+00          -1.189e+01             102.061          -1.092e+01              20.473           1.606e+00     
 180.000           0.000           -1.007e+01          -1.501e+01              95.586          -1.175e+01              13.930           3.505e+00     
 179.000         180.000           -1.505e+01          -2.066e+01             223.833          -1.644e+01             179.383           9.094e+00     
 178.000         180.000           -1.322e+01          -1.395e+01             158.901          -2.129e+01              82.473           7.693e+00     
 177.000         180.000           -7.230e+00          -8.825e+00             146.715          -1.236e+01              42.473           4.181e+00     
 176.000         180.000           -4.796e+00          -6.805e+00             141.641          -9.111e+00              34.184           3.565e+00     
 175.000         180.000           -4.888e+00          -7.021e+00             134.994          -8.999e+00              27.011           3.425e+00     
 174.000         180.000           -7.032e+00          -9.048e+00             120.091          -1.134e+01              12.842           3.528e+00     
 173.000         180.000           -9.658e+00          -1.121e+01              88.580          -1.489e+01             338.272           4.899e+00     
 172.000         180.000           -9.449e+00          -1.080e+01              54.747          -1.517e+01             290.347           7.248e+00     
 171.000         180.000           -8.845e+00          -1.024e+01              35.555          -1.446e+01             259.892           9.112e+00     
 170.000         180.000           -1.006e+01          -1.150e+01              19.317          -1.556e+01             231.093           1.197e+01     
 169.000         180.000           -1.179e+01          -1.364e+01             347.327          -1.637e+01             190.865           1.408e+01     
 168.000         180.000           -1.018e+01          -1.177e+01             306.165          -1.531e+01             159.472           1.131e+01     
 167.000         180.000           -7.555e+00          -8.270e+00             288.864          -1.574e+01             146.518           1.273e+01     
 166.000         180.000           -6.029e+00          -6.193e+00             283.261          -2.034e+01             149.144           1.719e+01     
 165.000         180.000           -5.608e+00          -5.634e+00             279.479          -2.792e+01             239.166           2.610e+01     
 164.000         180.000           -6.252e+00          -6.496e+00             272.939          -1.888e+01             281.726           2.918e+01     
 163.000         180.000           -8.178e+00          -8.769e+00             259.395          -1.714e+01             282.867           1.739e+01     
 162.000         180.000           -1.159e+01          -1.210e+01             230.538          -2.114e+01             273.521           1.297e+01     
 161.000         180.000           -1.313e+01          -1.327e+01             179.528          -2.834e+01             148.763           2.110e+01     
 160.000         180.000           -9.215e+00          -1.028e+01             140.354          -1.585e+01             111.014           1.352e+01     
 159.000         180.000           -5.902e+00          -7.343e+00             122.889          -1.140e+01             102.066           1.569e+01     
 158.000         180.000           -4.101e+00          -5.529e+00             116.745          -9.625e+00              95.920           1.571e+01     
 157.000         180.000           -3.464e+00          -4.708e+00             116.856          -9.499e+00              91.769           1.442e+01     
 156.000         180.000           -3.759e+00          -4.728e+00             119.532          -1.075e+01              90.574           1.391e+01     
 155.000         180.000           -4.974e+00          -5.648e+00             120.266          -1.340e+01              94.152           1.601e+01     
 154.000         180.000           -7.322e+00          -7.758e+00             112.172          -1.752e+01             105.835           2.977e+01     
 153.000         180.000           -1.012e+01          -1.036e+01              82.042          -2.267e+01             130.793           1.501e+01     
 152.000         180.000           -9.121e+00          -9.188e+00              36.400          -2.731e+01             164.718           2.028e+01     
 151.000         180.000           -6.287e+00          -6.298e+00               8.952          -3.245e+01             177.171           3.998e+01     
 150.000         180.000           -4.819e+00          -4.827e+00             349.139          -3.210e+01             123.036           3.013e+01     
 149.000         180.000           -4.326e+00          -4.374e+00             325.860          -2.395e+01             116.832           2.593e+01     
 148.000         180.000           -3.435e+00          -3.564e+00             298.109          -1.879e+01             129.008           2.994e+01     
 147.000         180.000           -1.783e+00          -1.960e+00             275.032          -1.579e+01             141.895           1.673e+01     
 146.000         180.000           -4.681e-01          -6.319e-01             260.986          -1.478e+01             154.622           1.454e+01     
 145.000         180.000           -1.824e-01          -2.935e-01             253.351          -1.616e+01             171.387           1.596e+01     
 144.000         180.000           -1.083e+00          -1.137e+00             249.066          -2.017e+01             212.037           2.351e+01     
 143.000         180.000           -3.092e+00          -3.250e+00             245.073          -1.755e+01             285.282           1.829e+01     
 142.000         180.000           -5.646e+00          -6.756e+00             234.817          -1.211e+01             312.040           5.744e+00     
 141.000         180.000           -6.803e+00          -1.022e+01             199.888          -9.444e+00             322.344           5.270e+00     
 140.000         180.000           -5.123e+00          -7.429e+00             156.095          -8.974e+00             327.953           2.309e+01     
 139.000         180.000           -2.302e+00          -2.967e+00             140.367          -1.078e+01             331.527           2.337e+01     
 138.000         180.000            3.920e-01           3.058e-01             134.495          -1.667e+01             334.105           2.662e+01     
 137.000         180.000            2.595e+00           2.591e+00             130.640          -2.759e+01             152.043           3.894e+01     
 136.000         180.000            4.227e+00           4.132e+00             126.979          -1.246e+01             154.442           2.346e+01     
 135.000         180.000            5.300e+00           5.080e+00             123.329          -7.765e+00             153.909           1.905e+01     
 134.000         180.000            5.857e+00           5.527e+00             120.004          -5.493e+00             152.095           1.700e+01     
 133.000         180.000            5.944e+00           5.530e+00             117.425          -4.464e+00             148.919           1.626e+01     
 132.000         180.000            5.616e+00           5.139e+00             115.941          -4.210e+00             144.290           1.658e+01     
 131.000         180.000            4.941e+00           4.413e+00             115.710          -4.465e+00             138.295           1.811e+01     
 130.000         180.000            4.005e+00           3.430e+00             116.553          -5.061e+00             131.306           2.146e+01     
 129.000         180.000            2.891e+00           2.280e+00             117.796          -5.928e+00             123.932           2.884e+01     
 128.000         180.000            1.647e+00           1.026e+00             118.232          -7.110e+00             116.743           4.000e+01     
 127.000         180.000            2.625e-01          -3.182e-01             116.371          -8.763e+00             109.905           2.856e+01     
 126.000         180.000           -1.291e+00          -1.763e+00             110.859          -1.117e+01             102.834           2.743e+01     
 125.000         180.000           -2.986e+00          -3.280e+00             100.913          -1.484e+01              93.145           2.952e+01     
 124.000         180.000           -4.695e+00          -4.804e+00              86.693          -2.078e+01              69.694           2.686e+01     
 123.000         180.000           -6.286e+00          -6.366e+00              69.114          -2.369e+01             354.105           1.764e+01     
 122.000         180.000           -7.786e+00          -8.228e+00              48.154          -1.793e+01             315.811           9.710e+00     
 121.000         180.000           -9.136e+00          -1.065e+01              19.358          -1.445e+01             305.594           4.591e+00     
 120.000         180.000           -9.358e+00          -1.219e+01             332.890          -1.256e+01             301.542           1.105e+01     
 119.000         180.000           -7.476e+00          -9.617e+00             285.768          -1.157e+01             299.725           1.847e+01     
 118.000         180.000           -4.779e+00          -5.907e+00             259.353          -1.119e+01             299.051           1.072e+01     
 117.000         180.000           -2.451e+00          -3.073e+00             244.000          -1.120e+01             299.164           1.031e+01     
 116.000         180.000           -7.432e-01          -1.126e+00             233.209          -1.148e+01             299.987           1.122e+01     
 115.000         180.000            3.789e-01           1.142e-01             224.443          -1.190e+01             301.586           1.227e+01     
 114.000         180.000            9.904e-01           7.857e-01             216.542          -1.238e+01             304.085           1.317e+01     
 113.000         180.000            1.160e+00           9.828e-01             208.833          -1.282e+01             307.590           1.391e+01     
 112.000         180.000            9.482e-01           7.760e-01             200.822          -1.316e+01             312.098           1.459e+01     
 111.000         180.000            4.145e-01           2.275e-01             192.056          -1.334e+01             317.454           1.547e+01     
 110.000         180.000           -3.694e-01          -5.937e-01             182.067          -1.335e+01             323.367           1.712e+01     
 109.000         180.000           -1.302e+00          -1.591e+00             170.383          -1.322e+01             329.499           2.110e+01     
 108.000         180.000           -2.235e+00          -2.618e+00             156.683          -1.297e+01             335.553           4.000e+01     
 107.000         180.000           -2.991e+00          -3.487e+00             141.138          -1.267e+01             341.334           1.931e+01     
 106.000         180.000           -3.430e+00          -4.028e+00             124.732          -1.234e+01             346.741           1.252e+01     
 105.000         180.000           -3.538e+00          -4.202e+00             108.986          -1.202e+01             351.744           9.178e+00     
 104.000         180.000           -3.424e+00          -4.117e+00              95.105          -1.174e+01             356.343           7.762e+00     
 103.000         180.000           -3.231e+00          -3.933e+00              83.492          -1.149e+01               0.557           7.653e+00     
 102.000         180.000           -3.064e+00          -3.771e+00              73.965          -1.130e+01               4.399           8.306e+00     
 101.000         180.000           -2.980e+00          -3.699e+00              66.139          -1.114e+01               7.883           9.332e+00     
 100.000         180.000           -3.001e+00          -3.744e+00              59.641          -1.103e+01              11.014           1.053e+01     
  99.000         180.000           -3.130e+00          -3.912e+00              54.173          -1.096e+01              13.793           1.183e+01     
  98.000         180.000           -3.362e+00          -4.200e+00              49.513          -1.091e+01              16.218           1.319e+01     
  97.000         180.000           -3.685e+00          -4.602e+00              45.496          -1.089e+01              18.282           1.463e+01     
  96.000         180.000           -4.090e+00          -5.109e+00              41.998          -1.089e+01              19.978           1.613e+01     
  95.000         180.000           -4.564e+00          -5.716e+00              38.915          -1.089e+01              21.297           1.771e+01     
  94.000         180.000           -5.097e+00          -6.422e+00              36.154          -1.090e+01              22.233           1.940e+01     
  93.000         180.000           -5.677e+00          -7.227e+00              33.616          -1.090e+01              22.782           2.123e+01     
  92.000         180.000           -6.293e+00          -8.135e+00              31.187          -1.091e+01              22.939           2.328e+01     
  91.000         180.000           -6.930e+00          -9.154e+00              28.713          -1.090e+01              22.707           2.578e+01     
  90.000         180.000           -7.572e+00          -1.030e+01              25.980          -1.089e+01              22.088           2.940e+01     
  89.000         180.000           -8.197e+00          -1.157e+01              22.667          -1.087e+01              21.090           3.726e+01     
  88.000         180.000           -8.780e+00          -1.299e+01              18.276          -1.085e+01              19.722           3.824e+01     
  87.000         180.000           -9.288e+00          -1.453e+01              12.045          -1.083e+01              17.994           2.645e+01     
  86.000         180.000           -9.690e+00          -1.608e+01               2.914          -1.082e+01              15.916           2.040e+01     
  85.000         180.000           -9.960e+00          -1.738e+01             349.966          -1.083e+01              13.496           1.605e+01     
  84.000         180.000           -1.009e+01          -1.795e+01             333.993          -1.086e+01              10.737           1.264e+01     
  83.000         180.000           -1.008e+01          -1.754e+01             318.629          -1.093e+01               7.636           9.928e+00     
  82.000         180.000           -9.948e+00          -1.643e+01             307.415          -1.105e+01               4.182           7.812e+00     
  81.000         180.000           -9.735e+00          -1.508e+01             301.029          -1.124e+01               0.350           6.340e+00     
  80.000         180.000           -9.462e+00          -1.374e+01             298.518          -1.149e+01             356.101           5.715e+00     
  79.000         180.000           -9.147e+00          -1.250e+01             298.805          -1.184e+01             351.373           6.169e+00     
  78.000         180.000           -8.795e+00          -1.138e+01             301.070          -1.228e+01             346.073           7.721e+00     
  77.000         180.000           -8.401e+00          -1.035e+01             304.702          -1.283e+01             340.074           1.035e+01     
  76.000         180.000           -7.956e+00          -9.388e+00             309.206          -1.347e+01             333.200           1.446e+01     
  75.000         180.000           -7.459e+00          -8.494e+00             314.147          -1.419e+01             325.237           2.203e+01     
  74.000         180.000           -6.922e+00          -7.669e+00             319.144          -1.494e+01             315.975           3.391e+01     
  73.000         180.000           -6.377e+00          -6.929e+00             323.878          -1.561e+01             305.339           1.964e+01     
  72.000         180.000           -5.869e+00          -6.304e+00             328.095          -1.607e+01             293.635           1.534e+01     
  71.000         180.000           -5.446e+00          -5.827e+00             331.607          -1.620e+01             281.754           1.305e+01     
  70.000         180.000           -5.152e+00          -5.530e+00             334.266          -1.595e+01             270.996           1.157e+01     
  69.000         180.000           -5.022e+00          -5.443e+00             335.943          -1.537e+01             262.462           1.037e+01     
  68.000         180.000           -5.072e+00          -5.590e+00             336.494          -1.456e+01             256.592           9.148e+00     
  67.000         180.000           -5.296e+00          -5.984e+00             335.733          -1.364e+01             253.187           7.756e+00     
  66.000         180.000           -5.658e+00          -6.625e+00             333.418          -1.266e+01             251.689           6.184e+00     
  65.000         180.000           -6.088e+00          -7.484e+00             329.243          -1.170e+01             251.450           4.636e+00     
  64.000         180.000           -6.496e+00          -8.499e+00             322.892          -1.082e+01             251.931           3.774e+00     
  63.000         180.000           -6.814e+00          -9.555e+00             314.124          -1.011e+01             252.795           4.577e+00     
  62.000         180.000           -7.037e+00          -1.049e+01             302.928          -9.643e+00             253.951           6.893e+00     
  61.000         180.000           -7.214e+00          -1.111e+01             289.650          -9.491e+00             255.533           1.044e+01     
  60.000         180.000           -7.372e+00          -1.118e+01             275.123          -9.710e+00             257.921           1.654e+01     
  59.000         180.000           -7.418e+00          -1.053e+01             260.877          -1.033e+01             261.765           4.000e+01     
  58.000         180.000           -7.086e+00          -9.150e+00             248.923          -1.131e+01             268.015           1.577e+01     
  57.000         180.000           -6.110e+00          -7.254e+00             240.639          -1.246e+01             277.605           1.129e+01     
  56.000         180.000           -4.548e+00          -5.151e+00             236.086          -1.342e+01             290.194           1.057e+01     
  55.000         180.000           -2.741e+00          -3.087e+00             234.489          -1.390e+01             302.643           1.157e+01     
  54.000         180.000           -1.006e+00          -1.219e+00             234.953          -1.419e+01             310.876           1.327e+01     
  53.000         180.000            4.919e-01           3.647e-01             236.770          -1.490e+01             312.899           1.554e+01     
  52.000         180.000            1.688e+00           1.624e+00             239.431          -1.666e+01             307.395           1.896e+01     
  51.000         180.000            2.574e+00           2.551e+00             242.523          -2.006e+01             287.955           2.558e+01     
  50.000         180.000            3.169e+00           3.158e+00             245.623          -2.264e+01             233.570           3.942e+01     
  49.000         180.000            3.502e+00           3.474e+00             248.221          -1.841e+01             185.754           2.294e+01     
  48.000         180.000            3.602e+00           3.537e+00             249.694          -1.470e+01             168.419           1.834e+01     
  47.000         180.000            3.498e+00           3.398e+00             249.410          -1.296e+01             162.481           1.637e+01     
  46.000         180.000            3.228e+00           3.122e+00             246.969          -1.294e+01             165.576           1.617e+01     
  45.000         180.000            2.862e+00           2.773e+00             242.545          -1.408e+01             184.959           1.837e+01     
  44.000         180.000            2.485e+00           2.358e+00             237.113          -1.291e+01             223.500           2.807e+01     
  43.000         180.000            2.120e+00           1.746e+00             232.185          -8.712e+00             248.581           2.214e+01     
  42.000         180.000            1.648e+00           6.577e-01             229.373          -5.256e+00             257.826           1.400e+01     
  41.000         180.000            8.512e-01          -1.294e+00             230.703          -3.240e+00             261.128           1.156e+01     
  40.000         180.000           -4.433e-01          -4.512e+00             241.093          -2.603e+00             262.587           1.466e+01     
  39.000         180.000           -2.113e+00          -8.066e+00             274.182          -3.386e+00             264.250           2.244e+01     
  38.000         180.000           -3.362e+00          -6.937e+00             318.551          -5.872e+00             268.564           6.730e+00     
  37.000         180.000           -3.319e+00          -4.183e+00             337.829          -1.076e+01             283.324           9.075e+00     
  36.000         180.000           -2.670e+00          -2.887e+00             344.932          -1.579e+01             340.741           3.606e+01     
  35.000         180.000           -2.466e+00          -2.991e+00             349.281          -1.190e+01              29.548           1.336e+01     
  34.000         180.000           -3.037e+00          -4.176e+00             356.068          -9.409e+00              42.749           9.310e+00     
  33.000         180.000           -4.130e+00          -5.817e+00              10.537          -9.053e+00              49.422           9.787e+00     
  32.000         180.000           -4.847e+00          -6.496e+00              33.353          -9.852e+00              56.840           1.433e+01     
  31.000         180.000           -4.580e+00          -5.757e+00              53.464          -1.082e+01              66.781           2.009e+01     
  30.000         180.000           -4.257e+00          -5.220e+00              65.832          -1.127e+01              75.870           2.311e+01     
  29.000         180.000           -5.017e+00          -6.108e+00              75.346          -1.155e+01              79.433           3.056e+01     
  28.000         180.000           -7.519e+00          -9.139e+00              90.460          -1.259e+01              76.272           1.879e+01     
  27.000         180.000           -1.116e+01          -1.338e+01             133.671          -1.514e+01              64.279           3.668e+00     
  26.000         180.000           -1.029e+01          -1.098e+01             186.513          -1.865e+01              32.121           1.612e+01     
  25.000         180.000           -7.553e+00          -7.961e+00             201.694          -1.802e+01             349.142           1.605e+01     
  24.000         180.000           -6.512e+00          -7.086e+00             202.173          -1.558e+01             337.354           1.217e+01     
  23.000         180.000           -6.667e+00          -7.498e+00             195.701          -1.426e+01             345.888           1.417e+01     
  22.000         180.000           -7.175e+00          -8.310e+00             187.026          -1.356e+01               1.352           2.760e+01     
  21.000         180.000           -8.000e+00          -9.256e+00             183.226          -1.400e+01              14.356           2.148e+01     
  20.000         180.000           -1.006e+01          -1.088e+01             189.992          -1.771e+01              23.157           2.125e+01     
  19.000         180.000           -1.379e+01          -1.380e+01             213.372          -4.260e+01              96.337           2.981e+01     
  18.000         180.000           -1.364e+01          -1.594e+01             269.598          -1.751e+01             201.998           3.840e+00     
  17.000         180.000           -9.743e+00          -1.187e+01             322.465          -1.386e+01             202.032           5.277e+00     
  16.000         180.000           -7.400e+00          -8.067e+00             345.463          -1.587e+01             196.539           1.458e+01     
  15.000         180.000           -6.363e+00          -6.400e+00             357.249          -2.703e+01             138.704           2.478e+01     
  14.000         180.000           -6.266e+00          -6.744e+00               4.505          -1.608e+01              44.764           1.373e+01     
  13.000         180.000           -7.281e+00          -9.129e+00              10.641          -1.188e+01              38.701           1.253e+01     
  12.000         180.000           -9.996e+00          -1.372e+01              22.787          -1.239e+01              42.469           1.532e+01     
  11.000         180.000           -1.437e+01          -1.812e+01              63.132          -1.675e+01              66.266           3.137e+01     
  10.000         180.000           -1.342e+01          -1.541e+01             101.210          -1.779e+01             133.625           1.111e+01     
   9.000         180.000           -1.029e+01          -1.245e+01             113.006          -1.437e+01             165.420           6.497e+00     
   8.000         180.000           -9.618e+00          -1.129e+01             125.503          -1.457e+01             185.003           5.954e+00     
   7.000         180.000           -9.843e+00          -1.100e+01             150.124          -1.615e+01             225.873           5.640e+00     
   6.000         180.000           -7.970e+00          -9.583e+00             181.761          -1.305e+01             267.406           3.535e+00     
   5.000         180.000           -5.828e+00          -7.704e+00             204.040          -1.038e+01             279.937           3.458e+00     
   4.000         180.000           -5.713e+00          -7.338e+00             217.015          -1.077e+01             281.547           5.342e+00     
   3.000         180.000           -8.538e+00          -9.413e+00             226.288          -1.593e+01             279.426           9.217e+00     
   2.000         180.000           -1.504e+01          -1.528e+01             239.562          -2.772e+01             103.334           1.590e+01     
   1.000         180.000           -1.252e+01          -2.428e+01             320.654          -1.282e+01              97.816           1.516e+01     


==> figs/Matlab_plots/Kagome_hex_Polar11.1_2_CST.txt <==
Theta [deg.]  Phi   [deg.]  Abs(Grlz)[dBi   ]   Abs(Theta)[dBi   ]  Phase(Theta)[deg.]  Abs(Phi  )[dBi   ]  Phase(Phi  )[deg.]  Ax.Ratio[dB    ]    
------------------------------------------------------------------------------------------------------------------------------------------------------
   0.000           0.000           -3.308e+00          -6.524e+00             338.071          -6.123e+00             111.374           7.311e+00     
   1.000           0.000            1.136e+00          -1.307e+00             343.138          -2.526e+00             112.429           6.621e+00     
   2.000           0.000            3.264e+00           7.126e-01             341.388          -2.594e-01             113.002           7.031e+00     
   3.000           0.000            4.108e+00           8.085e-01             339.788           1.369e+00             115.119           7.752e+00     
   4.000           0.000            4.375e+00          -5.883e-01             343.364           2.708e+00             119.275           8.678e+00     
   5.000           0.000            4.675e+00          -2.644e+00             358.853           3.785e+00             124.666           9.000e+00     
   6.000           0.000            5.102e+00          -3.114e+00              23.449           4.393e+00             130.407           8.047e+00     
   7.000           0.000            5.168e+00          -2.167e+00              37.636           4.281e+00             136.559           6.614e+00     
   8.000           0.000            4.414e+00          -2.092e+00              39.542           3.315e+00             144.213           5.910e+00     
   9.000           0.000            2.674e+00          -3.792e+00              35.616           1.564e+00             155.182           7.308e+00     
  10.000           0.000            6.050e-02          -8.353e+00              31.629          -6.152e-01             171.153           1.235e+01     
  11.000           0.000           -2.651e+00          -2.321e+01              70.212          -2.689e+00             191.823           2.193e+01     
  12.000           0.000           -3.431e+00          -1.038e+01             180.061          -4.410e+00             215.264           1.221e+01     
  13.000           0.000           -2.400e+00          -5.196e+00             182.882          -5.636e+00             241.293           5.073e+00     
  14.000           0.000           -1.766e+00          -3.910e+00             185.542          -5.859e+00             267.400           2.315e+00     
  15.000           0.000           -2.326e+00          -5.276e+00             191.801          -5.398e+00             286.836           7.740e-01     
  16.000           0.000           -4.048e+00          -9.937e+00             207.199          -5.342e+00             299.028           4.604e+00     
  17.000           0.000           -5.905e+00          -1.754e+01             284.042          -6.214e+00             308.928           1.936e+01     
  18.000           0.000           -5.655e+00          -9.752e+00             348.651          -7.797e+00             322.723           1.300e+01     
  19.000           0.000           -4.227e+00          -5.973e+00               0.167          -9.027e+00             344.029           1.751e+01     
  20.000           0.000           -3.750e+00          -5.247e+00               1.450          -9.102e+00               6.672           2.765e+01     
  21.000           0.000           -4.819e+00          -6.839e+00             355.356          -9.115e+00              25.935           1.161e+01     
  22.000           0.000           -7.419e+00          -1.105e+01             339.497          -9.883e+00              48.930           3.404e+00     
  23.000           0.000           -9.635e+00          -2.039e+01             291.724          -1.002e+01              82.100           1.709e+01     
  24.000           0.000           -7.527e+00          -1.587e+01             166.662          -8.215e+00             110.733           9.800e+00     
  25.000           0.000           -4.650e+00          -8.969e+00             136.309          -6.656e+00             125.632           2.090e+01     
  26.000           0.000           -3.291e+00          -6.006e+00             119.962          -6.618e+00             133.578           1.848e+01     
  27.000           0.000           -3.812e+00          -5.727e+00             108.939          -8.291e+00             141.479           1.114e+01     
  28.000           0.000           -6.756e+00          -8.582e+00             102.549          -1.140e+01             158.475           6.263e+00     
  29.000           0.000           -1.219e+01          -1.843e+01             119.927          -1.337e+01             194.442           5.643e+00     
  30.000           0.000           -9.357e+00          -1.314e+01             232.616          -1.171e+01             225.483           2.422e+01     
  31.000           0.000           -5.197e+00          -6.945e+00             233.013          -9.995e+00             241.116           2.353e+01     
  32.000           0.000           -3.729e+00          -5.104e+00             225.361          -9.392e+00             254.196           1.294e+01     
  33.000           0.000           -4.200e+00          -5.778e+00             217.044          -9.363e+00             271.317           6.957e+00     
  34.000           0.000           -6.248e+00          -9.416e+00             211.250          -9.107e+00             291.246           1.556e+00     
  35.000           0.000           -8.491e+00          -2.214e+01             230.640          -8.682e+00             308.127           1.369e+01     
  36.000           0.000           -7.346e+00          -1.262e+01               2.277          -8.876e+00             320.356           9.353e+00     
  37.000           0.000           -4.942e+00          -6.480e+00               6.083          -1.020e+01             330.963           1.092e+01     
  38.000           0.000           -3.731e+00          -4.331e+00               8.779          -1.262e+01             345.334           1.734e+01     
  39.000           0.000           -3.801e+00          -4.148e+00              13.798          -1.495e+01               9.707           3.443e+01     
  40.000           0.000           -4.898e+00          -5.347e+00              21.266          -1.497e+01              36.568           2.204e+01     
  41.000           0.000           -6.850e+00          -7.884e+00              29.747          -1.359e+01              51.535           1.618e+01     
  42.000           0.000           -9.583e+00          -1.269e+01              36.215          -1.250e+01              59.601           1.368e+01     
  43.000           0.000           -1.184e+01          -2.686e+01              23.878          -1.198e+01              69.127           1.799e+01     
  44.000           0.000           -1.063e+01          -1.755e+01             234.522          -1.162e+01              84.748           1.349e+01     
  45.000           0.000           -8.340e+00          -1.214e+01             226.857          -1.068e+01             104.894           5.342e+00     
  46.000           0.000           -6.960e+00          -1.093e+01             213.219          -9.184e+00             122.965           1.747e+00     
  47.000           0.000           -6.142e+00          -1.091e+01             186.364          -7.907e+00             136.292           7.374e+00     
  48.000           0.000           -5.271e+00          -9.390e+00             153.953          -7.399e+00             146.764           2.427e+01     
  49.000           0.000           -4.470e+00          -7.161e+00             133.896          -7.826e+00             157.213           1.374e+01     
  50.000           0.000           -4.372e+00          -6.144e+00             125.559          -9.122e+00             170.801           8.296e+00     
  51.000           0.000           -5.477e+00          -6.971e+00             125.743          -1.083e+01             191.167           5.537e+00     
  52.000           0.000           -7.836e+00          -1.005e+01             139.178          -1.182e+01             218.457           2.415e+00     
  53.000           0.000           -9.196e+00          -1.310e+01             188.767          -1.147e+01             243.808           5.924e+00     
  54.000           0.000           -6.798e+00          -9.015e+00             235.333          -1.078e+01             261.457           1.289e+01     
  55.000           0.000           -4.290e+00          -5.455e+00             250.602          -1.058e+01             273.940           1.524e+01     
  56.000           0.000           -3.136e+00          -3.910e+00             257.764          -1.101e+01             284.995           1.517e+01     
  57.000           0.000           -3.309e+00          -3.957e+00             263.967          -1.189e+01             297.536           1.404e+01     
  58.000           0.000           -4.708e+00          -5.439e+00             273.263          -1.281e+01             313.238           1.216e+01     
  59.000           0.000           -6.972e+00          -8.155e+00             292.665          -1.320e+01             330.854           1.091e+01     
  60.000           0.000           -8.159e+00          -9.914e+00             332.008          -1.294e+01             346.321           1.856e+01     
  61.000           0.000           -6.432e+00          -7.677e+00               8.607          -1.247e+01             357.065           2.119e+01     
  62.000           0.000           -4.148e+00          -4.886e+00              25.487          -1.220e+01               3.405           1.713e+01     
  63.000           0.000           -2.609e+00          -3.094e+00              33.108          -1.237e+01               6.533           1.706e+01     
  64.000           0.000           -1.865e+00          -2.209e+00              37.122          -1.304e+01               7.332           1.744e+01     
  65.000           0.000           -1.792e+00          -2.045e+00              39.671          -1.426e+01               6.165           1.773e+01     
  66.000           0.000           -2.290e+00          -2.478e+00              41.733          -1.604e+01               2.875           1.784e+01     
  67.000           0.000           -3.300e+00          -3.437e+00              43.879          -1.837e+01             356.674           1.775e+01     
  68.000           0.000           -4.794e+00          -4.896e+00              46.542          -2.115e+01             345.993           1.751e+01     
  69.000           0.000           -6.778e+00          -6.863e+00              50.166          -2.393e+01             329.237           1.718e+01     
  70.000           0.000           -9.301e+00          -9.397e+00              55.368          -2.589e+01             308.751           1.688e+01     
  71.000           0.000           -1.248e+01          -1.264e+01              63.308          -2.693e+01             292.571           1.684e+01     
  72.000           0.000           -1.652e+01          -1.684e+01              76.960          -2.800e+01             286.104           1.791e+01     
  73.000           0.000           -2.143e+01          -2.211e+01             106.302          -2.982e+01             291.969           2.917e+01     
  74.000           0.000           -2.371e+01          -2.443e+01             165.313          -3.186e+01             317.468           1.523e+01     
  75.000           0.000           -2.080e+01          -2.128e+01             206.850          -3.060e+01             357.750           1.634e+01     
  76.000           0.000           -1.793e+01          -1.854e+01             226.851          -2.680e+01              22.251           1.691e+01     
  77.000           0.000           -1.591e+01          -1.674e+01             239.958          -2.348e+01              33.598           1.520e+01     
  78.000           0.000           -1.446e+01          -1.556e+01             250.452          -2.098e+01              39.706           1.302e+01     
  79.000           0.000           -1.343e+01          -1.480e+01             259.685          -1.911e+01              43.578           1.097e+01     
  80.000           0.000           -1.270e+01          -1.435e+01             268.246          -1.769e+01              46.326           9.156e+00     
  81.000           0.000           -1.221e+01          -1.416e+01             276.531          -1.662e+01              48.409           7.507e+00     
  82.000           0.000           -1.193e+01          -1.421e+01             284.929          -1.582e+01              50.025           5.944e+00     
  83.000           0.000           -1.182e+01          -1.446e+01             293.896          -1.523e+01              51.261           4.391e+00     
  84.000           0.000           -1.183e+01          -1.487e+01             303.999          -1.482e+01              52.152           2.800e+00     
  85.000           0.000           -1.192e+01          -1.536e+01             315.886          -1.453e+01              52.708           1.327e+00     
  86.000           0.000           -1.199e+01          -1.576e+01             330.064          -1.436e+01              52.927           1.770e+00     
  87.000           0.000           -1.198e+01          -1.582e+01             346.340          -1.428e+01              52.809           4.000e+00     
  88.000           0.000           -1.178e+01          -1.536e+01               3.277          -1.428e+01              52.352           6.911e+00     
  89.000           0.000           -1.135e+01          -1.436e+01              18.784          -1.435e+01              51.564           1.063e+01     
  90.000           0.000           -1.069e+01          -1.304e+01              31.542          -1.448e+01              50.458           1.569e+01     
  91.000           0.000           -9.878e+00          -1.163e+01              41.434          -1.467e+01              49.052           2.406e+01     
  92.000           0.000           -8.981e+00          -1.025e+01              48.956          -1.493e+01              47.365           3.835e+01     
  93.000           0.000           -8.077e+00          -8.997e+00              54.687          -1.527e+01              45.408           2.393e+01     
  94.000           0.000           -7.219e+00          -7.882e+00              59.100          -1.571e+01              43.176           2.030e+01     
  95.000           0.000           -6.446e+00          -6.923e+00              62.538          -1.627e+01              40.631           1.875e+01     
  96.000           0.000           -5.786e+00          -6.126e+00              65.243          -1.702e+01              37.675           1.813e+01     
  97.000           0.000           -5.260e+00          -5.498e+00              67.379          -1.800e+01              34.100           1.806e+01     
  98.000           0.000           -4.892e+00          -5.051e+00              69.055          -1.932e+01              29.478           1.838e+01     
  99.000           0.000           -4.705e+00          -4.805e+00              70.336          -2.112e+01              22.872           1.906e+01     
 100.000           0.000           -4.732e+00          -4.789e+00              71.239          -2.361e+01              11.939           2.016e+01     
 101.000           0.000           -5.017e+00          -5.046e+00              71.731          -2.680e+01             350.165           2.185e+01     
 102.000           0.000           -5.621e+00          -5.643e+00              71.689          -2.863e+01             307.231           2.468e+01     
 103.000           0.000           -6.635e+00          -6.686e+00              70.822          -2.596e+01             266.777           3.058e+01     
 104.000           0.000           -8.195e+00          -8.360e+00              68.411          -2.248e+01             246.426           4.000e+01     
 105.000           0.000           -1.047e+01          -1.101e+01              62.391          -1.984e+01             235.039           2.774e+01     
 106.000           0.000           -1.333e+01          -1.517e+01              44.918          -1.793e+01             226.789           3.617e+01     
 107.000           0.000           -1.433e+01          -1.826e+01             350.728          -1.659e+01             219.415           7.128e+00     
 108.000           0.000           -1.144e+01          -1.350e+01             305.547          -1.567e+01             211.796           2.249e+00     
 109.000           0.000           -8.124e+00          -9.107e+00             291.863          -1.506e+01             203.257           5.955e+00     
 110.000           0.000           -5.606e+00          -6.188e+00             286.874          -1.462e+01             193.453           8.452e+00     
 111.000           0.000           -3.821e+00          -4.236e+00             284.721          -1.422e+01             182.484           1.023e+01     
 112.000           0.000           -2.635e+00          -2.983e+00             283.656          -1.376e+01             170.996           1.159e+01     
 113.000           0.000           -1.963e+00          -2.300e+00             282.898          -1.323e+01             159.947           1.267e+01     
 114.000           0.000           -1.765e+00          -2.128e+00             281.896          -1.273e+01             150.069           1.350e+01     
 115.000           0.000           -2.031e+00          -2.448e+00             280.068          -1.242e+01             141.490           1.405e+01     
 116.000           0.000           -2.767e+00          -3.263e+00             276.584          -1.243e+01             133.697           1.423e+01     
 117.000           0.000           -3.965e+00          -4.560e+00             270.122          -1.289e+01             125.565           1.391e+01     
 118.000           0.000           -5.519e+00          -6.207e+00             258.615          -1.386e+01             115.107           1.313e+01     
 119.000           0.000           -7.000e+00          -7.721e+00             240.019          -1.515e+01              99.034           1.241e+01     
 120.000           0.000           -7.579e+00          -8.270e+00             216.373          -1.590e+01              74.584           1.274e+01     
 121.000           0.000           -7.015e+00          -7.779e+00             194.811          -1.494e+01              47.856           1.358e+01     
 122.000           0.000           -6.105e+00          -7.127e+00             178.354          -1.289e+01              28.895           1.329e+01     
 123.000           0.000           -5.519e+00          -6.960e+00             164.729          -1.101e+01              17.472           1.170e+01     
 124.000           0.000           -5.464e+00          -7.476e+00             150.613          -9.773e+00               9.709           9.377e+00     
 125.000           0.000           -5.884e+00          -8.550e+00             132.680          -9.268e+00               2.633           6.682e+00     
 126.000           0.000           -6.527e+00          -9.598e+00             108.675          -9.477e+00             353.870           3.886e+00     
 127.000           0.000           -7.000e+00          -9.779e+00              81.909          -1.025e+01             340.978           1.735e+00     
 128.000           0.000           -7.081e+00          -9.244e+00              60.269          -1.114e+01             321.980           2.285e+00     
 129.000           0.000           -6.999e+00          -8.941e+00              46.722          -1.143e+01             298.598           3.770e+00     
 130.000           0.000           -7.147e+00          -9.427e+00              40.974          -1.104e+01             276.706           5.794e+00     
 131.000           0.000           -7.684e+00          -1.070e+01              44.651          -1.068e+01             258.662           1.029e+01     
 132.000           0.000           -8.288e+00          -1.180e+01              60.888          -1.085e+01             241.843           4.000e+01     
 133.000           0.000           -8.173e+00          -1.099e+01              81.635          -1.138e+01             222.692           9.042e+00     
 134.000           0.000           -7.227e+00          -9.227e+00              92.219          -1.155e+01             200.834           3.724e+00     
 135.000           0.000           -6.422e+00          -8.289e+00              92.961          -1.099e+01             181.741           2.708e+00     
 136.000           0.000           -6.594e+00          -8.998e+00              86.847          -1.031e+01             169.699           1.706e+00     
 137.000           0.000           -8.114e+00          -1.227e+01              69.791          -1.022e+01             163.332           2.117e+00     
 138.000           0.000           -1.005e+01          -1.678e+01               5.344          -1.109e+01             158.791           1.446e+01     
 139.000           0.000           -8.521e+00          -1.036e+01             305.120          -1.314e+01             150.105           1.357e+01     
 140.000           0.000           -5.353e+00          -5.757e+00             288.718          -1.586e+01             125.152           2.183e+01     
 141.000           0.000           -3.446e+00          -3.738e+00             281.052          -1.531e+01              82.579           2.209e+01     
 142.000           0.000           -3.023e+00          -3.614e+00             276.039          -1.198e+01              57.345           1.322e+01     
 143.000           0.000           -3.954e+00          -5.322e+00             271.373          -9.639e+00              45.142           8.805e+00     
 144.000           0.000           -5.967e+00          -9.382e+00             262.555          -8.607e+00              35.385           7.250e+00     
 145.000           0.000           -7.810e+00          -1.631e+01             223.017          -8.471e+00              24.028           1.880e+01     
 146.000           0.000           -7.388e+00          -1.315e+01             154.410          -8.727e+00              10.710           1.099e+01     
 147.000           0.000           -5.862e+00          -8.633e+00             142.772          -9.126e+00             357.956           9.994e+00     
 148.000           0.000           -5.048e+00          -6.748e+00             143.321          -9.944e+00             347.821           1.389e+01     
 149.000           0.000           -5.508e+00          -6.703e+00             145.081          -1.170e+01             338.047           2.028e+01     
 150.000           0.000           -7.558e+00          -8.531e+00             143.006          -1.453e+01             318.582           3.019e+01     
 151.000           0.000           -1.064e+01          -1.246e+01             126.137          -1.529e+01             275.894           1.188e+01     
 152.000           0.000           -9.543e+00          -1.400e+01              76.700          -1.147e+01             244.622           1.988e+01     
 153.000           0.000           -6.041e+00          -1.021e+01              51.494          -8.139e+00             231.896           4.000e+01     
 154.000           0.000           -4.003e+00          -7.874e+00              51.540          -6.295e+00             223.046           2.273e+01     
 155.000           0.000           -3.372e+00          -7.294e+00              58.898          -5.630e+00             212.232           1.268e+01     
 156.000           0.000           -3.890e+00          -8.562e+00              65.675          -5.701e+00             197.757           7.715e+00     
 157.000           0.000           -5.449e+00          -1.345e+01              60.646          -6.199e+00             180.828           8.978e+00     
 158.000           0.000           -6.886e+00          -1.719e+01             323.429          -7.312e+00             162.851           2.021e+01     
 159.000           0.000           -5.350e+00          -7.505e+00             292.790          -9.426e+00             139.752           1.264e+01     
 160.000           0.000           -2.892e+00          -3.607e+00             288.740          -1.108e+01             100.938           2.623e+01     
 161.000           0.000           -1.771e+00          -2.689e+00             286.140          -8.967e+00              64.212           1.095e+01     
 162.000           0.000           -2.082e+00          -4.204e+00             280.655          -6.210e+00              49.714           6.799e+00     
 163.000           0.000           -3.158e+00          -8.399e+00             263.666          -4.702e+00              45.789           1.024e+01     
 164.000           0.000           -3.758e+00          -1.220e+01             206.196          -4.428e+00              43.726           1.944e+01     
 165.000           0.000           -3.415e+00          -8.047e+00             161.142          -5.248e+00              37.383           6.201e+00     
 166.000           0.000           -2.807e+00          -5.061e+00             148.080          -6.733e+00              19.891           6.528e+00     
 167.000           0.000           -2.246e+00          -3.916e+00             142.035          -7.204e+00             347.757           1.350e+01     
 168.000           0.000           -1.666e+00          -4.082e+00             136.357          -5.364e+00             314.629           3.652e+01     
 169.000           0.000           -8.481e-01          -5.349e+00             126.751          -2.751e+00             290.035           1.706e+01     
 170.000           0.000            5.264e-01          -7.013e+00             106.944          -3.154e-01             271.407           1.973e+01     
 171.000           0.000            2.306e+00          -6.724e+00              79.334           1.726e+00             257.090           3.775e+01     
 172.000           0.000            3.889e+00          -4.497e+00              64.318           3.209e+00             246.316           3.822e+01     
 173.000           0.000            4.864e+00          -2.739e+00              63.191           4.036e+00             238.166           2.957e+01     
 174.000           0.000            5.090e+00          -2.336e+00              68.545           4.223e+00             231.906           1.905e+01     
 175.000           0.000            4.541e+00          -3.827e+00              76.478           3.858e+00             227.293           1.502e+01     
 176.000           0.000            3.318e+00          -8.485e+00              86.767           3.021e+00             224.408           1.527e+01     
 177.000           0.000            1.732e+00          -2.313e+01             125.957           1.718e+00             223.052           2.491e+01     
 178.000           0.000           -3.964e-02          -1.537e+01             261.333          -1.689e-01             222.067           1.933e+01     
 179.000           0.000           -2.633e+00          -1.508e+01             275.269          -2.887e+00             218.842           1.394e+01     
 180.000           0.000           -6.646e+00          -2.960e+01              64.209          -6.668e+00             208.368           2.761e+01     
 179.000         180.000           -7.298e+00          -9.806e+00             281.513          -1.088e+01               2.630           1.727e+00     
 178.000         180.000           -4.440e+00          -5.052e+00             290.017          -1.325e+01             325.714           1.374e+01     
 177.000         180.000           -3.497e+00          -3.838e+00             297.476          -1.471e+01             293.383           3.448e+01     
 176.000         180.000           -4.510e+00          -4.831e+00             303.993          -1.597e+01             255.142           1.390e+01     
 175.000         180.000           -6.991e+00          -7.876e+00             307.842          -1.433e+01             220.701           6.473e+00     
 174.000         180.000           -1.034e+01          -1.443e+01             302.590          -1.248e+01             207.605           2.094e+00     
 173.000         180.000           -1.222e+01          -2.175e+01             188.734          -1.274e+01             204.028           2.155e+01     
 172.000         180.000           -9.479e+00          -1.049e+01             156.022          -1.631e+01             196.320           1.096e+01     
 171.000         180.000           -6.055e+00          -6.145e+00             154.220          -2.294e+01             129.908           2.465e+01     
 170.000         180.000           -4.257e+00          -4.622e+00             157.437          -1.520e+01              71.944           1.061e+01     
 169.000         180.000           -4.586e+00          -5.516e+00             163.232          -1.173e+01              61.570           6.508e+00     
 168.000         180.000           -7.858e+00          -9.974e+00             167.991          -1.200e+01              52.573           4.502e+00     
 167.000         180.000           -1.468e+01          -2.369e+01              89.472          -1.526e+01              31.942           1.029e+01     
 166.000         180.000           -8.418e+00          -8.867e+00              32.902          -1.850e+01             341.604           1.217e+01     
 165.000         180.000           -4.176e+00          -4.382e+00              39.940          -1.752e+01             296.854           1.339e+01     
 164.000         180.000           -3.609e+00          -3.754e+00              49.067          -1.844e+01             270.052           1.852e+01     
 163.000         180.000           -6.761e+00          -6.885e+00              56.578          -2.227e+01             230.841           3.564e+01     
 162.000         180.000           -1.931e+01          -2.141e+01              32.630          -2.348e+01             172.064           8.962e+00     
 161.000         180.000           -8.355e+00          -8.464e+00             271.584          -2.441e+01             139.828           1.859e+01     
 160.000         180.000           -2.885e+00          -2.887e+00             276.951          -3.830e+01             101.304           4.000e+01     
 159.000         180.000           -1.265e+00          -1.288e+00             284.570          -2.406e+01             301.131           3.372e+01     
 158.000         180.000           -2.031e+00          -2.140e+00             290.799          -1.808e+01             283.251           3.379e+01     
 157.000         180.000           -5.448e+00          -5.850e+00             292.074          -1.598e+01             262.425           1.687e+01     
 156.000         180.000           -1.265e+01          -1.611e+01             259.861          -1.526e+01             236.737           1.383e+01     
 155.000         180.000           -8.431e+00          -9.505e+00             152.416          -1.502e+01             208.382           8.030e+00     
 154.000         180.000           -3.261e+00          -3.558e+00             141.714          -1.506e+01             178.350           1.639e+01     
 153.000         180.000           -1.085e+00          -1.271e+00             138.123          -1.485e+01             147.351           2.984e+01     
 152.000         180.000           -7.722e-01          -9.758e-01             136.759          -1.416e+01             121.992           2.544e+01     
 151.000         180.000           -2.211e+00          -2.508e+00             137.728          -1.401e+01             107.180           1.783e+01     
 150.000         180.000           -6.131e+00          -6.670e+00             140.771          -1.546e+01             102.100           1.358e+01     
 149.000         180.000           -1.653e+01          -1.952e+01             131.096          -1.956e+01             107.580           1.363e+01     
 148.000         180.000           -1.060e+01          -1.067e+01             354.759          -2.807e+01             148.207           2.452e+01     
 147.000         180.000           -3.624e+00          -3.652e+00               2.527          -2.558e+01             240.022           2.343e+01     
 146.000         180.000           -4.753e-01          -5.054e-01              12.358          -2.208e+01             265.515           2.196e+01     
 145.000         180.000            4.736e-01           4.516e-01              20.129          -2.250e+01             284.717           2.299e+01     
 144.000         180.000           -9.493e-01          -9.648e-01              24.057          -2.544e+01             315.257           2.508e+01     
 143.000         180.000           -6.469e+00          -6.510e+00              15.919          -2.671e+01               8.967           3.863e+01     
 142.000         180.000           -1.004e+01          -1.022e+01             275.156          -2.386e+01              41.939           1.570e+01     
 141.000         180.000           -1.232e+00          -1.270e+00             248.868          -2.182e+01              44.825           2.841e+01     
 140.000         180.000            2.115e+00           2.089e+00             249.067          -2.012e+01              28.705           2.602e+01     
 139.000         180.000            2.766e+00           2.723e+00             253.713          -1.728e+01               7.650           2.079e+01     
 138.000         180.000            1.321e+00           1.199e+00             261.076          -1.427e+01             353.479           1.547e+01     
 137.000         180.000           -2.551e+00          -3.038e+00             272.153          -1.229e+01             344.438           9.781e+00     
 136.000         180.000           -1.007e+01          -1.509e+01             304.387          -1.172e+01             336.057           1.168e+01     
 135.000         180.000           -6.587e+00          -7.803e+00              94.010          -1.271e+01             323.414           8.608e+00     
 134.000         180.000           -6.683e-01          -8.318e-01             111.842          -1.499e+01             296.222           3.683e+01     
 133.000         180.000            2.571e+00           2.491e+00             123.426          -1.483e+01             246.604           1.891e+01     
 132.000         180.000            4.336e+00           4.201e+00             131.932          -1.081e+01             212.597           1.513e+01     
 131.000         180.000            4.949e+00           4.691e+00             137.719          -7.433e+00             197.036           1.358e+01     
 130.000         180.000            4.440e+00           3.952e+00             140.975          -5.300e+00             188.070           1.245e+01     
 129.000         180.000            2.684e+00           1.675e+00             141.527          -4.152e+00             181.543           1.102e+01     
 128.000         180.000           -5.170e-01          -3.264e+00             137.147          -3.807e+00             176.050           9.062e+00     
 127.000         180.000           -3.935e+00          -1.627e+01              81.374          -4.196e+00             171.070           1.208e+01     
 126.000         180.000           -2.144e+00          -4.955e+00             342.529          -5.363e+00             166.388           2.946e+01     
 125.000         180.000            1.333e+00           7.296e-01             334.128          -7.534e+00             161.806           2.694e+01     
 124.000         180.000            3.687e+00           3.551e+00             330.538          -1.140e+01             156.625           3.471e+01     
 123.000         180.000            5.152e+00           5.139e+00             328.310          -2.002e+01             144.709           4.000e+01     
 122.000         180.000            6.069e+00           6.061e+00             327.002          -2.128e+01             354.532           3.406e+01     
 121.000         180.000            6.672e+00           6.610e+00             326.518          -1.178e+01             341.801           3.009e+01     
 120.000         180.000            7.115e+00           6.967e+00             326.662          -7.646e+00             338.977           2.832e+01     
 119.000         180.000            7.481e+00           7.243e+00             327.024          -5.245e+00             338.001           2.735e+01     
 118.000         180.000            7.800e+00           7.487e+00             327.035          -3.766e+00             337.929           2.633e+01     
 117.000         180.000            8.063e+00           7.699e+00             326.135          -2.889e+00             338.425           2.472e+01     
 116.000         180.000            8.247e+00           7.860e+00             323.919          -2.444e+00             339.276           2.257e+01     
 115.000         180.000            8.345e+00           7.956e+00             320.187          -2.329e+00             340.296           2.025e+01     
 114.000         180.000            8.366e+00           7.993e+00             314.939          -2.470e+00             341.301           1.813e+01     
 113.000         180.000            8.341e+00           7.995e+00             308.369          -2.814e+00             342.106           1.641e+01     
 112.000         180.000            8.304e+00           7.994e+00             300.848          -3.314e+00             342.528           1.522e+01     
 111.000         180.000            8.282e+00           8.013e+00             292.873          -3.929e+00             342.410           1.456e+01     
 110.000         180.000            8.274e+00           8.045e+00             284.964          -4.618e+00             341.635           1.437e+01     
 109.000         180.000            8.257e+00           8.063e+00             277.532          -5.339e+00             340.160           1.452e+01     
 108.000         180.000            8.192e+00           8.025e+00             270.821          -6.050e+00             338.037           1.483e+01     
 107.000         180.000            8.041e+00           7.893e+00             264.913          -6.718e+00             335.430           1.516e+01     
 106.000         180.000            7.772e+00           7.636e+00             259.773          -7.316e+00             332.596           1.537e+01     
 105.000         180.000            7.364e+00           7.230e+00             255.305          -7.838e+00             329.838           1.541e+01     
 104.000         180.000            6.802e+00           6.665e+00             251.381          -8.291e+00             327.435           1.523e+01     
 103.000         180.000            6.079e+00           5.932e+00             247.862          -8.695e+00             325.595           1.484e+01     
 102.000         180.000            5.189e+00           5.023e+00             244.596          -9.071e+00             324.436           1.424e+01     
 101.000         180.000            4.128e+00           3.933e+00             241.410          -9.437e+00             323.989           1.345e+01     
 100.000         180.000            2.890e+00           2.650e+00             238.084          -9.807e+00             324.228           1.248e+01     
  99.000         180.000            1.466e+00           1.158e+00             234.314          -1.018e+01             325.084           1.134e+01     
  98.000         180.000           -1.511e-01          -5.646e-01             229.621          -1.057e+01             326.463           1.008e+01     
  97.000         180.000           -1.958e+00          -2.542e+00             223.203          -1.096e+01             328.250           8.816e+00     
  96.000         180.000           -3.902e+00          -4.764e+00             213.618          -1.135e+01             330.318           8.013e+00     
  95.000         180.000           -5.778e+00          -7.050e+00             198.459          -1.173e+01             332.530           9.086e+00     
  94.000         180.000           -7.077e+00          -8.714e+00             175.610          -1.211e+01             334.741           1.539e+01     
  93.000         180.000           -7.196e+00          -8.721e+00             149.183          -1.248e+01             336.805           2.433e+01     
  92.000         180.000           -6.211e+00          -7.269e+00             128.235          -1.286e+01             338.581           1.324e+01     
  91.000         180.000           -4.746e+00          -5.406e+00             114.747          -1.326e+01             339.930           1.157e+01     
  90.000         180.000           -3.235e+00          -3.645e+00             106.174          -1.368e+01             340.716           1.212e+01     
  89.000         180.000           -1.827e+00          -2.089e+00             100.368          -1.415e+01             340.801           1.341e+01     
  88.000         180.000           -5.488e-01          -7.191e-01              96.105          -1.470e+01             340.022           1.498e+01     
  87.000         180.000            6.106e-01           4.987e-01              92.715          -1.533e+01             338.175           1.669e+01     
  86.000         180.000            1.669e+00           1.595e+00              89.820          -1.608e+01             334.972           1.855e+01     
  85.000         180.000            2.640e+00           2.592e+00              87.200          -1.695e+01             329.988           2.058e+01     
  84.000         180.000            3.536e+00           3.505e+00              84.724          -1.792e+01             322.606           2.289e+01     
  83.000         180.000            4.360e+00           4.340e+00              82.315          -1.892e+01             312.027           2.563e+01     
  82.000         180.000            5.116e+00           5.101e+00              79.932          -1.973e+01             297.624           2.912e+01     
  81.000         180.000            5.801e+00           5.789e+00              77.554          -2.001e+01             279.973           3.419e+01     
  80.000         180.000            6.410e+00           6.399e+00              75.173          -1.955e+01             261.653           4.000e+01     
  79.000         180.000            6.938e+00           6.926e+00              72.796          -1.850e+01             245.584           4.000e+01     
  78.000         180.000            7.377e+00           7.362e+00              70.435          -1.724e+01             232.834           3.501e+01     
  77.000         180.000            7.717e+00           7.698e+00              68.112          -1.601e+01             222.948           3.117e+01     
  76.000         180.000            7.948e+00           7.925e+00              65.859          -1.496e+01             215.105           2.875e+01     
  75.000         180.000            8.059e+00           8.033e+00              63.726          -1.413e+01             208.625           2.701e+01     
  74.000         180.000            8.043e+00           8.013e+00              61.781          -1.353e+01             203.039           2.565e+01     
  73.000         180.000            7.890e+00           7.855e+00              60.128          -1.312e+01             198.044           2.449e+01     
  72.000         180.000            7.595e+00           7.556e+00              58.920          -1.288e+01             193.458           2.341e+01     
  71.000         180.000            7.161e+00           7.116e+00              58.378          -1.274e+01             189.197           2.232e+01     
  70.000         180.000            6.600e+00           6.548e+00              58.808          -1.264e+01             185.260           2.111e+01     
  69.000         180.000            5.948e+00           5.885e+00              60.602          -1.246e+01             181.704           1.973e+01     
  68.000         180.000            5.280e+00           5.200e+00              64.178          -1.214e+01             178.605           1.818e+01     
  67.000         180.000            4.720e+00           4.618e+00              69.772          -1.160e+01             175.967           1.659e+01     
  66.000         180.000            4.424e+00           4.294e+00              77.078          -1.087e+01             173.666           1.522e+01     
  65.000         180.000            4.495e+00           4.339e+00              85.019          -1.001e+01             171.469           1.437e+01     
  64.000         180.000            4.898e+00           4.724e+00              92.166          -9.154e+00             169.111           1.412e+01     
  63.000         180.000            5.474e+00           5.293e+00              97.529          -8.422e+00             166.343           1.437e+01     
  62.000         180.000            6.041e+00           5.863e+00             100.838          -7.925e+00             162.934           1.494e+01     
  61.000         180.000            6.462e+00           6.293e+00             102.256          -7.740e+00             158.642           1.573e+01     
  60.000         180.000            6.648e+00           6.492e+00             102.039          -7.897e+00             153.199           1.669e+01     
  59.000         180.000            6.544e+00           6.402e+00             100.370          -8.358e+00             146.401           1.776e+01     
  58.000         180.000            6.110e+00           5.974e+00              97.316          -8.994e+00             138.413           1.877e+01     
  57.000         180.000            5.294e+00           5.151e+00              92.840          -9.604e+00             130.365           1.924e+01     
  56.000         180.000            4.010e+00           3.835e+00              86.795          -1.001e+01             124.620           1.832e+01     
  55.000         180.000            2.085e+00           1.817e+00              78.777          -1.015e+01             123.763           1.526e+01     
  54.000         180.000           -8.363e-01          -1.402e+00              67.294          -9.971e+00             128.798           9.992e+00     
  53.000         180.000           -5.177e+00          -7.198e+00              43.745          -9.469e+00             138.200           2.371e+00     
  52.000         180.000           -6.928e+00          -1.139e+01             311.389          -8.850e+00             149.269           1.645e+01     
  51.000         180.000           -2.249e+00          -3.412e+00             263.200          -8.539e+00             160.863           5.500e+00     
  50.000         180.000            1.386e+00           9.588e-01             247.839          -8.899e+00             174.558           1.031e+01     
  49.000         180.000            3.442e+00           3.235e+00             237.776          -9.899e+00             194.656           1.667e+01     
  48.000         180.000            4.224e+00           4.072e+00             229.230          -1.040e+01             224.903           3.722e+01     
  47.000         180.000            3.793e+00           3.558e+00             220.978          -8.981e+00             255.239           1.786e+01     
  46.000         180.000            1.974e+00           1.383e+00             212.140          -6.980e+00             274.076           9.759e+00     
  45.000         180.000           -1.646e+00          -3.729e+00             200.720          -5.837e+00             284.440           2.318e+00     
  44.000         180.000           -5.830e+00          -2.127e+01             129.770          -5.956e+00             291.325           2.554e+01     
  43.000         180.000           -3.059e+00          -4.980e+00              17.886          -7.525e+00             298.971           3.068e+00     
  42.000         180.000            4.503e-01           1.058e-01               4.149          -1.073e+01             314.853           1.355e+01     
  41.000         180.000            2.020e+00           1.904e+00             352.734          -1.378e+01             355.921           4.000e+01     
  40.000         180.000            1.922e+00           1.717e+00             342.001          -1.144e+01              39.630           1.475e+01     
  39.000         180.000            7.410e-02          -5.792e-01             332.170          -8.475e+00              57.645           7.933e+00     
  38.000         180.000           -3.975e+00          -6.891e+00             325.209          -7.081e+00              67.088           1.824e+00     
  37.000         180.000           -6.678e+00          -1.747e+01             108.152          -7.056e+00              76.187           1.650e+01     
  36.000         180.000           -2.446e+00          -3.806e+00             115.425          -8.150e+00              88.665           1.363e+01     
  35.000         180.000            2.022e-01          -2.205e-01             107.063          -1.013e+01             107.094           4.000e+01     
  34.000         180.000            6.318e-01           4.248e-01              96.763          -1.269e+01             133.882           1.777e+01     
  33.000         180.000           -8.234e-01          -9.860e-01              84.734          -1.517e+01             172.625           1.419e+01     
  32.000         180.000           -4.318e+00          -4.652e+00              70.855          -1.563e+01             220.369           1.738e+01     
  31.000         180.000           -1.080e+01          -1.352e+01              54.457          -1.411e+01             257.401           1.387e+01     
  30.000         180.000           -1.086e+01          -1.472e+01             229.632          -1.317e+01             280.971           6.582e+00     
  29.000         180.000           -4.560e+00          -5.133e+00             217.167          -1.364e+01             298.440           8.637e+00     
  28.000         180.000           -1.422e+00          -1.596e+00             210.935          -1.547e+01             313.438           1.410e+01     
  27.000         180.000           -4.670e-01          -5.362e-01             208.865          -1.848e+01             322.973           1.876e+01     
  26.000         180.000           -1.539e+00          -1.574e+00             210.761          -2.249e+01             310.599           2.104e+01     
  25.000         180.000           -5.319e+00          -5.408e+00             219.366          -2.227e+01             265.394           1.981e+01     
  24.000         180.000           -1.267e+01          -1.386e+01             270.605          -1.886e+01             244.328           1.414e+01     
  23.000         180.000           -7.117e+00          -7.418e+00             351.407          -1.886e+01             240.008           1.215e+01     
  22.000         180.000           -2.730e+00          -2.748e+00               0.238          -2.674e+01             255.006           2.430e+01     
  21.000         180.000           -1.401e+00          -1.456e+00             357.193          -2.046e+01              32.901           2.376e+01     
  20.000         180.000           -1.979e+00          -2.384e+00             348.697          -1.248e+01              41.557           1.239e+01     
  19.000         180.000           -4.286e+00          -5.738e+00             337.466          -9.750e+00              47.030           5.178e+00     
  18.000         180.000           -8.956e+00          -1.572e+01             331.627          -9.984e+00              58.444           5.757e+00     
  17.000         180.000           -9.036e+00          -1.197e+01             122.214          -1.213e+01              86.219           9.768e+00     
  16.000         180.000           -3.710e+00          -4.319e+00             117.175          -1.254e+01             132.358           2.101e+01     
  15.000         180.000           -1.787e+00          -2.313e+00             111.560          -1.122e+01             166.664           1.102e+01     
  14.000         180.000           -3.147e+00          -3.796e+00             109.175          -1.172e+01             194.955           7.959e+00     
  13.000         180.000           -8.178e+00          -9.908e+00             119.922          -1.301e+01             235.948           5.199e+00     
  12.000         180.000           -9.628e+00          -1.354e+01             212.244          -1.189e+01             276.283           4.422e+00     
  11.000         180.000           -5.554e+00          -6.868e+00             235.660          -1.139e+01             296.428           6.619e+00     
  10.000         180.000           -4.746e+00          -5.239e+00             232.913          -1.444e+01             306.553           9.654e+00     
   9.000         180.000           -6.238e+00          -6.269e+00             227.290          -2.776e+01             328.879           2.167e+01     
   8.000         180.000           -9.077e+00          -9.570e+00             228.957          -1.876e+01             117.465           9.974e+00     
   7.000         180.000           -1.097e+01          -1.459e+01             267.888          -1.345e+01             120.890           1.066e+01     
   6.000         180.000           -8.217e+00          -1.054e+01             329.276          -1.204e+01             121.583           1.231e+01     
   5.000         180.000           -4.945e+00          -5.878e+00             348.892          -1.208e+01             123.816           1.029e+01     
   4.000         180.000           -3.318e+00          -3.799e+00             359.345          -1.311e+01             129.083           1.203e+01     
   3.000         180.000           -3.735e+00          -3.978e+00               7.778          -1.638e+01             140.237           1.528e+01     
   2.000         180.000           -7.236e+00          -7.322e+00              18.733          -2.434e+01             215.666           2.789e+01     
   1.000         180.000           -1.100e+01          -1.628e+01              82.960          -1.252e+01             284.550           1.524e+01     


==> figs/Matlab_plots/Kagome_hex_Polar11.1_CST.txt <==
Theta [deg.]  Phi   [deg.]  Abs(Grlz)[dBi   ]   Abs(Theta)[dBi   ]  Phase(Theta)[deg.]  Abs(Phi  )[dBi   ]  Phase(Phi  )[deg.]  Ax.Ratio[dB    ]    
------------------------------------------------------------------------------------------------------------------------------------------------------
   0.000           0.000            2.778e-01          -2.570e+00             339.102          -2.901e+00              91.822           3.555e+00     
   1.000           0.000            3.379e+00           7.712e-01             342.818          -7.440e-02              90.173           2.807e+00     
   2.000           0.000            4.943e+00           2.345e+00             341.217           1.478e+00              92.302           3.389e+00     
   3.000           0.000            5.506e+00           2.547e+00             338.371           2.444e+00              97.340           4.593e+00     
   4.000           0.000            5.378e+00           1.381e+00             336.979           3.172e+00             103.599           6.275e+00     
   5.000           0.000            4.825e+00          -1.316e+00             340.870           3.615e+00             109.767           8.341e+00     
   6.000           0.000            4.071e+00          -5.154e+00             358.771           3.519e+00             116.260           9.988e+00     
   7.000           0.000            3.158e+00          -6.771e+00              32.548           2.693e+00             125.024           9.474e+00     
   8.000           0.000            1.999e+00          -5.755e+00              50.600           1.202e+00             138.683           6.964e+00     
   9.000           0.000            6.228e-01          -5.824e+00              53.351          -4.934e-01             158.856           5.896e+00     
  10.000           0.000           -9.129e-01          -8.228e+00              55.167          -1.804e+00             183.378           9.345e+00     
  11.000           0.000           -2.399e+00          -1.454e+01              82.627          -2.673e+00             208.226           1.386e+01     
  12.000           0.000           -2.668e+00          -1.194e+01             166.672          -3.214e+00             231.815           9.801e+00     
  13.000           0.000           -1.602e+00          -6.369e+00             186.500          -3.364e+00             251.950           4.936e+00     
  14.000           0.000           -1.049e+00          -4.728e+00             195.358          -3.480e+00             266.041           3.245e+00     
  15.000           0.000           -1.955e+00          -5.934e+00             206.529          -4.174e+00             275.488           3.727e+00     
  16.000           0.000           -4.438e+00          -1.013e+01             230.107          -5.802e+00             285.539           7.243e+00     
  17.000           0.000           -7.061e+00          -1.388e+01             299.886          -8.075e+00             304.343           3.001e+01     
  18.000           0.000           -5.953e+00          -8.813e+00             350.553          -9.118e+00             335.118           1.737e+01     
  19.000           0.000           -3.804e+00          -5.744e+00               4.883          -8.237e+00               1.564           3.111e+01     
  20.000           0.000           -3.203e+00          -5.100e+00               7.423          -7.714e+00              19.528           1.989e+01     
  21.000           0.000           -4.285e+00          -6.525e+00               1.582          -8.233e+00              38.822           9.658e+00     
  22.000           0.000           -6.366e+00          -1.031e+01             345.548          -8.607e+00              65.247           2.326e+00     
  23.000           0.000           -7.291e+00          -1.799e+01             300.970          -7.678e+00              89.944           1.666e+01     
  24.000           0.000           -6.240e+00          -1.608e+01             190.157          -6.715e+00             104.789           9.404e+00     
  25.000           0.000           -5.076e+00          -9.711e+00             153.882          -6.906e+00             114.188           9.420e+00     
  26.000           0.000           -4.674e+00          -6.997e+00             134.579          -8.501e+00             125.337           2.198e+01     
  27.000           0.000           -5.345e+00          -6.768e+00             120.535          -1.088e+01             147.218           1.354e+01     
  28.000           0.000           -7.197e+00          -9.197e+00             110.441          -1.153e+01             180.984           3.832e+00     
  29.000           0.000           -9.165e+00          -1.659e+01             113.177          -1.003e+01             206.286           6.578e+00     
  30.000           0.000           -8.353e+00          -1.813e+01             225.493          -8.836e+00             221.548           3.351e+01     
  31.000           0.000           -6.063e+00          -9.858e+00             234.978          -8.409e+00             235.506           4.000e+01     
  32.000           0.000           -4.610e+00          -7.091e+00             231.258          -8.223e+00             251.971           1.484e+01     
  33.000           0.000           -4.429e+00          -7.068e+00             230.425          -7.845e+00             269.028           9.158e+00     
  34.000           0.000           -5.457e+00          -9.560e+00             240.949          -7.595e+00             283.559           8.475e+00     
  35.000           0.000           -6.819e+00          -1.267e+01             285.678          -8.125e+00             296.375           2.173e+01     
  36.000           0.000           -6.435e+00          -9.097e+00             334.990          -9.823e+00             312.083           1.390e+01     
  37.000           0.000           -4.785e+00          -5.645e+00             353.947          -1.224e+01             338.912           1.995e+01     
  38.000           0.000           -3.709e+00          -4.275e+00               5.615          -1.284e+01              17.181           2.361e+01     
  39.000           0.000           -3.630e+00          -4.430e+00              17.165          -1.137e+01              44.493           1.504e+01     
  40.000           0.000           -4.518e+00          -5.787e+00              30.092          -1.048e+01              58.717           1.322e+01     
  41.000           0.000           -6.499e+00          -8.519e+00              44.240          -1.079e+01              68.087           1.383e+01     
  42.000           0.000           -9.881e+00          -1.405e+01              63.049          -1.198e+01              77.967           1.791e+01     
  43.000           0.000           -1.274e+01          -2.272e+01             155.275          -1.320e+01              91.488           1.067e+01     
  44.000           0.000           -1.013e+01          -1.291e+01             211.396          -1.339e+01             106.701           2.304e+00     
  45.000           0.000           -7.358e+00          -8.963e+00             214.718          -1.246e+01             117.843           3.656e+00     
  46.000           0.000           -6.131e+00          -7.712e+00             206.428          -1.128e+01             124.370           3.782e+00     
  47.000           0.000           -5.721e+00          -7.480e+00             188.161          -1.050e+01             129.712           5.962e+00     
  48.000           0.000           -5.240e+00          -6.847e+00             164.399          -1.034e+01             137.128           1.306e+01     
  49.000           0.000           -4.548e+00          -5.738e+00             145.171          -1.075e+01             149.306           3.022e+01     
  50.000           0.000           -4.295e+00          -5.257e+00             134.074          -1.131e+01             168.166           1.254e+01     
  51.000           0.000           -5.035e+00          -6.209e+00             130.042          -1.129e+01             192.162           6.877e+00     
  52.000           0.000           -6.839e+00          -9.329e+00             135.167          -1.044e+01             215.416           1.859e+00     
  53.000           0.000           -8.312e+00          -1.508e+01             171.651          -9.339e+00             234.471           7.337e+00     
  54.000           0.000           -6.916e+00          -1.219e+01             241.344          -8.444e+00             250.147           2.307e+01     
  55.000           0.000           -4.567e+00          -7.315e+00             260.354          -7.855e+00             263.968           3.004e+01     
  56.000           0.000           -3.105e+00          -5.058e+00             266.777          -7.517e+00             276.648           2.162e+01     
  57.000           0.000           -2.704e+00          -4.517e+00             271.248          -7.374e+00             288.164           1.703e+01     
  58.000           0.000           -3.231e+00          -5.307e+00             277.168          -7.433e+00             298.216           1.490e+01     
  59.000           0.000           -4.473e+00          -7.231e+00             288.121          -7.752e+00             306.627           1.578e+01     
  60.000           0.000           -5.975e+00          -9.649e+00             310.199          -8.410e+00             313.481           3.095e+01     
  61.000           0.000           -6.878e+00          -1.034e+01             343.557          -9.482e+00             319.063           1.331e+01     
  62.000           0.000           -6.703e+00          -8.699e+00               8.780          -1.104e+01             323.780           8.089e+00     
  63.000           0.000           -6.075e+00          -7.018e+00              20.829          -1.317e+01             328.156           8.998e+00     
  64.000           0.000           -5.687e+00          -6.112e+00              25.773          -1.600e+01             332.970           1.220e+01     
  65.000           0.000           -5.808e+00          -5.988e+00              27.087          -1.974e+01             339.790           1.660e+01     
  66.000           0.000           -6.499e+00          -6.564e+00              26.132          -2.476e+01             353.093           2.355e+01     
  67.000           0.000           -7.769e+00          -7.791e+00              23.205          -3.063e+01              28.530           4.000e+01     
  68.000           0.000           -9.621e+00          -9.653e+00              17.787          -3.098e+01              84.391           2.208e+01     
  69.000           0.000           -1.201e+01          -1.211e+01               8.189          -2.829e+01             108.875           1.634e+01     
  70.000           0.000           -1.459e+01          -1.486e+01             350.947          -2.682e+01             117.813           1.410e+01     
  71.000           0.000           -1.620e+01          -1.666e+01             323.910          -2.626e+01             121.712           1.885e+01     
  72.000           0.000           -1.583e+01          -1.625e+01             297.242          -2.617e+01             123.564           2.991e+01     
  73.000           0.000           -1.450e+01          -1.480e+01             281.346          -2.623e+01             124.521           2.004e+01     
  74.000           0.000           -1.326e+01          -1.349e+01             274.110          -2.621e+01             125.183           1.880e+01     
  75.000           0.000           -1.236e+01          -1.256e+01             271.818          -2.597e+01             125.892           1.872e+01     
  76.000           0.000           -1.178e+01          -1.197e+01             272.419          -2.549e+01             126.777           1.875e+01     
  77.000           0.000           -1.144e+01          -1.165e+01             274.837          -2.481e+01             127.822           1.874e+01     
  78.000           0.000           -1.129e+01          -1.153e+01             278.458          -2.405e+01             128.955           1.877e+01     
  79.000           0.000           -1.130e+01          -1.158e+01             282.907          -2.331e+01             130.116           1.898e+01     
  80.000           0.000           -1.144e+01          -1.178e+01             287.978          -2.265e+01             131.286           1.951e+01     
  81.000           0.000           -1.172e+01          -1.213e+01             293.618          -2.214e+01             132.479           2.057e+01     
  82.000           0.000           -1.215e+01          -1.264e+01             299.925          -2.182e+01             133.729           2.257e+01     
  83.000           0.000           -1.273e+01          -1.331e+01             307.192          -2.172e+01             135.093           2.680e+01     
  84.000           0.000           -1.346e+01          -1.414e+01             315.944          -2.186e+01             136.650           4.000e+01     
  85.000           0.000           -1.430e+01          -1.506e+01             326.976          -2.227e+01             138.518           2.535e+01     
  86.000           0.000           -1.513e+01          -1.591e+01             341.191          -2.299e+01             140.893           1.768e+01     
  87.000           0.000           -1.569e+01          -1.636e+01             358.814          -2.409e+01             144.132           1.360e+01     
  88.000           0.000           -1.562e+01          -1.607e+01              18.034          -2.568e+01             148.971           1.247e+01     
  89.000           0.000           -1.477e+01          -1.499e+01              35.487          -2.793e+01             157.179           1.447e+01     
  90.000           0.000           -1.340e+01          -1.347e+01              49.132          -3.100e+01             173.690           1.926e+01     
  91.000           0.000           -1.183e+01          -1.186e+01              59.057          -3.370e+01             209.921           2.813e+01     
  92.000           0.000           -1.030e+01          -1.033e+01              66.162          -3.194e+01             254.206           3.875e+01     
  93.000           0.000           -8.889e+00          -8.941e+00              71.292          -2.818e+01             276.954           2.659e+01     
  94.000           0.000           -7.640e+00          -7.719e+00              75.055          -2.509e+01             287.340           2.294e+01     
  95.000           0.000           -6.555e+00          -6.660e+00              77.861          -2.276e+01             292.846           2.107e+01     
  96.000           0.000           -5.633e+00          -5.762e+00              79.986          -2.097e+01             296.082           1.997e+01     
  97.000           0.000           -4.875e+00          -5.024e+00              81.623          -1.960e+01             298.039           1.930e+01     
  98.000           0.000           -4.284e+00          -4.449e+00              82.908          -1.857e+01             299.133           1.891e+01     
  99.000           0.000           -3.870e+00          -4.047e+00              83.946          -1.785e+01             299.524           1.874e+01     
 100.000           0.000           -3.647e+00          -3.834e+00              84.815          -1.741e+01             299.224           1.879e+01     
 101.000           0.000           -3.641e+00          -3.834e+00              85.575          -1.727e+01             298.113           1.910e+01     
 102.000           0.000           -3.886e+00          -4.082e+00              86.276          -1.743e+01             295.916           1.976e+01     
 103.000           0.000           -4.431e+00          -4.630e+00              86.957          -1.792e+01             292.113           2.105e+01     
 104.000           0.000           -5.349e+00          -5.553e+00              87.643          -1.874e+01             285.759           2.370e+01     
 105.000           0.000           -6.756e+00          -6.976e+00              88.348          -1.982e+01             275.275           3.165e+01     
 106.000           0.000           -8.835e+00          -9.120e+00              89.051          -2.080e+01             258.783           2.721e+01     
 107.000           0.000           -1.189e+01          -1.247e+01              89.630          -2.094e+01             236.973           1.469e+01     
 108.000           0.000           -1.612e+01          -1.853e+01              89.357          -1.984e+01             216.034           6.149e+00     
 109.000           0.000           -1.814e+01          -4.443e+01             357.286          -1.815e+01             200.967           3.421e+01     
 110.000           0.000           -1.468e+01          -1.917e+01             278.151          -1.659e+01             191.318           2.622e+00     
 111.000           0.000           -1.164e+01          -1.397e+01             278.315          -1.547e+01             185.023           1.585e+00     
 112.000           0.000           -9.923e+00          -1.158e+01             279.454          -1.491e+01             180.433           3.618e+00     
 113.000           0.000           -9.257e+00          -1.060e+01             280.572          -1.500e+01             176.277           4.949e+00     
 114.000           0.000           -9.515e+00          -1.067e+01             280.918          -1.585e+01             171.167           6.106e+00     
 115.000           0.000           -1.069e+01          -1.166e+01             278.999          -1.767e+01             162.577           7.484e+00     
 116.000           0.000           -1.276e+01          -1.353e+01             271.212          -2.061e+01             143.743           9.769e+00     
 117.000           0.000           -1.472e+01          -1.548e+01             250.235          -2.267e+01             101.201           1.415e+01     
 118.000           0.000           -1.359e+01          -1.478e+01             218.924          -1.976e+01              59.312           1.634e+01     
 119.000           0.000           -1.040e+01          -1.173e+01             200.160          -1.617e+01              40.161           1.622e+01     
 120.000           0.000           -7.677e+00          -8.915e+00             193.929          -1.373e+01              29.965           1.834e+01     
 121.000           0.000           -5.838e+00          -6.961e+00             192.999          -1.226e+01              21.931           2.369e+01     
 122.000           0.000           -4.849e+00          -5.910e+00             193.852          -1.149e+01              13.241           4.000e+01     
 123.000           0.000           -4.705e+00          -5.825e+00             194.817          -1.114e+01               2.399           2.083e+01     
 124.000           0.000           -5.446e+00          -6.913e+00             194.670          -1.087e+01             349.136           1.385e+01     
 125.000           0.000           -7.035e+00          -9.697e+00             191.151          -1.042e+01             334.951           9.751e+00     
 126.000           0.000           -8.803e+00          -1.556e+01             173.296          -9.833e+00             322.257           1.312e+01     
 127.000           0.000           -8.887e+00          -1.836e+01              88.789          -9.407e+00             312.354           1.278e+01     
 128.000           0.000           -7.349e+00          -1.146e+01              55.712          -9.484e+00             304.929           3.802e+00     
 129.000           0.000           -6.084e+00          -8.130e+00              50.423          -1.034e+01             298.763           4.053e+00     
 130.000           0.000           -5.723e+00          -6.823e+00              51.472          -1.223e+01             291.834           7.354e+00     
 131.000           0.000           -6.119e+00          -6.655e+00              56.769          -1.547e+01             279.571           1.280e+01     
 132.000           0.000           -6.699e+00          -6.929e+00              66.257          -1.958e+01             248.416           4.000e+01     
 133.000           0.000           -6.700e+00          -6.951e+00              77.800          -1.921e+01             198.677           1.372e+01     
 134.000           0.000           -6.086e+00          -6.584e+00              86.560          -1.573e+01             175.590           9.151e+00     
 135.000           0.000           -5.616e+00          -6.437e+00              89.483          -1.326e+01             168.343           7.068e+00     
 136.000           0.000           -5.965e+00          -7.311e+00              85.955          -1.171e+01             165.694           4.686e+00     
 137.000           0.000           -7.448e+00          -1.015e+01              72.090          -1.078e+01             163.572           6.690e-01     
 138.000           0.000           -8.979e+00          -1.450e+01              21.276          -1.041e+01             160.023           9.682e+00     
 139.000           0.000           -7.196e+00          -9.800e+00             318.140          -1.066e+01             153.707           1.733e+01     
 140.000           0.000           -4.275e+00          -5.143e+00             298.844          -1.170e+01             142.605           1.597e+01     
 141.000           0.000           -2.753e+00          -3.137e+00             289.958          -1.348e+01             121.962           2.472e+01     
 142.000           0.000           -2.914e+00          -3.225e+00             282.746          -1.452e+01              86.295           2.283e+01     
 143.000           0.000           -4.620e+00          -5.334e+00             272.265          -1.281e+01              50.603           1.191e+01     
 144.000           0.000           -6.801e+00          -9.199e+00             247.670          -1.052e+01              29.429           9.329e+00     
 145.000           0.000           -6.839e+00          -1.057e+01             200.803          -9.232e+00              16.467           2.854e+01     
 146.000           0.000           -5.635e+00          -8.325e+00             175.510          -8.991e+00               5.788           2.095e+01     
 147.000           0.000           -5.282e+00          -7.396e+00             171.606          -9.423e+00             354.269           3.291e+01     
 148.000           0.000           -6.019e+00          -8.272e+00             175.710          -9.946e+00             341.310           1.813e+01     
 149.000           0.000           -7.628e+00          -1.115e+01             180.194          -1.018e+01             329.198           1.120e+01     
 150.000           0.000           -9.692e+00          -1.781e+01             165.905          -1.042e+01             319.725           1.573e+01     
 151.000           0.000           -1.022e+01          -1.673e+01              76.219          -1.132e+01             310.246           8.222e+00     
 152.000           0.000           -7.887e+00          -9.330e+00              61.563          -1.337e+01             291.896           7.896e+00     
 153.000           0.000           -5.299e+00          -5.853e+00              63.020          -1.451e+01             249.962           2.811e+01     
 154.000           0.000           -3.590e+00          -4.447e+00              67.131          -1.106e+01             211.187           1.248e+01     
 155.000           0.000           -2.830e+00          -4.598e+00              71.802          -7.587e+00             194.188           6.079e+00     
 156.000           0.000           -3.068e+00          -6.482e+00              75.330          -5.710e+00             184.847           3.119e+00     
 157.000           0.000           -4.338e+00          -1.163e+01              71.643          -5.236e+00             176.674           6.863e+00     
 158.000           0.000           -5.743e+00          -1.934e+01             334.910          -5.938e+00             166.845           2.746e+01     
 159.000           0.000           -4.830e+00          -7.996e+00             293.475          -7.690e+00             152.983           8.902e+00     
 160.000           0.000           -2.778e+00          -3.620e+00             289.602          -1.031e+01             130.140           1.732e+01     
 161.000           0.000           -1.923e+00          -2.367e+00             287.012          -1.204e+01              90.047           2.120e+01     
 162.000           0.000           -2.649e+00          -3.565e+00             280.363          -9.861e+00              51.400           9.691e+00     
 163.000           0.000           -3.918e+00          -7.075e+00             259.331          -6.786e+00              33.522           7.490e+00     
 164.000           0.000           -3.323e+00          -8.875e+00             208.685          -4.740e+00              26.079           3.381e+01     
 165.000           0.000           -1.822e+00          -6.198e+00             175.602          -3.795e+00              20.965           1.332e+01     
 166.000           0.000           -1.423e+00          -5.204e+00             163.952          -3.780e+00              12.825           1.192e+01     
 167.000           0.000           -2.304e+00          -6.677e+00             155.348          -4.279e+00             357.018           1.471e+01     
 168.000           0.000           -3.333e+00          -1.016e+01             133.995          -4.344e+00             332.320           1.774e+01     
 169.000           0.000           -2.615e+00          -1.057e+01              86.897          -3.374e+00             305.032           1.241e+01     
 170.000           0.000           -5.929e-01          -6.372e+00              63.623          -1.926e+00             280.117           1.096e+01     
 171.000           0.000            1.504e+00          -3.077e+00              60.462          -3.547e-01             257.455           1.695e+01     
 172.000           0.000            3.333e+00          -9.842e-01              63.015           1.326e+00             238.356           2.812e+01     
 173.000           0.000            4.665e+00           5.363e-02              67.174           2.823e+00             224.695           1.450e+01     
 174.000           0.000            5.272e+00          -8.268e-02              71.757           3.775e+00             216.146           1.086e+01     
 175.000           0.000            5.066e+00          -1.762e+00              76.210           4.056e+00             211.090           1.000e+01     
 176.000           0.000            4.189e+00          -5.789e+00              79.268           3.729e+00             207.851           1.205e+01     
 177.000           0.000            2.993e+00          -1.448e+01              72.053           2.915e+00             205.081           2.019e+01     
 178.000           0.000            1.678e+00          -2.116e+01             338.107           1.656e+00             201.903           2.603e+01     
 179.000           0.000           -1.356e-01          -1.926e+01             346.820          -1.891e-01             197.811           2.492e+01     
 180.000           0.000           -2.668e+00          -1.402e+01              74.174          -2.998e+00             191.943           1.224e+01     
 179.000         180.000           -3.700e+00          -6.100e+00             282.317          -7.420e+00               0.936           2.187e+00     
 178.000         180.000           -2.149e+00          -2.444e+00             295.139          -1.398e+01             329.667           1.688e+01     
 177.000         180.000           -1.356e+00          -1.512e+00             304.663          -1.588e+01             261.044           1.776e+01     
 176.000         180.000           -2.495e+00          -2.897e+00             312.056          -1.303e+01             224.897           1.014e+01     
 175.000         180.000           -5.710e+00          -7.115e+00             314.532          -1.130e+01             203.543           5.373e+00     
 174.000         180.000           -8.882e+00          -1.659e+01             283.194          -9.689e+00             187.220           6.972e+00     
 173.000         180.000           -6.846e+00          -1.200e+01             195.009          -8.428e+00             177.683           1.709e+01     
 172.000         180.000           -4.715e+00          -7.059e+00             187.616          -8.513e+00             172.693           1.778e+01     
 171.000         180.000           -4.467e+00          -5.533e+00             189.245          -1.109e+01             166.640           1.576e+01     
 170.000         180.000           -5.882e+00          -6.129e+00             192.553          -1.845e+01             137.309           1.420e+01     
 169.000         180.000           -8.684e+00          -9.482e+00             195.640          -1.644e+01              41.253           1.560e+01     
 168.000         180.000           -1.114e+01          -2.309e+01             174.520          -1.142e+01              22.248           1.877e+01     
 167.000         180.000           -7.831e+00          -1.057e+01              44.692          -1.113e+01              13.661           1.115e+01     
 166.000         180.000           -3.644e+00          -4.037e+00              49.307          -1.428e+01             357.007           1.259e+01     
 165.000         180.000           -1.632e+00          -1.730e+00              57.926          -1.815e+01             310.282           1.686e+01     
 164.000         180.000           -2.140e+00          -2.283e+00              68.487          -1.705e+01             267.403           2.481e+01     
 163.000         180.000           -6.385e+00          -6.689e+00              82.589          -1.809e+01             251.554           2.635e+01     
 162.000         180.000           -2.138e+01          -2.343e+01             191.684          -2.563e+01             231.850           9.095e+00     
 161.000         180.000           -5.718e+00          -5.748e+00             271.414          -2.734e+01             109.723           3.170e+01     
 160.000         180.000           -1.135e+00          -1.165e+00             287.201          -2.282e+01              94.833           3.509e+01     
 159.000         180.000           -6.957e-02          -7.474e-02             300.306          -2.932e+01             107.735           4.000e+01     
 158.000         180.000           -1.739e+00          -1.760e+00             311.370          -2.501e+01             244.512           2.399e+01     
 157.000         180.000           -7.920e+00          -8.400e+00             318.247          -1.772e+01             248.061           9.984e+00     
 156.000         180.000           -1.190e+01          -1.390e+01             162.316          -1.622e+01             235.216           3.529e+00     
 155.000         180.000           -2.580e+00          -2.763e+00             160.984          -1.641e+01             202.442           1.744e+01     
 154.000         180.000            4.122e-01           2.629e-01             164.849          -1.430e+01             162.849           4.000e+01     
 153.000         180.000            4.896e-01           2.299e-01             168.258          -1.187e+01             139.714           1.893e+01     
 152.000         180.000           -1.918e+00          -2.441e+00             171.153          -1.136e+01             124.455           1.223e+01     
 151.000         180.000           -7.832e+00          -9.454e+00             173.243          -1.290e+01             107.322           5.171e+00     
 150.000         180.000           -1.437e+01          -1.991e+01              11.451          -1.579e+01              79.288           5.457e+00     
 149.000         180.000           -6.143e+00          -6.465e+00              11.320          -1.761e+01              38.801           1.838e+01     
 148.000         180.000           -2.087e+00          -2.207e+00              20.629          -1.774e+01               5.598           2.748e+01     
 147.000         180.000            1.320e-01           6.988e-02              31.240          -1.835e+01             343.771           2.112e+01     
 146.000         180.000            1.122e+00           1.086e+00              40.772          -1.967e+01             329.827           2.125e+01     
 145.000         180.000            5.211e-01           4.910e-01              48.116          -2.108e+01             329.699           2.175e+01     
 144.000         180.000           -2.939e+00          -3.002e+00              52.363          -2.131e+01             349.570           1.935e+01     
 143.000         180.000           -1.572e+01          -1.817e+01              25.139          -1.938e+01              14.622           2.081e+01     
 142.000         180.000           -3.815e+00          -4.010e+00             256.861          -1.739e+01              31.908           1.660e+01     
 141.000         180.000            1.976e+00           1.917e+00             259.175          -1.676e+01              44.013           2.355e+01     
 140.000         180.000            3.937e+00           3.908e+00             265.197          -1.791e+01              51.696           2.702e+01     
 139.000         180.000            3.544e+00           3.531e+00             273.790          -2.160e+01              45.987           2.775e+01     
 138.000         180.000            7.814e-01           7.669e-01             286.771          -2.397e+01             346.718           2.600e+01     
 137.000         180.000           -5.607e+00          -5.940e+00             315.447          -1.693e+01             312.590           3.770e+01     
 136.000         180.000           -6.939e+00          -8.332e+00              69.312          -1.255e+01             308.312           6.645e+00     
 135.000         180.000           -2.369e-02          -4.097e-01             111.275          -1.073e+01             307.729           2.199e+01     
 134.000         180.000            3.532e+00           3.384e+00             130.632          -1.121e+01             304.793           3.474e+01     
 133.000         180.000            5.368e+00           5.325e+00             145.384          -1.470e+01             289.841           2.479e+01     
 132.000         180.000            5.969e+00           5.950e+00             157.346          -1.755e+01             220.547           2.450e+01     
 131.000         180.000            5.324e+00           5.205e+00             167.190          -1.038e+01             177.462           3.079e+01     
 130.000         180.000            3.139e+00           2.559e+00             175.823          -5.890e+00             168.155           2.709e+01     
 129.000         180.000           -8.992e-01          -4.224e+00             186.416          -3.616e+00             164.906           1.445e+01     
 128.000         180.000           -2.323e+00          -1.175e+01             344.391          -2.848e+00             162.948           4.000e+01     
 127.000         180.000            2.037e+00           5.543e-01               3.794          -3.351e+00             160.509           1.464e+01     
 126.000         180.000            5.099e+00           4.667e+00               9.993          -5.141e+00             155.694           1.541e+01     
 125.000         180.000            6.589e+00           6.450e+00              15.109          -8.417e+00             143.872           1.714e+01     
 124.000         180.000            6.959e+00           6.910e+00              20.311          -1.251e+01             110.636           1.942e+01     
 123.000         180.000            6.468e+00           6.401e+00              26.199          -1.172e+01              59.794           2.336e+01     
 122.000         180.000            5.261e+00           5.064e+00              33.318          -8.288e+00              36.430           3.905e+01     
 121.000         180.000            3.407e+00           2.887e+00              42.365          -6.063e+00              27.615           2.182e+01     
 120.000         180.000            9.097e-01          -4.053e-01              54.927          -4.920e+00              23.304           1.225e+01     
 119.000         180.000           -2.084e+00          -5.763e+00              78.522          -4.516e+00              20.319           5.256e+00     
 118.000         180.000           -3.588e+00          -1.035e+01             158.497          -4.615e+00              17.315           1.122e+01     
 117.000         180.000           -8.089e-01          -2.872e+00             213.016          -5.032e+00              13.556           1.560e+01     
 116.000         180.000            3.009e+00           2.365e+00             228.720          -5.599e+00               8.671           1.262e+01     
 115.000         180.000            6.170e+00           5.908e+00             236.583          -6.159e+00               2.693           1.411e+01     
 114.000         180.000            8.651e+00           8.519e+00             241.372          -6.593e+00             356.119           1.600e+01     
 113.000         180.000            1.059e+01           1.051e+01             244.487          -6.859e+00             349.727           1.769e+01     
 112.000         180.000            1.208e+01           1.202e+01             246.573          -6.997e+00             344.206           1.910e+01     
 111.000         180.000            1.320e+01           1.316e+01             248.002          -7.089e+00             339.894           2.025e+01     
 110.000         180.000            1.400e+01           1.396e+01             249.011          -7.213e+00             336.797           2.118e+01     
 109.000         180.000            1.452e+01           1.449e+01             249.758          -7.425e+00             334.737           2.195e+01     
 108.000         180.000            1.478e+01           1.476e+01             250.350          -7.751e+00             333.493           2.257e+01     
 107.000         180.000            1.483e+01           1.481e+01             250.859          -8.200e+00             332.865           2.309e+01     
 106.000         180.000            1.467e+01           1.465e+01             251.334          -8.770e+00             332.704           2.352e+01     
 105.000         180.000            1.432e+01           1.430e+01             251.804          -9.452e+00             332.910           2.386e+01     
 104.000         180.000            1.381e+01           1.379e+01             252.284          -1.023e+01             333.428           2.413e+01     
 103.000         180.000            1.313e+01           1.312e+01             252.779          -1.110e+01             334.246           2.431e+01     
 102.000         180.000            1.231e+01           1.230e+01             253.280          -1.204e+01             335.387           2.442e+01     
 101.000         180.000            1.135e+01           1.134e+01             253.765          -1.303e+01             336.912           2.443e+01     
 100.000         180.000            1.026e+01           1.024e+01             254.196          -1.408e+01             338.918           2.436e+01     
  99.000         180.000            9.019e+00           9.002e+00             254.514          -1.517e+01             341.544           2.418e+01     
  98.000         180.000            7.632e+00           7.614e+00             254.630          -1.628e+01             344.970           2.390e+01     
  97.000         180.000            6.073e+00           6.053e+00             254.403          -1.742e+01             349.433           2.351e+01     
  96.000         180.000            4.303e+00           4.281e+00             253.602          -1.854e+01             355.218           2.300e+01     
  95.000         180.000            2.255e+00           2.226e+00             251.815          -1.961e+01               2.629           2.243e+01     
  94.000         180.000           -1.882e-01          -2.285e-01             248.207          -2.054e+01              11.889           2.193e+01     
  93.000         180.000           -3.208e+00          -3.278e+00             240.766          -2.120e+01              22.932           2.226e+01     
  92.000         180.000           -6.918e+00          -7.072e+00             223.725          -2.150e+01              35.166           3.127e+01     
  91.000         180.000           -9.724e+00          -1.003e+01             184.402          -2.136e+01              47.508           1.498e+01     
  90.000         180.000           -7.705e+00          -7.921e+00             141.203          -2.084e+01              58.841           1.301e+01     
  89.000         180.000           -4.157e+00          -4.269e+00             120.797          -2.007e+01              68.513           1.793e+01     
  88.000         180.000           -1.253e+00          -1.323e+00             111.172          -1.919e+01              76.407           2.284e+01     
  87.000         180.000            1.047e+00           9.959e-01             105.486          -1.828e+01              82.717           2.761e+01     
  86.000         180.000            2.936e+00           2.896e+00             101.422          -1.740e+01              87.733           3.289e+01     
  85.000         180.000            4.544e+00           4.510e+00              98.076          -1.659e+01              91.732           4.000e+01     
  84.000         180.000            5.947e+00           5.918e+00              95.037          -1.586e+01              94.948           4.000e+01     
  83.000         180.000            7.195e+00           7.170e+00              92.102          -1.524e+01              97.568           4.000e+01     
  82.000         180.000            8.316e+00           8.295e+00              89.161          -1.471e+01              99.753           3.776e+01     
  81.000         180.000            9.329e+00           9.310e+00              86.155          -1.429e+01             101.644           3.510e+01     
  80.000         180.000            1.024e+01           1.023e+01              83.047          -1.397e+01             103.377           3.341e+01     
  79.000         180.000            1.106e+01           1.105e+01              79.814          -1.376e+01             105.093           3.222e+01     
  78.000         180.000            1.179e+01           1.177e+01              76.439          -1.364e+01             106.944           3.132e+01     
  77.000         180.000            1.241e+01           1.240e+01              72.907          -1.358e+01             109.079           3.057e+01     
  76.000         180.000            1.294e+01           1.293e+01              69.203          -1.354e+01             111.628           2.990e+01     
  75.000         180.000            1.335e+01           1.335e+01              65.311          -1.347e+01             114.637           2.923e+01     
  74.000         180.000            1.365e+01           1.365e+01              61.213          -1.330e+01             117.991           2.850e+01     
  73.000         180.000            1.383e+01           1.382e+01              56.892          -1.295e+01             121.350           2.766e+01     
  72.000         180.000            1.387e+01           1.386e+01              52.329          -1.239e+01             124.198           2.669e+01     
  71.000         180.000            1.376e+01           1.374e+01              47.509          -1.163e+01             126.011           2.555e+01     
  70.000         180.000            1.347e+01           1.346e+01              42.419          -1.075e+01             126.456           2.425e+01     
  69.000         180.000            1.300e+01           1.298e+01              37.046          -9.812e+00             125.456           2.279e+01     
  68.000         180.000            1.230e+01           1.226e+01              31.375          -8.915e+00             123.127           2.118e+01     
  67.000         180.000            1.131e+01           1.126e+01              25.374          -8.134e+00             119.662           1.942e+01     
  66.000         180.000            9.973e+00           9.895e+00              18.973          -7.536e+00             115.232           1.748e+01     
  65.000         180.000            8.143e+00           8.014e+00              12.000          -7.179e+00             109.937           1.528e+01     
  64.000         180.000            5.594e+00           5.355e+00               4.006          -7.110e+00             103.780           1.261e+01     
  63.000         180.000            1.865e+00           1.312e+00             353.494          -7.361e+00              96.673           8.975e+00     
  62.000         180.000           -3.872e+00          -6.033e+00             331.487          -7.940e+00              88.495           4.693e+00     
  61.000         180.000           -6.545e+00          -1.044e+01             217.826          -8.817e+00              79.240           8.651e+00     
  60.000         180.000           -1.256e+00          -1.890e+00             178.794          -9.922e+00              69.355           8.715e+00     
  59.000         180.000            2.114e+00           1.905e+00             164.630          -1.117e+01              60.271           1.338e+01     
  58.000         180.000            3.909e+00           3.810e+00             153.188          -1.254e+01              54.793           1.645e+01     
  57.000         180.000            4.690e+00           4.631e+00             141.823          -1.397e+01              56.998           1.864e+01     
  56.000         180.000            4.695e+00           4.647e+00             129.730          -1.495e+01              70.484           2.093e+01     
  55.000         180.000            3.983e+00           3.920e+00             116.451          -1.447e+01              91.234           2.590e+01     
  54.000         180.000            2.449e+00           2.322e+00             101.256          -1.296e+01             109.052           3.288e+01     
  53.000         180.000           -2.474e-01          -5.647e-01              81.590          -1.177e+01             122.917           1.518e+01     
  52.000         180.000           -4.425e+00          -5.382e+00              44.901          -1.146e+01             138.092           6.101e+00     
  51.000         180.000           -5.010e+00          -6.070e+00             326.812          -1.166e+01             160.831           1.993e+01     
  50.000         180.000           -2.014e-01          -5.963e-01             284.576          -1.081e+01             191.464           1.023e+01     
  49.000         180.000            3.128e+00           2.816e+00             265.553          -8.454e+00             216.946           1.406e+01     
  48.000         180.000            4.795e+00           4.438e+00             252.415          -6.224e+00             232.218           2.054e+01     
  47.000         180.000            5.058e+00           4.611e+00             241.082          -5.031e+00             241.768           4.000e+01     
  46.000         180.000            3.882e+00           3.296e+00             229.735          -5.102e+00             249.774           1.876e+01     
  45.000         180.000            8.351e-01          -4.022e-02             216.127          -6.551e+00             260.105           1.072e+01     
  44.000         180.000           -5.372e+00          -7.620e+00             189.068          -9.307e+00             279.424           1.687e+00     
  43.000         180.000           -7.476e+00          -9.625e+00              63.845          -1.156e+01             317.129           3.236e+00     
  42.000         180.000           -1.093e+00          -1.635e+00              29.784          -1.039e+01             355.348           1.449e+01     
  41.000         180.000            1.895e+00           1.493e+00              14.136          -8.647e+00              16.536           3.850e+01     
  40.000         180.000            2.816e+00           2.434e+00               1.478          -7.937e+00              30.737           1.719e+01     
  39.000         180.000            2.092e+00           1.638e+00             350.124          -7.943e+00              44.667           1.170e+01     
  38.000         180.000           -5.194e-01          -1.359e+00             339.375          -8.072e+00              59.234           6.922e+00     
  37.000         180.000           -5.783e+00          -9.427e+00             326.243          -8.240e+00              71.487           2.629e+00     
  36.000         180.000           -7.581e+00          -1.272e+01             154.101          -9.167e+00              79.634           4.318e+00     
  35.000         180.000           -2.619e+00          -3.124e+00             138.734          -1.221e+01              85.697           1.145e+01     
  34.000         180.000           -2.487e-01          -2.781e-01             128.100          -2.195e+01             105.771           3.013e+01     
  33.000         180.000            1.788e-01           9.897e-02             116.420          -1.722e+01             242.048           1.917e+01     
  32.000         180.000           -7.135e-01          -1.221e+00             102.611          -1.029e+01             250.531           1.533e+01     
  31.000         180.000           -2.903e+00          -4.360e+00              86.496          -8.353e+00             252.625           1.921e+01     
  30.000         180.000           -7.389e+00          -1.175e+01              64.967          -9.370e+00             255.282           2.122e+01     
  29.000         180.000           -1.122e+01          -1.499e+01             266.263          -1.358e+01             262.970           3.094e+01     
  28.000         180.000           -4.409e+00          -4.474e+00             243.854          -2.272e+01             300.480           1.986e+01     
  27.000         180.000           -8.012e-01          -8.338e-01             235.837          -2.207e+01              34.743           3.017e+01     
  26.000         180.000           -1.590e-01          -2.024e-01             231.382          -2.018e+01              64.283           3.308e+01     
  25.000         180.000           -2.466e+00          -2.516e+00             229.788          -2.187e+01              94.767           2.242e+01     
  24.000         180.000           -1.031e+01          -1.053e+01             238.876          -2.356e+01             120.184           1.427e+01     
  23.000         180.000           -1.121e+01          -1.135e+01              10.849          -2.602e+01              85.907           1.499e+01     
  22.000         180.000           -3.424e+00          -3.570e+00              18.747          -1.822e+01              32.653           2.731e+01     
  21.000         180.000           -1.257e+00          -1.598e+00              12.275          -1.248e+01              24.047           2.534e+01     
  20.000         180.000           -1.605e+00          -2.241e+00               0.318          -1.026e+01              24.976           1.670e+01     
  19.000         180.000           -4.036e+00          -5.082e+00             343.635          -1.073e+01              32.521           9.219e+00     
  18.000         180.000           -9.800e+00          -1.223e+01             318.199          -1.348e+01              52.236           1.394e+00     
  17.000         180.000           -1.283e+01          -1.503e+01             169.691          -1.685e+01              95.915           3.101e+00     
  16.000         180.000           -4.913e+00          -5.201e+00             141.702          -1.685e+01             155.711           2.451e+01     
  15.000         180.000           -1.760e+00          -2.054e+00             131.078          -1.360e+01             204.517           1.196e+01     
  14.000         180.000           -1.494e+00          -2.179e+00             123.515          -9.854e+00             232.266           8.328e+00     
  13.000         180.000           -3.646e+00          -5.722e+00             116.411          -7.847e+00             245.460           6.840e+00     
  12.000         180.000           -7.951e+00          -1.786e+01             106.113          -8.419e+00             252.567           1.527e+01     
  11.000         180.000           -9.795e+00          -1.268e+01             282.170          -1.294e+01             261.258           1.468e+01     
  10.000         180.000           -6.582e+00          -6.653e+00             269.045          -2.451e+01             350.636           1.796e+01     
   9.000         180.000           -4.337e+00          -5.010e+00             255.693          -1.277e+01              54.407           1.776e+01     
   8.000         180.000           -3.925e+00          -5.400e+00             245.744          -9.331e+00              63.048           3.343e+01     
   7.000         180.000           -5.538e+00          -8.238e+00             246.006          -8.883e+00              72.036           2.559e+01     
   6.000         180.000           -8.138e+00          -1.445e+01             285.009          -9.295e+00              84.382           1.633e+01     
   5.000         180.000           -7.030e+00          -1.056e+01             358.288          -9.575e+00              93.964           1.311e+00     
   4.000         180.000           -5.205e+00          -6.667e+00              17.550          -1.065e+01              94.616           4.473e+00     
   3.000         180.000           -6.246e+00          -6.838e+00              31.187          -1.519e+01              83.653           1.087e+01     
   2.000         180.000           -1.021e+01          -1.055e+01              64.433          -2.147e+01             314.083           1.156e+01     
   1.000         180.000           -5.384e+00          -8.525e+00             135.982          -8.268e+00             278.559           9.408e+00     


==> figs/Matlab_plots/Kagome_hex_Polar8.7_CST.txt <==
Theta [deg.]  Phi   [deg.]  Abs(Grlz)[dBi   ]   Abs(Theta)[dBi   ]  Phase(Theta)[deg.]  Abs(Phi  )[dBi   ]  Phase(Phi  )[deg.]  Ax.Ratio[dB    ]    
------------------------------------------------------------------------------------------------------------------------------------------------------
   0.000           0.000           -1.478e+01          -1.653e+01             203.905          -1.957e+01             227.429           1.419e+01     
   1.000           0.000           -1.838e+01          -1.938e+01             147.968          -2.523e+01             103.775           1.020e+01     
   2.000           0.000           -1.424e+01          -1.865e+01             105.750          -1.619e+01              67.969           9.747e+00     
   3.000           0.000           -1.291e+01          -1.882e+01              75.177          -1.419e+01              63.544           2.104e+01     
   4.000           0.000           -1.369e+01          -1.848e+01              48.536          -1.544e+01              76.526           1.266e+01     
   5.000           0.000           -1.312e+01          -1.706e+01              41.145          -1.537e+01             116.807           2.786e+00     
   6.000           0.000           -9.765e+00          -1.511e+01              54.070          -1.126e+01             142.326           3.856e+00     
   7.000           0.000           -6.981e+00          -1.255e+01              72.134          -8.395e+00             147.035           4.795e+00     
   8.000           0.000           -5.819e+00          -1.055e+01              85.448          -7.603e+00             145.061           5.740e+00     
   9.000           0.000           -6.544e+00          -1.015e+01              95.185          -9.026e+00             141.512           7.480e+00     
  10.000           0.000           -9.840e+00          -1.202e+01             105.727          -1.387e+01             140.055           1.044e+01     
  11.000           0.000           -1.702e+01          -1.722e+01             129.844          -3.052e+01             211.552           1.340e+01     
  12.000           0.000           -1.350e+01          -1.960e+01             209.321          -1.472e+01             292.871           4.982e+00     
  13.000           0.000           -8.872e+00          -1.411e+01             243.876          -1.042e+01             293.247           7.860e+00     
  14.000           0.000           -7.571e+00          -1.197e+01             250.178          -9.531e+00             292.649           8.662e+00     
  15.000           0.000           -8.223e+00          -1.207e+01             248.122          -1.053e+01             294.867           7.484e+00     
  16.000           0.000           -9.846e+00          -1.331e+01             240.594          -1.244e+01             302.675           4.503e+00     
  17.000           0.000           -1.113e+01          -1.455e+01             231.743          -1.377e+01             314.216           1.383e+00     
  18.000           0.000           -1.142e+01          -1.511e+01             230.021          -1.385e+01             318.724           1.277e+00     
  19.000           0.000           -1.128e+01          -1.509e+01             238.874          -1.362e+01             311.298           3.093e+00     
  20.000           0.000           -1.139e+01          -1.496e+01             253.435          -1.390e+01             294.922           8.518e+00     
  21.000           0.000           -1.238e+01          -1.571e+01             270.969          -1.509e+01             269.516           3.796e+01     
  22.000           0.000           -1.399e+01          -1.805e+01             301.514          -1.616e+01             228.491           3.238e+00     
  23.000           0.000           -1.248e+01          -1.742e+01             358.817          -1.416e+01             184.018           2.746e+01     
  24.000           0.000           -8.656e+00          -1.233e+01              30.399          -1.109e+01             159.149           6.523e+00     
  25.000           0.000           -5.930e+00          -8.715e+00              39.329          -9.178e+00             147.946           2.912e+00     
  26.000           0.000           -4.523e+00          -6.742e+00              40.438          -8.501e+00             144.503           2.792e+00     
  27.000           0.000           -4.107e+00          -5.993e+00              38.427          -8.638e+00             146.778           3.905e+00     
  28.000           0.000           -4.387e+00          -6.240e+00              35.837          -8.980e+00             152.798           5.112e+00     
  29.000           0.000           -5.151e+00          -7.428e+00              35.279          -9.042e+00             158.282           5.574e+00     
  30.000           0.000           -6.202e+00          -9.596e+00              40.635          -8.860e+00             158.878           4.532e+00     
  31.000           0.000           -7.171e+00          -1.238e+01              58.340          -8.727e+00             153.744           3.752e+00     
  32.000           0.000           -7.714e+00          -1.392e+01              90.044          -8.902e+00             144.915           7.816e+00     
  33.000           0.000           -8.285e+00          -1.371e+01             118.362          -9.754e+00             134.928           1.764e+01     
  34.000           0.000           -1.005e+01          -1.440e+01             140.748          -1.204e+01             124.956           1.749e+01     
  35.000           0.000           -1.428e+01          -1.670e+01             177.472          -1.796e+01             111.788           4.017e+00     
  36.000           0.000           -1.426e+01          -1.458e+01             234.580          -2.568e+01             333.081           1.121e+01     
  37.000           0.000           -7.880e+00          -9.581e+00             259.515          -1.277e+01             303.796           8.590e+00     
  38.000           0.000           -4.095e+00          -6.403e+00             266.319          -7.944e+00             299.143           1.078e+01     
  39.000           0.000           -2.146e+00          -4.865e+00             266.175          -5.467e+00             298.116           1.089e+01     
  40.000           0.000           -1.415e+00          -4.593e+00             261.618          -4.263e+00             299.351           9.334e+00     
  41.000           0.000           -1.527e+00          -5.306e+00             252.708          -3.884e+00             302.481           6.849e+00     
  42.000           0.000           -2.159e+00          -6.657e+00             238.838          -4.063e+00             307.054           4.304e+00     
  43.000           0.000           -3.048e+00          -8.158e+00             220.728          -4.649e+00             312.158           3.517e+00     
  44.000           0.000           -4.164e+00          -9.564e+00             202.279          -5.641e+00             316.356           5.521e+00     
  45.000           0.000           -5.846e+00          -1.143e+01             187.827          -7.251e+00             317.719           8.020e+00     
  46.000           0.000           -8.810e+00          -1.515e+01             178.787          -9.957e+00             312.788           9.410e+00     
  47.000           0.000           -1.399e+01          -2.587e+01             177.862          -1.428e+01             289.071           1.227e+01     
  48.000           0.000           -1.375e+01          -2.130e+01             345.562          -1.459e+01             226.368           8.400e+00     
  49.000           0.000           -7.694e+00          -1.358e+01             348.912          -8.989e+00             194.045           1.430e+01     
  50.000           0.000           -3.853e+00          -1.047e+01             354.145          -4.920e+00             183.552           2.338e+01     
  51.000           0.000           -1.389e+00          -9.063e+00               3.739          -2.202e+00             178.899           2.996e+01     
  52.000           0.000            2.909e-01          -8.275e+00              18.704          -3.597e-01             176.567           1.754e+01     
  53.000           0.000            1.491e+00          -7.235e+00              37.248           8.655e-01             175.614           1.242e+01     
  54.000           0.000            2.373e+00          -5.647e+00              54.312           1.627e+00             175.759           9.148e+00     
  55.000           0.000            3.016e+00          -3.921e+00              66.622           2.033e+00             176.927           6.843e+00     
  56.000           0.000            3.448e+00          -2.488e+00              74.468           2.170e+00             179.086           5.214e+00     
  57.000           0.000            3.677e+00          -1.520e+00              79.196           2.115e+00             182.166           4.168e+00     
  58.000           0.000            3.709e+00          -1.043e+00              81.877           1.938e+00             186.012           3.709e+00     
  59.000           0.000            3.554e+00          -1.031e+00              83.171           1.697e+00             190.352           3.830e+00     
  60.000           0.000            3.233e+00          -1.450e+00              83.454           1.427e+00             194.835           4.438e+00     
  61.000           0.000            2.775e+00          -2.261e+00              82.915           1.140e+00             199.098           5.417e+00     
  62.000           0.000            2.210e+00          -3.427e+00              81.622           8.246e-01             202.846           6.697e+00     
  63.000           0.000            1.568e+00          -4.901e+00              79.538           4.587e-01             205.897           8.248e+00     
  64.000           0.000            8.718e-01          -6.614e+00              76.549           1.833e-02             208.188           1.005e+01     
  65.000           0.000            1.316e-01          -8.454e+00              72.522          -5.157e-01             209.741           1.207e+01     
  66.000           0.000           -6.509e-01          -1.025e+01              67.454          -1.156e+00             210.629           1.422e+01     
  67.000           0.000           -1.480e+00          -1.176e+01              61.739          -1.907e+00             210.952           1.632e+01     
  68.000           0.000           -2.357e+00          -1.277e+01              56.339          -2.771e+00             210.813           1.800e+01     
  69.000           0.000           -3.276e+00          -1.318e+01              52.371          -3.745e+00             210.314           1.876e+01     
  70.000           0.000           -4.215e+00          -1.305e+01              50.347          -4.824e+00             209.544           1.830e+01     
  71.000           0.000           -5.133e+00          -1.253e+01              49.957          -6.005e+00             208.584           1.686e+01     
  72.000           0.000           -5.972e+00          -1.181e+01              50.514          -7.284e+00             207.495           1.504e+01     
  73.000           0.000           -6.669e+00          -1.102e+01              51.435          -8.657e+00             206.322           1.339e+01     
  74.000           0.000           -7.175e+00          -1.025e+01              52.386          -1.012e+01             205.085           1.229e+01     
  75.000           0.000           -7.479e+00          -9.556e+00              53.237          -1.168e+01             203.774           1.190e+01     
  76.000           0.000           -7.612e+00          -8.966e+00              53.975          -1.333e+01             202.343           1.217e+01     
  77.000           0.000           -7.624e+00          -8.485e+00              54.641          -1.507e+01             200.695           1.294e+01     
  78.000           0.000           -7.570e+00          -8.108e+00              55.297          -1.691e+01             198.681           1.403e+01     
  79.000           0.000           -7.493e+00          -7.824e+00              56.004          -1.883e+01             196.041           1.526e+01     
  80.000           0.000           -7.416e+00          -7.619e+00              56.825          -2.083e+01             192.432           1.653e+01     
  81.000           0.000           -7.354e+00          -7.478e+00              57.813          -2.286e+01             187.385           1.774e+01     
  82.000           0.000           -7.307e+00          -7.384e+00              59.014          -2.483e+01             180.381           1.886e+01     
  83.000           0.000           -7.270e+00          -7.321e+00              60.463          -2.658e+01             171.126           1.985e+01     
  84.000           0.000           -7.236e+00          -7.274e+00              62.186          -2.789e+01             160.099           2.070e+01     
  85.000           0.000           -7.194e+00          -7.226e+00              64.194          -2.862e+01             148.881           2.143e+01     
  86.000           0.000           -7.134e+00          -7.163e+00              66.484          -2.882e+01             139.408           2.206e+01     
  87.000           0.000           -7.044e+00          -7.074e+00              69.038          -2.870e+01             132.792           2.259e+01     
  88.000           0.000           -6.916e+00          -6.947e+00              71.822          -2.846e+01             129.164           2.303e+01     
  89.000           0.000           -6.745e+00          -6.776e+00              74.788          -2.822e+01             128.226           2.337e+01     
  90.000           0.000           -6.527e+00          -6.558e+00              77.880          -2.803e+01             129.682           2.359e+01     
  91.000           0.000           -6.264e+00          -6.295e+00              81.038          -2.788e+01             133.380           2.364e+01     
  92.000           0.000           -5.961e+00          -5.990e+00              84.205          -2.773e+01             139.287           2.348e+01     
  93.000           0.000           -5.626e+00          -5.655e+00              87.332          -2.749e+01             147.358           2.310e+01     
  94.000           0.000           -5.270e+00          -5.299e+00              90.381          -2.705e+01             157.306           2.249e+01     
  95.000           0.000           -4.905e+00          -4.937e+00              93.326          -2.630e+01             168.409           2.166e+01     
  96.000           0.000           -4.547e+00          -4.585e+00              96.155          -2.518e+01             179.587           2.066e+01     
  97.000           0.000           -4.209e+00          -4.258e+00              98.866          -2.377e+01             189.834           1.951e+01     
  98.000           0.000           -3.908e+00          -3.974e+00             101.466          -2.216e+01             198.598           1.825e+01     
  99.000           0.000           -3.658e+00          -3.750e+00             103.970          -2.046e+01             205.800           1.691e+01     
 100.000           0.000           -3.474e+00          -3.604e+00             106.396          -1.876e+01             211.622           1.549e+01     
 101.000           0.000           -3.368e+00          -3.556e+00             108.768          -1.710e+01             216.329           1.400e+01     
 102.000           0.000           -3.352e+00          -3.626e+00             111.108          -1.550e+01             220.169           1.243e+01     
 103.000           0.000           -3.433e+00          -3.835e+00             113.441          -1.398e+01             223.339           1.078e+01     
 104.000           0.000           -3.611e+00          -4.208e+00             115.792          -1.252e+01             226.002           9.040e+00     
 105.000           0.000           -3.870e+00          -4.772e+00             118.180          -1.114e+01             228.264           7.206e+00     
 106.000           0.000           -4.179e+00          -5.558e+00             120.613          -9.834e+00             230.204           5.310e+00     
 107.000           0.000           -4.474e+00          -6.602e+00             123.074          -8.593e+00             231.872           3.541e+00     
 108.000           0.000           -4.663e+00          -7.945e+00             125.487          -7.417e+00             233.301           2.797e+00     
 109.000           0.000           -4.647e+00          -9.637e+00             127.637          -6.302e+00             234.506           4.264e+00     
 110.000           0.000           -4.366e+00          -1.172e+01             128.986          -5.247e+00             235.488           7.038e+00     
 111.000           0.000           -3.835e+00          -1.423e+01             128.241          -4.250e+00             236.246           1.051e+01     
 112.000           0.000           -3.128e+00          -1.700e+01             122.528          -3.310e+00             236.772           1.456e+01     
 113.000           0.000           -2.335e+00          -1.920e+01             107.864          -2.426e+00             237.056           1.906e+01     
 114.000           0.000           -1.523e+00          -1.916e+01              88.464          -1.598e+00             237.094           2.335e+01     
 115.000           0.000           -7.295e-01          -1.717e+01              77.221          -8.293e-01             236.888           2.570e+01     
 116.000           0.000            2.334e-02          -1.482e+01              74.911          -1.215e-01             236.450           2.495e+01     
 117.000           0.000            7.187e-01          -1.278e+01              76.880           5.201e-01             235.804           2.253e+01     
 118.000           0.000            1.336e+00          -1.123e+01              80.298           1.089e+00             234.984           2.011e+01     
 119.000           0.000            1.851e+00          -1.024e+01              83.929           1.574e+00             234.039           1.829e+01     
 120.000           0.000            2.236e+00          -9.901e+00              87.295           1.963e+00             233.023           1.724e+01     
 121.000           0.000            2.472e+00          -1.031e+01              90.222           2.237e+00             231.998           1.702e+01     
 122.000           0.000            2.542e+00          -1.168e+01              92.634           2.375e+00             231.030           1.781e+01     
 123.000           0.000            2.439e+00          -1.443e+01              94.382           2.348e+00             230.189           2.000e+01     
 124.000           0.000            2.151e+00          -1.975e+01              94.780           2.123e+00             229.554           2.487e+01     
 125.000           0.000            1.654e+00          -3.629e+01              78.040           1.654e+00             229.221           4.000e+01     
 126.000           0.000            8.943e-01          -2.465e+01             285.445           8.822e-01             229.331           2.716e+01     
 127.000           0.000           -2.299e-01          -2.009e+01             282.977          -2.750e-01             230.128           2.182e+01     
 128.000           0.000           -1.881e+00          -2.023e+01             280.140          -1.945e+00             232.108           2.092e+01     
 129.000           0.000           -4.301e+00          -2.526e+01             266.900          -4.336e+00             236.457           2.688e+01     
 130.000           0.000           -7.737e+00          -2.767e+01             154.705          -7.781e+00             246.675           1.990e+01     
 131.000           0.000           -1.111e+01          -1.769e+01             128.455          -1.219e+01             274.894           1.231e+01     
 132.000           0.000           -9.870e+00          -1.327e+01             125.509          -1.252e+01             328.418           1.390e+01     
 133.000           0.000           -6.748e+00          -1.122e+01             126.479          -8.666e+00             357.045           7.082e+00     
 134.000           0.000           -4.575e+00          -1.072e+01             129.924          -5.784e+00               7.065           7.422e+00     
 135.000           0.000           -3.310e+00          -1.140e+01             136.660          -4.043e+00              10.886           9.766e+00     
 136.000           0.000           -2.704e+00          -1.279e+01             148.566          -3.151e+00              12.070           1.339e+01     
 137.000           0.000           -2.621e+00          -1.387e+01             165.454          -2.959e+00              11.778           1.853e+01     
 138.000           0.000           -3.029e+00          -1.366e+01             179.101          -3.422e+00              10.414           2.514e+01     
 139.000           0.000           -3.945e+00          -1.259e+01             181.499          -4.583e+00               8.016           2.817e+01     
 140.000           0.000           -5.316e+00          -1.123e+01             174.591          -6.600e+00               4.236           2.267e+01     
 141.000           0.000           -6.864e+00          -9.891e+00             164.307          -9.858e+00             357.782           1.855e+01     
 142.000           0.000           -8.134e+00          -9.045e+00             154.528          -1.536e+01             342.752           2.500e+01     
 143.000           0.000           -9.060e+00          -9.257e+00             145.632          -2.260e+01             275.565           1.582e+01     
 144.000           0.000           -1.000e+01          -1.117e+01             135.143          -1.629e+01             211.127           5.604e+00     
 145.000           0.000           -1.052e+01          -1.584e+01             112.630          -1.203e+01             195.791           3.959e+00     
 146.000           0.000           -9.417e+00          -1.892e+01              36.631          -9.934e+00             188.216           1.626e+01     
 147.000           0.000           -7.512e+00          -1.288e+01             353.164          -9.004e+00             183.146           2.202e+01     
 148.000           0.000           -6.261e+00          -9.741e+00             339.887          -8.848e+00             179.748           1.518e+01     
 149.000           0.000           -6.102e+00          -8.938e+00             331.054          -9.293e+00             178.092           1.239e+01     
 150.000           0.000           -6.995e+00          -9.744e+00             320.290          -1.028e+01             178.342           9.269e+00     
 151.000           0.000           -8.618e+00          -1.138e+01             303.105          -1.189e+01             180.236           5.309e+00     
 152.000           0.000           -1.026e+01          -1.235e+01             280.128          -1.444e+01             182.409           2.400e+00     
 153.000           0.000           -1.129e+01          -1.208e+01             263.074          -1.910e+01             179.971           7.121e+00     
 154.000           0.000           -1.175e+01          -1.184e+01             257.500          -2.870e+01             120.665           2.025e+01     
 155.000           0.000           -1.150e+01          -1.250e+01             259.427          -1.837e+01              46.263           1.265e+01     
 156.000           0.000           -1.021e+01          -1.451e+01             263.480          -1.222e+01              39.909           8.372e+00     
 157.000           0.000           -8.444e+00          -1.898e+01             261.208          -8.846e+00              38.281           1.393e+01     
 158.000           0.000           -6.918e+00          -2.609e+01             204.568          -6.971e+00              36.686           3.278e+01     
 159.000           0.000           -5.932e+00          -1.877e+01             148.304          -6.164e+00              34.059           1.349e+01     
 160.000           0.000           -5.589e+00          -1.449e+01             144.201          -6.188e+00              29.955           9.346e+00     
 161.000           0.000           -5.925e+00          -1.312e+01             147.086          -6.844e+00              24.292           8.469e+00     
 162.000           0.000           -6.919e+00          -1.364e+01             151.733          -7.959e+00              17.567           9.774e+00     
 163.000           0.000           -8.508e+00          -1.552e+01             156.133          -9.472e+00              10.876           1.237e+01     
 164.000           0.000           -1.072e+01          -1.815e+01             156.337          -1.159e+01               4.998           1.436e+01     
 165.000           0.000           -1.389e+01          -2.037e+01             145.733          -1.500e+01             357.947           1.258e+01     
 166.000           0.000           -1.809e+01          -2.093e+01             125.244          -2.128e+01             332.356           1.236e+01     
 167.000           0.000           -1.737e+01          -2.086e+01             100.811          -1.994e+01             248.274           1.075e+01     
 168.000           0.000           -1.213e+01          -2.065e+01              61.980          -1.279e+01             228.295           2.164e+01     
 169.000           0.000           -8.177e+00          -1.694e+01              18.566          -8.798e+00             225.697           1.598e+01     
 170.000           0.000           -5.649e+00          -1.243e+01             357.077          -6.673e+00             225.621           9.352e+00     
 171.000           0.000           -4.474e+00          -9.708e+00             347.282          -6.021e+00             225.012           6.474e+00     
 172.000           0.000           -4.740e+00          -8.902e+00             341.128          -6.841e+00             221.988           5.098e+00     
 173.000           0.000           -6.678e+00          -9.972e+00             334.721          -9.422e+00             212.874           5.131e+00     
 174.000           0.000           -1.044e+01          -1.303e+01             323.827          -1.392e+01             184.291           8.729e+00     
 175.000           0.000           -1.287e+01          -1.791e+01             299.226          -1.450e+01             121.660           3.411e+01     
 176.000           0.000           -1.012e+01          -2.177e+01             253.047          -1.043e+01              87.208           2.416e+01     
 177.000           0.000           -7.851e+00          -2.347e+01             208.674          -7.972e+00              70.315           1.919e+01     
 178.000           0.000           -6.746e+00          -2.380e+01             154.489          -6.833e+00              56.219           1.707e+01     
 179.000           0.000           -6.139e+00          -1.884e+01             121.316          -6.378e+00              41.882           1.263e+01     
 180.000           0.000           -5.689e+00          -1.445e+01             120.283          -6.309e+00              27.916           8.152e+00     
 179.000         180.000           -5.471e+00          -1.141e+01             309.826          -6.747e+00             195.471           6.135e+00     
 178.000         180.000           -5.743e+00          -9.495e+00             321.113          -8.120e+00             183.913           8.284e+00     
 177.000         180.000           -6.814e+00          -8.864e+00             331.313          -1.106e+01             168.591           1.665e+01     
 176.000         180.000           -8.798e+00          -9.853e+00             340.574          -1.546e+01             130.795           1.341e+01     
 175.000         180.000           -1.027e+01          -1.301e+01             351.347          -1.357e+01              70.441           1.754e+00     
 174.000         180.000           -8.566e+00          -1.939e+01              15.508          -8.941e+00              49.079           1.613e+01     
 173.000         180.000           -6.022e+00          -2.264e+01              89.910          -6.118e+00              43.712           1.945e+01     
 172.000         180.000           -4.408e+00          -1.841e+01             116.058          -4.584e+00              42.898           1.424e+01     
 171.000         180.000           -3.711e+00          -1.645e+01             110.421          -3.949e+00              42.921           1.326e+01     
 170.000         180.000           -3.714e+00          -1.489e+01              99.301          -4.059e+00              41.519           1.250e+01     
 169.000         180.000           -4.337e+00          -1.349e+01              96.257          -4.900e+00              36.451           1.018e+01     
 168.000         180.000           -5.522e+00          -1.267e+01             104.521          -6.452e+00              24.458           6.433e+00     
 167.000         180.000           -6.746e+00          -1.221e+01             120.666          -8.197e+00               0.330           6.409e+00     
 166.000         180.000           -6.740e+00          -1.202e+01             137.434          -8.268e+00             324.353           2.516e+01     
 165.000         180.000           -5.262e+00          -1.296e+01             148.981          -6.071e+00             293.174           1.271e+01     
 164.000         180.000           -3.311e+00          -1.687e+01             151.782          -3.506e+00             272.665           1.480e+01     
 163.000         180.000           -1.358e+00          -2.954e+01              89.092          -1.364e+00             258.153           4.000e+01     
 162.000         180.000            4.466e-01          -1.691e+01               0.976           3.661e-01             246.721           1.811e+01     
 161.000         180.000            1.984e+00          -1.200e+01             348.774           1.807e+00             237.362           1.448e+01     
 160.000         180.000            3.241e+00          -1.015e+01             332.481           3.037e+00             229.845           1.342e+01     
 159.000         180.000            4.295e+00          -8.702e+00             308.878           4.071e+00             224.092           1.281e+01     
 158.000         180.000            5.184e+00          -6.494e+00             287.647           4.878e+00             219.928           1.214e+01     
 157.000         180.000            5.824e+00          -4.509e+00             275.963           5.401e+00             217.056           1.151e+01     
 156.000         180.000            6.065e+00          -3.656e+00             271.952           5.575e+00             215.128           1.111e+01     
 155.000         180.000            5.786e+00          -4.252e+00             273.234           5.333e+00             213.818           1.115e+01     
 154.000         180.000            4.935e+00          -6.553e+00             279.542           4.615e+00             212.857           1.202e+01     
 153.000         180.000            3.528e+00          -1.113e+01             294.382           3.377e+00             212.029           1.459e+01     
 152.000         180.000            1.646e+00          -1.867e+01             339.526           1.606e+00             211.154           2.243e+01     
 151.000         180.000           -5.662e-01          -1.814e+01              68.029          -6.428e-01             210.086           2.181e+01     
 150.000         180.000           -2.837e+00          -1.425e+01             108.695          -3.163e+00             208.805           1.124e+01     
 149.000         180.000           -4.629e+00          -1.200e+01             137.016          -5.508e+00             207.682           7.256e+00     
 148.000         180.000           -5.427e+00          -1.041e+01             157.829          -7.085e+00             207.627           7.587e+00     
 147.000         180.000           -5.562e+00          -9.777e+00             169.523          -7.631e+00             209.236           9.184e+00     
 146.000         180.000           -5.794e+00          -1.055e+01             171.359          -7.564e+00             211.957           9.288e+00     
 145.000         180.000           -6.455e+00          -1.273e+01             158.830          -7.623e+00             215.037           7.684e+00     
 144.000         180.000           -7.441e+00          -1.417e+01             125.125          -8.478e+00             218.420           5.716e+00     
 143.000         180.000           -8.522e+00          -1.236e+01              94.144          -1.083e+01             222.982           6.609e+00     
 142.000         180.000           -9.679e+00          -1.075e+01              80.990          -1.629e+01             233.306           1.400e+01     
 141.000         180.000           -1.087e+01          -1.100e+01              76.530          -2.620e+01             328.464           1.566e+01     
 140.000         180.000           -1.122e+01          -1.377e+01              76.316          -1.474e+01              25.207           6.495e+00     
 139.000         180.000           -9.957e+00          -2.192e+01              82.315          -1.024e+01              32.887           1.432e+01     
 138.000         180.000           -8.338e+00          -2.435e+01             243.896          -8.448e+00              36.090           2.270e+01     
 137.000         180.000           -7.469e+00          -1.501e+01             255.004          -8.310e+00              37.430           1.217e+01     
 136.000         180.000           -7.614e+00          -1.191e+01             261.392          -9.636e+00              36.607           8.109e+00     
 135.000         180.000           -8.634e+00          -1.081e+01             269.168          -1.268e+01              30.775           5.427e+00     
 134.000         180.000           -9.816e+00          -1.055e+01             278.730          -1.790e+01               6.173           7.357e+00     
 133.000         180.000           -9.793e+00          -1.041e+01             288.153          -1.855e+01             301.179           2.227e+01     
 132.000         180.000           -8.469e+00          -1.005e+01             293.674          -1.363e+01             273.497           1.576e+01     
 131.000         180.000           -7.009e+00          -9.440e+00             292.615          -1.069e+01             266.973           1.296e+01     
 130.000         180.000           -5.912e+00          -8.605e+00             285.427          -9.265e+00             265.749           1.524e+01     
 129.000         180.000           -5.169e+00          -7.567e+00             274.932          -8.892e+00             266.246           2.249e+01     
 128.000         180.000           -4.718e+00          -6.535e+00             264.028          -9.377e+00             267.182           3.166e+01     
 127.000         180.000           -4.609e+00          -5.836e+00             253.899          -1.070e+01             267.753           1.964e+01     
 126.000         180.000           -5.001e+00          -5.751e+00             244.089          -1.300e+01             266.957           1.678e+01     
 125.000         180.000           -6.113e+00          -6.506e+00             232.969          -1.674e+01             262.301           1.704e+01     
 124.000         180.000           -8.142e+00          -8.285e+00             216.915          -2.304e+01             241.771           2.252e+01     
 123.000         180.000           -1.057e+01          -1.072e+01             187.244          -2.547e+01             162.004           2.239e+01     
 122.000         180.000           -1.006e+01          -1.063e+01             140.426          -1.915e+01             128.330           2.320e+01     
 121.000         180.000           -6.612e+00          -7.210e+00             106.925          -1.552e+01             119.880           2.244e+01     
 120.000         180.000           -3.561e+00          -4.033e+00              89.916          -1.343e+01             116.099           1.729e+01     
 119.000         180.000           -1.410e+00          -1.787e+00              79.778          -1.221e+01             113.638           1.604e+01     
 118.000         180.000            6.460e-03          -3.080e-01              72.494          -1.155e+01             111.633           1.564e+01     
 117.000         180.000            8.451e-01           5.724e-01              66.498          -1.131e+01             109.857           1.545e+01     
 116.000         180.000            1.213e+00           9.690e-01              61.070          -1.140e+01             108.322           1.529e+01     
 115.000         180.000            1.184e+00           9.590e-01              55.812          -1.179e+01             107.164           1.508e+01     
 114.000         180.000            8.063e-01           5.968e-01              50.463          -1.246e+01             106.611           1.481e+01     
 113.000         180.000            1.174e-01          -7.835e-02              44.818          -1.344e+01             106.993           1.452e+01     
 112.000         180.000           -8.548e-01          -1.035e+00              38.684          -1.477e+01             108.838           1.431e+01     
 111.000         180.000           -2.085e+00          -2.245e+00              31.859          -1.649e+01             113.083           1.436e+01     
 110.000         180.000           -3.545e+00          -3.680e+00              24.115          -1.867e+01             121.602           1.507e+01     
 109.000         180.000           -5.191e+00          -5.304e+00              15.194          -2.109e+01             138.071           1.737e+01     
 108.000         180.000           -6.943e+00          -7.062e+00               4.830          -2.264e+01             165.870           2.556e+01     
 107.000         180.000           -8.663e+00          -8.879e+00             352.822          -2.180e+01             195.819           2.145e+01     
 106.000         180.000           -1.014e+01          -1.065e+01             339.184          -1.964e+01             215.486           1.095e+01     
 105.000         180.000           -1.116e+01          -1.228e+01             324.308          -1.757e+01             226.583           5.435e+00     
 104.000         180.000           -1.167e+01          -1.372e+01             308.979          -1.591e+01             233.189           3.109e+00     
 103.000         180.000           -1.180e+01          -1.499e+01             294.067          -1.463e+01             237.481           5.393e+00     
 102.000         180.000           -1.174e+01          -1.622e+01             280.108          -1.366e+01             240.493           9.344e+00     
 101.000         180.000           -1.164e+01          -1.756e+01             267.105          -1.293e+01             242.732           1.459e+01     
 100.000         180.000           -1.155e+01          -1.918e+01             254.504          -1.238e+01             244.465           2.359e+01     
  99.000         180.000           -1.150e+01          -2.131e+01             240.995          -1.197e+01             245.835           3.176e+01     
  98.000         180.000           -1.145e+01          -2.418e+01             223.382          -1.169e+01             246.916           2.087e+01     
  97.000         180.000           -1.138e+01          -2.771e+01             192.522          -1.148e+01             247.744           1.800e+01     
  96.000         180.000           -1.126e+01          -2.848e+01             139.722          -1.134e+01             248.331           1.762e+01     
  95.000         180.000           -1.105e+01          -2.472e+01             101.684          -1.124e+01             248.676           1.903e+01     
  94.000         180.000           -1.074e+01          -2.103e+01              83.694          -1.117e+01             248.770           2.245e+01     
  93.000         180.000           -1.032e+01          -1.816e+01              73.622          -1.111e+01             248.604           2.977e+01     
  92.000         180.000           -9.813e+00          -1.587e+01              67.022          -1.105e+01             248.168           4.000e+01     
  91.000         180.000           -9.222e+00          -1.399e+01              62.304          -1.099e+01             247.461           2.744e+01     
  90.000         180.000           -8.578e+00          -1.239e+01              58.781          -1.091e+01             246.489           2.356e+01     
  89.000         180.000           -7.904e+00          -1.100e+01              56.102          -1.083e+01             245.264           2.193e+01     
  88.000         180.000           -7.221e+00          -9.779e+00              54.063          -1.074e+01             243.810           2.144e+01     
  87.000         180.000           -6.550e+00          -8.696e+00              52.534          -1.064e+01             242.154           2.172e+01     
  86.000         180.000           -5.908e+00          -7.735e+00              51.426          -1.055e+01             240.331           2.263e+01     
  85.000         180.000           -5.309e+00          -6.885e+00              50.673          -1.048e+01             238.375           2.417e+01     
  84.000         180.000           -4.770e+00          -6.145e+00              50.230          -1.043e+01             236.319           2.651e+01     
  83.000         180.000           -4.305e+00          -5.516e+00              50.065          -1.044e+01             234.196           3.019e+01     
  82.000         180.000           -3.930e+00          -5.005e+00              50.161          -1.052e+01             232.032           3.739e+01     
  81.000         180.000           -3.665e+00          -4.624e+00              50.517          -1.069e+01             229.851           4.000e+01     
  80.000         180.000           -3.531e+00          -4.389e+00              51.153          -1.099e+01             227.675           3.266e+01     
  79.000         180.000           -3.554e+00          -4.322e+00              52.117          -1.146e+01             225.523           2.745e+01     
  78.000         180.000           -3.768e+00          -4.453e+00              53.499          -1.213e+01             223.415           2.415e+01     
  77.000         180.000           -4.217e+00          -4.821e+00              55.465          -1.308e+01             221.377           2.168e+01     
  76.000         180.000           -4.956e+00          -5.478e+00              58.315          -1.441e+01             219.448           1.969e+01     
  75.000         180.000           -6.062e+00          -6.494e+00              62.623          -1.630e+01             217.705           1.804e+01     
  74.000         180.000           -7.627e+00          -7.947e+00              69.546          -1.911e+01             216.331           1.685e+01     
  73.000         180.000           -9.682e+00          -9.854e+00              81.534          -2.378e+01             216.021           1.703e+01     
  72.000         180.000           -1.178e+01          -1.180e+01             103.001          -3.567e+01             225.491           2.537e+01     
  71.000         180.000           -1.211e+01          -1.220e+01             134.401          -2.945e+01              21.659           1.799e+01     
  70.000         180.000           -1.001e+01          -1.031e+01             161.494          -2.180e+01              24.578           1.513e+01     
  69.000         180.000           -7.456e+00          -7.854e+00             177.227          -1.803e+01              24.581           1.758e+01     
  68.000         180.000           -5.395e+00          -5.818e+00             185.746          -1.571e+01              24.365           2.058e+01     
  67.000         180.000           -3.915e+00          -4.342e+00             190.506          -1.420e+01              24.405           2.306e+01     
  66.000         180.000           -2.962e+00          -3.390e+00             193.192          -1.324e+01              24.905           2.452e+01     
  65.000         180.000           -2.484e+00          -2.920e+00             194.635          -1.268e+01              25.982           2.473e+01     
  64.000         180.000           -2.448e+00          -2.906e+00             195.307          -1.244e+01              27.649           2.382e+01     
  63.000         180.000           -2.836e+00          -3.338e+00             195.547          -1.246e+01              29.780           2.226e+01     
  62.000         180.000           -3.640e+00          -4.219e+00             195.722          -1.268e+01              32.031           2.058e+01     
  61.000         180.000           -4.852e+00          -5.551e+00             196.393          -1.313e+01              33.808           1.936e+01     
  60.000         180.000           -6.451e+00          -7.317e+00             198.564          -1.388e+01              34.241           1.957e+01     
  59.000         180.000           -8.361e+00          -9.394e+00             204.023          -1.511e+01              32.051           2.485e+01     
  58.000         180.000           -1.032e+01          -1.135e+01             215.060          -1.708e+01              24.778           2.271e+01     
  57.000         180.000           -1.163e+01          -1.231e+01             231.110          -2.002e+01               5.700           1.141e+01     
  56.000         180.000           -1.147e+01          -1.187e+01             245.498          -2.196e+01             321.023           1.042e+01     
  55.000         180.000           -1.021e+01          -1.087e+01             253.668          -1.873e+01             276.262           1.733e+01     
  54.000         180.000           -8.844e+00          -1.011e+01             257.035          -1.482e+01             254.050           3.291e+01     
  53.000         180.000           -7.915e+00          -1.001e+01             258.226          -1.208e+01             240.410           1.635e+01     
  52.000         180.000           -7.583e+00          -1.085e+01             259.341          -1.035e+01             228.924           1.133e+01     
  51.000         180.000           -7.841e+00          -1.296e+01             262.778          -9.437e+00             217.147           8.481e+00     
  50.000         180.000           -8.512e+00          -1.687e+01             274.625          -9.198e+00             203.630           8.340e+00     
  49.000         180.000           -9.205e+00          -2.144e+01             315.725          -9.473e+00             187.111           1.433e+01     
  48.000         180.000           -9.515e+00          -1.939e+01               3.745          -9.987e+00             166.627           2.090e+01     
  47.000         180.000           -9.487e+00          -1.703e+01              15.294          -1.033e+01             142.739           9.460e+00     
  46.000         180.000           -9.465e+00          -1.732e+01               9.401          -1.024e+01             118.640           7.800e+00     
  45.000         180.000           -9.547e+00          -1.967e+01             341.772          -9.991e+00              98.028           1.082e+01     
  44.000         180.000           -9.572e+00          -1.890e+01             288.856          -1.011e+01              82.563           1.676e+01     
  43.000         180.000           -9.635e+00          -1.507e+01             259.569          -1.110e+01              73.128           2.588e+01     
  42.000         180.000           -1.033e+01          -1.326e+01             248.185          -1.341e+01              73.391           2.685e+01     
  41.000         180.000           -1.223e+01          -1.427e+01             243.953          -1.649e+01              97.223           1.083e+01     
  40.000         180.000           -1.366e+01          -2.030e+01             250.887          -1.472e+01             139.364           6.617e+00     
  39.000         180.000           -1.039e+01          -2.232e+01              17.437          -1.068e+01             154.889           1.537e+01     
  38.000         180.000           -6.887e+00          -1.236e+01              32.829          -8.334e+00             156.908           6.971e+00     
  37.000         180.000           -5.253e+00          -8.636e+00              31.258          -7.921e+00             155.088           5.508e+00     
  36.000         180.000           -5.646e+00          -7.616e+00              25.948          -1.003e+01             152.543           6.505e+00     
  35.000         180.000           -8.348e+00          -8.750e+00              16.266          -1.888e+01             153.475           1.395e+01     
  34.000         180.000           -1.016e+01          -1.213e+01             355.975          -1.455e+01             319.875           1.015e+01     
  33.000         180.000           -4.986e+00          -1.596e+01             306.130          -5.348e+00             320.047           2.367e+01     
  32.000         180.000           -8.426e-01          -1.428e+01             252.656          -1.044e+00             318.993           1.407e+01     
  31.000         180.000            1.506e+00          -1.308e+01             225.830           1.353e+00             318.741           1.445e+01     
  30.000         180.000            2.674e+00          -1.524e+01             200.769           2.603e+00             319.855           1.905e+01     
  29.000         180.000            3.121e+00          -1.979e+01             138.055           3.099e+00             322.699           4.000e+01     
  28.000         180.000            3.234e+00          -1.442e+01              67.738           3.159e+00             327.279           1.773e+01     
  27.000         180.000            3.289e+00          -9.961e+00              43.222           3.078e+00             332.838           1.361e+01     
  26.000         180.000            3.361e+00          -8.075e+00              27.396           3.037e+00             337.853           1.378e+01     
  25.000         180.000            3.373e+00          -7.793e+00              13.329           3.028e+00             340.931           1.675e+01     
  24.000         180.000            3.219e+00          -8.666e+00               0.779           2.929e+00             341.746           2.185e+01     
  23.000         180.000            2.815e+00          -1.063e+01             352.824           2.615e+00             341.020           2.742e+01     
  22.000         180.000            2.118e+00          -1.382e+01             357.060           2.006e+00             339.946           2.666e+01     
  21.000         180.000            1.158e+00          -1.648e+01              25.660           1.082e+00             339.617           2.049e+01     
  20.000         180.000            3.368e-02          -1.528e+01              54.643          -9.610e-02             340.574           1.554e+01     
  19.000         180.000           -1.194e+00          -1.460e+01              61.545          -1.397e+00             342.351           1.337e+01     
  18.000         180.000           -2.566e+00          -1.729e+01              52.629          -2.714e+00             343.424           1.520e+01     
  17.000         180.000           -4.035e+00          -2.366e+01             352.792          -4.082e+00             342.247           3.442e+01     
  16.000         180.000           -5.417e+00          -1.722e+01             282.570          -5.713e+00             338.930           1.329e+01     
  15.000         180.000           -6.976e+00          -1.357e+01             266.014          -8.052e+00             336.315           6.395e+00     
  14.000         180.000           -9.790e+00          -1.382e+01             254.416          -1.197e+01             342.478           1.871e+00     
  13.000         180.000           -1.409e+01          -1.770e+01             232.004          -1.658e+01              27.121           1.321e+01     
  12.000         180.000           -1.170e+01          -2.057e+01             164.812          -1.231e+01              78.249           8.287e+00     
  11.000         180.000           -7.840e+00          -1.612e+01             126.311          -8.539e+00              91.296           1.341e+01     
  10.000         180.000           -6.602e+00          -1.446e+01             120.374          -7.379e+00              97.556           1.668e+01     
   9.000         180.000           -7.461e+00          -1.526e+01             126.285          -8.250e+00             106.948           1.805e+01     
   8.000         180.000           -9.399e+00          -1.696e+01             138.399          -1.024e+01             127.300           2.266e+01     
   7.000         180.000           -1.003e+01          -1.802e+01             140.410          -1.078e+01             156.612           1.974e+01     
   6.000         180.000           -9.065e+00          -1.693e+01             117.446          -9.839e+00             172.055           9.493e+00     
   5.000         180.000           -8.137e+00          -1.306e+01              93.372          -9.822e+00             168.935           3.953e+00     
   4.000         180.000           -7.309e+00          -9.802e+00              81.009          -1.091e+01             149.874           3.469e+00     
   3.000         180.000           -6.735e+00          -8.411e+00              73.275          -1.168e+01             119.287           8.277e+00     
   2.000         180.000           -7.207e+00          -9.010e+00              65.351          -1.189e+01              91.307           1.327e+01     
   1.000         180.000           -9.562e+00          -1.174e+01              52.591          -1.359e+01              70.687           1.616e+01     


==> figs/Matlab_plots/Kagome_hex_Polar8.8_CST.txt <==
Theta [deg.]  Phi   [deg.]  Abs(Grlz)[dBi   ]   Abs(Theta)[dBi   ]  Phase(Theta)[deg.]  Abs(Phi  )[dBi   ]  Phase(Phi  )[deg.]  Ax.Ratio[dB    ]    
------------------------------------------------------------------------------------------------------------------------------------------------------
   0.000           0.000           -1.551e+01          -1.881e+01             278.072          -1.824e+01             273.215           2.747e+01     
   1.000           0.000           -1.309e+01          -1.839e+01             242.441          -1.461e+01             247.903           2.723e+01     
   2.000           0.000           -1.277e+01          -1.765e+01             208.997          -1.448e+01             248.521           9.609e+00     
   3.000           0.000           -1.268e+01          -1.570e+01             193.605          -1.568e+01             276.144           1.134e+00     
   4.000           0.000           -1.047e+01          -1.406e+01             200.771          -1.297e+01             311.731           3.439e+00     
   5.000           0.000           -7.846e+00          -1.238e+01             220.304          -9.732e+00             323.121           3.311e+00     
   6.000           0.000           -6.530e+00          -1.071e+01             239.347          -8.621e+00             323.169           2.293e+00     
   7.000           0.000           -7.077e+00          -1.022e+01             254.122          -9.959e+00             319.564           3.852e+00     
   8.000           0.000           -1.024e+01          -1.190e+01             268.805          -1.522e+01             316.294           8.016e+00     
   9.000           0.000           -1.663e+01          -1.680e+01             298.156          -3.092e+01              89.000           2.062e+01     
  10.000           0.000           -1.217e+01          -1.808e+01              16.943          -1.346e+01             113.833           4.749e+00     
  11.000           0.000           -7.801e+00          -1.298e+01              50.606          -9.370e+00             109.994           6.181e+00     
  12.000           0.000           -6.561e+00          -1.116e+01              58.542          -8.410e+00             106.266           7.705e+00     
  13.000           0.000           -7.403e+00          -1.179e+01              57.210          -9.370e+00             105.029           7.550e+00     
  14.000           0.000           -9.605e+00          -1.389e+01              46.425          -1.163e+01             109.405           4.864e+00     
  15.000           0.000           -1.167e+01          -1.563e+01              27.549          -1.391e+01             121.851           1.841e+00     
  16.000           0.000           -1.218e+01          -1.585e+01              16.884          -1.462e+01             133.451           4.372e+00     
  17.000           0.000           -1.213e+01          -1.580e+01              23.898          -1.457e+01             132.246           3.092e+00     
  18.000           0.000           -1.258e+01          -1.594e+01              43.075          -1.526e+01             119.337           2.212e+00     
  19.000           0.000           -1.413e+01          -1.668e+01              68.725          -1.765e+01              94.332           1.293e+01     
  20.000           0.000           -1.620e+01          -1.818e+01             108.390          -2.057e+01              35.714           3.604e+00     
  21.000           0.000           -1.293e+01          -1.614e+01             163.194          -1.575e+01             334.382           2.227e+01     
  22.000           0.000           -8.194e+00          -1.140e+01             192.065          -1.102e+01             311.800           4.741e+00     
  23.000           0.000           -5.286e+00          -8.089e+00             202.380          -8.515e+00             301.930           1.516e+00     
  24.000           0.000           -3.926e+00          -6.336e+00             205.186          -7.634e+00             297.982           1.366e+00     
  25.000           0.000           -3.735e+00          -5.823e+00             204.504          -7.918e+00             298.764           2.194e+00     
  26.000           0.000           -4.427e+00          -6.370e+00             202.665          -8.855e+00             303.974           3.038e+00     
  27.000           0.000           -5.796e+00          -7.979e+00             202.207          -9.828e+00             311.318           3.502e+00     
  28.000           0.000           -7.703e+00          -1.085e+01             207.382          -1.058e+01             315.438           2.798e+00     
  29.000           0.000           -9.865e+00          -1.503e+01             228.257          -1.144e+01             311.794           3.730e+00     
  30.000           0.000           -1.150e+01          -1.733e+01             276.636          -1.282e+01             298.609           1.544e+01     
  31.000           0.000           -1.214e+01          -1.554e+01             318.092          -1.478e+01             273.748           7.843e+00     
  32.000           0.000           -1.204e+01          -1.404e+01             349.074          -1.637e+01             231.776           4.939e+00     
  33.000           0.000           -1.026e+01          -1.220e+01              21.962          -1.469e+01             182.189           1.555e+01     
  34.000           0.000           -7.044e+00          -9.206e+00              47.628          -1.111e+01             149.887           2.681e+00     
  35.000           0.000           -4.254e+00          -6.481e+00              60.909          -8.219e+00             131.573           3.474e+00     
  36.000           0.000           -2.558e+00          -4.862e+00              65.750          -6.411e+00             120.340           5.980e+00     
  37.000           0.000           -1.978e+00          -4.461e+00              64.906          -5.589e+00             113.178           7.082e+00     
  38.000           0.000           -2.409e+00          -5.226e+00              58.695          -5.621e+00             108.770           6.626e+00     
  39.000           0.000           -3.652e+00          -6.963e+00              45.358          -6.381e+00             106.335           4.641e+00     
  40.000           0.000           -5.308e+00          -8.977e+00              22.407          -7.746e+00             104.908           1.680e+00     
  41.000           0.000           -6.832e+00          -1.007e+01             353.681          -9.625e+00             102.441           2.931e+00     
  42.000           0.000           -8.165e+00          -1.050e+01             329.531          -1.198e+01              94.339           5.852e+00     
  43.000           0.000           -9.826e+00          -1.177e+01             310.799          -1.426e+01              71.257           5.513e+00     
  44.000           0.000           -1.115e+01          -1.490e+01             288.269          -1.353e+01              32.072           2.525e+00     
  45.000           0.000           -9.096e+00          -1.830e+01             238.250          -9.652e+00               4.498           1.096e+01     
  46.000           0.000           -5.347e+00          -1.489e+01             189.421          -5.858e+00             350.676           1.983e+01     
  47.000           0.000           -2.245e+00          -1.125e+01             176.944          -2.828e+00             342.830           2.179e+01     
  48.000           0.000            6.713e-02          -9.216e+00             179.484          -4.780e-01             337.846           1.837e+01     
  49.000           0.000            1.806e+00          -7.903e+00             190.449           1.315e+00             334.706           1.457e+01     
  50.000           0.000            3.142e+00          -6.495e+00             205.727           2.642e+00             333.074           1.154e+01     
  51.000           0.000            4.172e+00          -4.753e+00             220.065           3.577e+00             332.841           9.250e+00     
  52.000           0.000            4.942e+00          -3.028e+00             230.516           4.187e+00             333.965           7.565e+00     
  53.000           0.000            5.470e+00          -1.680e+00             237.239           4.540e+00             336.386           6.399e+00     
  54.000           0.000            5.769e+00          -8.618e-01             241.344           4.705e+00             339.971           5.739e+00     
  55.000           0.000            5.856e+00          -6.117e-01             243.773           4.746e+00             344.472           5.630e+00     
  56.000           0.000            5.760e+00          -9.373e-01             245.157           4.715e+00             349.520           6.120e+00     
  57.000           0.000            5.514e+00          -1.857e+00             245.912           4.635e+00             354.688           7.215e+00     
  58.000           0.000            5.153e+00          -3.430e+00             246.321           4.505e+00             359.586           8.920e+00     
  59.000           0.000            4.709e+00          -5.799e+00             246.592           4.304e+00               3.942           1.132e+01     
  60.000           0.000            4.201e+00          -9.311e+00             246.884           4.003e+00               7.630           1.474e+01     
  61.000           0.000            3.636e+00          -1.501e+01             247.278           3.577e+00              10.650           2.019e+01     
  62.000           0.000            3.011e+00          -3.027e+01             246.329           3.009e+00              13.084           3.521e+01     
  63.000           0.000            2.313e+00          -2.082e+01              71.012           2.292e+00              15.060           2.476e+01     
  64.000           0.000            1.528e+00          -1.470e+01              72.955           1.424e+00              16.729           1.780e+01     
  65.000           0.000            6.496e-01          -1.205e+01              76.186           4.101e-01              18.257           1.405e+01     
  66.000           0.000           -3.226e-01          -1.070e+01              80.660          -7.403e-01              19.816           1.136e+01     
  67.000           0.000           -1.372e+00          -9.984e+00              86.440          -2.015e+00              21.587           9.116e+00     
  68.000           0.000           -2.460e+00          -9.580e+00              93.430          -3.397e+00              23.756           7.053e+00     
  69.000           0.000           -3.525e+00          -9.283e+00             101.257          -4.866e+00              26.517           5.046e+00     
  70.000           0.000           -4.484e+00          -8.973e+00             109.303          -6.394e+00              30.046           3.069e+00     
  71.000           0.000           -5.255e+00          -8.613e+00             116.895          -7.943e+00              34.494           1.337e+00     
  72.000           0.000           -5.793e+00          -8.226e+00             123.543          -9.470e+00              39.941           1.581e+00     
  73.000           0.000           -6.116e+00          -7.860e+00             129.038          -1.092e+01              46.348           3.266e+00     
  74.000           0.000           -6.290e+00          -7.558e+00             133.397          -1.225e+01              53.529           4.966e+00     
  75.000           0.000           -6.393e+00          -7.350e+00             136.756          -1.343e+01              61.159           6.528e+00     
  76.000           0.000           -6.491e+00          -7.249e+00             139.284          -1.445e+01              68.856           7.936e+00     
  77.000           0.000           -6.627e+00          -7.256e+00             141.148          -1.533e+01              76.282           9.209e+00     
  78.000           0.000           -6.821e+00          -7.367e+00             142.482          -1.610e+01              83.230           1.038e+01     
  79.000           0.000           -7.082e+00          -7.571e+00             143.396          -1.680e+01              89.625           1.148e+01     
  80.000           0.000           -7.406e+00          -7.858e+00             143.978          -1.746e+01              95.488           1.255e+01     
  81.000           0.000           -7.788e+00          -8.214e+00             144.299          -1.809e+01             100.892           1.362e+01     
  82.000           0.000           -8.218e+00          -8.626e+00             144.419          -1.870e+01             105.919           1.472e+01     
  83.000           0.000           -8.685e+00          -9.082e+00             144.397          -1.928e+01             110.635           1.587e+01     
  84.000           0.000           -9.178e+00          -9.570e+00             144.292          -1.982e+01             115.079           1.709e+01     
  85.000           0.000           -9.689e+00          -1.008e+01             144.175          -2.031e+01             119.254           1.840e+01     
  86.000           0.000           -1.021e+01          -1.061e+01             144.131          -2.075e+01             123.132           1.976e+01     
  87.000           0.000           -1.074e+01          -1.115e+01             144.265          -2.111e+01             126.659           2.111e+01     
  88.000           0.000           -1.127e+01          -1.171e+01             144.712          -2.141e+01             129.759           2.229e+01     
  89.000           0.000           -1.182e+01          -1.230e+01             145.645          -2.162e+01             132.348           2.301e+01     
  90.000           0.000           -1.238e+01          -1.291e+01             147.291          -2.177e+01             134.341           2.287e+01     
  91.000           0.000           -1.297e+01          -1.357e+01             149.958          -2.185e+01             135.654           2.157e+01     
  92.000           0.000           -1.358e+01          -1.428e+01             154.073          -2.187e+01             136.208           1.915e+01     
  93.000           0.000           -1.420e+01          -1.502e+01             160.234          -2.184e+01             135.920           1.595e+01     
  94.000           0.000           -1.477e+01          -1.573e+01             169.201          -2.177e+01             134.708           1.242e+01     
  95.000           0.000           -1.514e+01          -1.624e+01             181.641          -2.165e+01             132.483           9.000e+00     
  96.000           0.000           -1.510e+01          -1.624e+01             197.294          -2.147e+01             129.159           6.344e+00     
  97.000           0.000           -1.446e+01          -1.549e+01             214.085          -2.121e+01             124.674           5.722e+00     
  98.000           0.000           -1.324e+01          -1.406e+01             229.165          -2.084e+01             119.029           7.580e+00     
  99.000           0.000           -1.165e+01          -1.229e+01             241.105          -2.031e+01             112.348           1.075e+01     
 100.000           0.000           -9.944e+00          -1.044e+01             250.081          -1.958e+01             104.917           1.471e+01     
 101.000           0.000           -8.269e+00          -8.689e+00             256.831          -1.862e+01              97.177           1.986e+01     
 102.000           0.000           -6.707e+00          -7.089e+00             262.035          -1.746e+01              89.626           2.870e+01     
 103.000           0.000           -5.292e+00          -5.668e+00             266.182          -1.611e+01              82.684           3.548e+01     
 104.000           0.000           -4.039e+00          -4.434e+00             269.602          -1.464e+01              76.612           2.393e+01     
 105.000           0.000           -2.951e+00          -3.391e+00             272.511          -1.311e+01              71.489           1.940e+01     
 106.000           0.000           -2.028e+00          -2.542e+00             275.052          -1.155e+01              67.291           1.648e+01     
 107.000           0.000           -1.269e+00          -1.892e+00             277.316          -1.001e+01              63.912           1.423e+01     
 108.000           0.000           -6.675e-01          -1.448e+00             279.358          -8.504e+00              61.223           1.231e+01     
 109.000           0.000           -2.119e-01          -1.220e+00             281.203          -7.050e+00              59.095           1.059e+01     
 110.000           0.000            1.172e-01          -1.217e+00             282.845          -5.658e+00              57.403           9.030e+00     
 111.000           0.000            3.517e-01          -1.452e+00             284.244          -4.335e+00              56.031           7.668e+00     
 112.000           0.000            5.377e-01          -1.937e+00             285.308          -3.083e+00              54.872           6.658e+00     
 113.000           0.000            7.336e-01          -2.679e+00             285.871          -1.908e+00              53.832           6.284e+00     
 114.000           0.000            9.985e-01          -3.674e+00             285.655          -8.124e-01              52.820           6.812e+00     
 115.000           0.000            1.373e+00          -4.893e+00             284.231           2.019e-01              51.756           8.235e+00     
 116.000           0.000            1.861e+00          -6.249e+00             281.035           1.132e+00              50.574           1.032e+01     
 117.000           0.000            2.434e+00          -7.560e+00             275.595           1.975e+00              49.218           1.282e+01     
 118.000           0.000            3.042e+00          -8.551e+00             268.187           2.730e+00              47.651           1.540e+01     
 119.000           0.000            3.637e+00          -9.003e+00             260.446           3.394e+00              45.857           1.765e+01     
 120.000           0.000            4.179e+00          -8.965e+00             254.549           3.963e+00              43.841           1.909e+01     
 121.000           0.000            4.640e+00          -8.725e+00             251.551           4.435e+00              41.638           1.952e+01     
 122.000           0.000            4.997e+00          -8.594e+00             251.158           4.802e+00              39.306           1.923e+01     
 123.000           0.000            5.230e+00          -8.826e+00             252.591           5.056e+00              36.926           1.880e+01     
 124.000           0.000            5.321e+00          -9.653e+00             255.203           5.181e+00              34.602           1.873e+01     
 125.000           0.000            5.254e+00          -1.137e+01             258.752           5.158e+00              32.448           1.944e+01     
 126.000           0.000            5.013e+00          -1.450e+01             263.811           4.964e+00              30.585           2.143e+01     
 127.000           0.000            4.581e+00          -2.049e+01             274.723           4.567e+00              29.142           2.587e+01     
 128.000           0.000            3.932e+00          -3.097e+01             356.862           3.931e+00              28.262           4.000e+01     
 129.000           0.000            3.024e+00          -2.165e+01              60.659           3.010e+00              28.122           3.007e+01     
 130.000           0.000            1.788e+00          -1.846e+01              67.063           1.747e+00              28.972           2.445e+01     
 131.000           0.000            1.225e-01          -1.886e+01              64.122           6.717e-02              31.236           2.431e+01     
 132.000           0.000           -2.092e+00          -2.255e+01              43.867          -2.131e+00              35.746           3.750e+01     
 133.000           0.000           -4.913e+00          -2.347e+01             333.913          -4.974e+00              44.374           1.903e+01     
 134.000           0.000           -7.907e+00          -1.727e+01             300.106          -8.441e+00              61.739           1.057e+01     
 135.000           0.000           -9.309e+00          -1.375e+01             291.946          -1.124e+01              95.378           1.711e+01     
 136.000           0.000           -8.402e+00          -1.238e+01             289.856          -1.062e+01             133.572           1.375e+01     
 137.000           0.000           -7.000e+00          -1.260e+01             290.697          -8.399e+00             155.784           8.957e+00     
 138.000           0.000           -5.924e+00          -1.411e+01             294.909          -6.640e+00             167.184           1.013e+01     
 139.000           0.000           -5.222e+00          -1.624e+01             304.949          -5.580e+00             173.690           1.347e+01     
 140.000           0.000           -4.883e+00          -1.717e+01             319.973          -5.147e+00             177.757           1.662e+01     
 141.000           0.000           -4.917e+00          -1.562e+01             328.004          -5.303e+00             180.463           1.629e+01     
 142.000           0.000           -5.248e+00          -1.286e+01             325.771          -6.075e+00             182.423           1.244e+01     
 143.000           0.000           -5.688e+00          -1.023e+01             320.260          -7.566e+00             184.168           8.441e+00     
 144.000           0.000           -6.159e+00          -8.472e+00             315.008          -9.999e+00             186.472           6.552e+00     
 145.000           0.000           -6.974e+00          -7.965e+00             310.120          -1.388e+01             191.238           7.679e+00     
 146.000           0.000           -8.771e+00          -9.069e+00             304.084          -2.055e+01             207.393           1.155e+01     
 147.000           0.000           -1.230e+01          -1.249e+01             292.051          -2.601e+01             293.068           4.000e+01     
 148.000           0.000           -1.581e+01          -1.866e+01             247.292          -1.900e+01             336.286           3.751e-01     
 149.000           0.000           -1.238e+01          -1.530e+01             174.282          -1.548e+01             347.596           2.467e+01     
 150.000           0.000           -9.094e+00          -1.098e+01             153.608          -1.363e+01             355.763           1.459e+01     
 151.000           0.000           -7.706e+00          -9.486e+00             143.160          -1.244e+01               4.379           9.137e+00     
 152.000           0.000           -7.511e+00          -9.713e+00             131.624          -1.152e+01              13.355           4.850e+00     
 153.000           0.000           -7.725e+00          -1.062e+01             114.408          -1.085e+01              21.662           4.731e-01     
 154.000           0.000           -7.774e+00          -1.085e+01              93.600          -1.072e+01              28.862           3.962e+00     
 155.000           0.000           -7.816e+00          -1.019e+01              78.793          -1.158e+01              35.762           8.236e+00     
 156.000           0.000           -8.401e+00          -9.760e+00              72.820          -1.411e+01              45.381           1.341e+01     
 157.000           0.000           -9.823e+00          -1.031e+01              71.886          -1.955e+01              72.425           4.000e+01     
 158.000           0.000           -1.161e+01          -1.232e+01              71.193          -1.983e+01             153.984           7.606e+00     
 159.000           0.000           -1.178e+01          -1.658e+01              62.166          -1.353e+01             182.885           5.855e+00     
 160.000           0.000           -9.945e+00          -2.167e+01              12.162          -1.025e+01             189.217           3.781e+01     
 161.000           0.000           -8.250e+00          -1.741e+01             323.001          -8.812e+00             189.728           1.194e+01     
 162.000           0.000           -7.505e+00          -1.427e+01             313.759          -8.533e+00             187.306           8.546e+00     
 163.000           0.000           -7.684e+00          -1.357e+01             313.183          -8.981e+00             183.170           8.295e+00     
 164.000           0.000           -8.547e+00          -1.440e+01             314.215          -9.854e+00             178.911           9.239e+00     
 165.000           0.000           -9.810e+00          -1.585e+01             313.459          -1.105e+01             176.604           9.701e+00     
 166.000           0.000           -1.131e+01          -1.669e+01             308.516          -1.279e+01             177.663           8.017e+00     
 167.000           0.000           -1.304e+01          -1.633e+01             301.214          -1.579e+01             181.835           4.697e+00     
 168.000           0.000           -1.511e+01          -1.592e+01             293.734          -2.284e+01             186.712           7.491e+00     
 169.000           0.000           -1.665e+01          -1.708e+01             281.166          -2.692e+01              21.283           1.000e+01     
 170.000           0.000           -1.369e+01          -2.003e+01             241.412          -1.483e+01              23.946           1.117e+01     
 171.000           0.000           -9.114e+00          -1.626e+01             180.930          -1.005e+01              28.401           1.449e+01     
 172.000           0.000           -6.071e+00          -1.115e+01             160.182          -7.686e+00              31.574           7.376e+00     
 173.000           0.000           -4.747e+00          -8.670e+00             151.998          -7.003e+00              32.679           4.968e+00     
 174.000           0.000           -5.085e+00          -8.312e+00             145.683          -7.889e+00              30.279           4.008e+00     
 175.000           0.000           -7.108e+00          -9.753e+00             136.598          -1.052e+01              20.306           4.209e+00     
 176.000           0.000           -1.040e+01          -1.251e+01             119.633          -1.454e+01             349.445           7.020e+00     
 177.000           0.000           -1.185e+01          -1.512e+01              93.008          -1.461e+01             293.620           1.482e+01     
 178.000           0.000           -1.033e+01          -1.689e+01              69.628          -1.142e+01             260.514           2.207e+01     
 179.000           0.000           -9.078e+00          -2.052e+01              53.312          -9.401e+00             240.179           3.021e+01     
 180.000           0.000           -8.188e+00          -2.772e+01             350.063          -8.236e+00             221.490           2.166e+01     
 179.000         180.000           -7.022e+00          -1.859e+01             112.487          -7.336e+00              23.964           1.126e+01     
 178.000         180.000           -5.789e+00          -1.280e+01             114.504          -6.752e+00              10.026           6.505e+00     
 177.000         180.000           -5.073e+00          -9.596e+00             122.929          -6.964e+00               0.257           5.938e+00     
 176.000         180.000           -5.289e+00          -8.087e+00             131.142          -8.524e+00             353.030           8.357e+00     
 175.000         180.000           -6.774e+00          -8.204e+00             137.492          -1.229e+01             343.973           1.359e+01     
 174.000         180.000           -9.768e+00          -1.020e+01             141.244          -1.996e+01             306.786           2.264e+01     
 173.000         180.000           -1.247e+01          -1.486e+01             140.756          -1.619e+01             222.858           1.798e+00     
 172.000         180.000           -1.030e+01          -2.536e+01             124.882          -1.044e+01             210.500           1.495e+01     
 171.000         180.000           -7.462e+00          -2.769e+01             340.390          -7.503e+00             210.947           2.247e+01     
 170.000         180.000           -5.803e+00          -2.135e+01             305.645          -5.926e+00             213.437           1.543e+01     
 169.000         180.000           -4.986e+00          -1.741e+01             279.159          -5.242e+00             214.738           1.317e+01     
 168.000         180.000           -4.769e+00          -1.385e+01             269.128          -5.341e+00             212.921           1.052e+01     
 167.000         180.000           -5.098e+00          -1.153e+01             273.091          -6.220e+00             206.205           6.534e+00     
 166.000         180.000           -5.804e+00          -1.018e+01             284.934          -7.778e+00             191.928           2.443e+00     
 165.000         180.000           -6.403e+00          -9.461e+00             298.717          -9.366e+00             166.455           7.083e+00     
 164.000         180.000           -6.510e+00          -9.615e+00             308.898          -9.427e+00             132.408           3.028e+01     
 163.000         180.000           -6.182e+00          -1.140e+01             310.815          -7.737e+00             102.927           1.294e+01     
 162.000         180.000           -5.263e+00          -1.568e+01             292.144          -5.677e+00              82.026           1.663e+01     
 161.000         180.000           -3.604e+00          -1.683e+01             227.416          -3.816e+00              66.359           2.317e+01     
 160.000         180.000           -1.718e+00          -1.218e+01             191.679          -2.127e+00              53.723           1.401e+01     
 159.000         180.000           -5.455e-02          -9.981e+00             172.538          -5.204e-01              43.484           1.206e+01     
 158.000         180.000            1.403e+00          -9.162e+00             148.332           1.003e+00              35.591           1.100e+01     
 157.000         180.000            2.784e+00          -7.498e+00             119.779           2.357e+00              29.923           9.855e+00     
 156.000         180.000            4.008e+00          -4.991e+00             100.751           3.424e+00              26.147           8.833e+00     
 155.000         180.000            4.836e+00          -3.215e+00              93.066           4.096e+00              23.835           8.133e+00     
 154.000         180.000            5.078e+00          -2.737e+00              92.766           4.293e+00              22.597           7.796e+00     
 153.000         180.000            4.654e+00          -3.615e+00              98.091           3.953e+00              22.127           7.938e+00     
 152.000         180.000            3.575e+00          -5.805e+00             109.573           3.043e+00              22.181           8.860e+00     
 151.000         180.000            1.918e+00          -9.100e+00             129.516           1.560e+00              22.525           1.112e+01     
 150.000         180.000           -1.955e-01          -1.295e+01             160.036          -4.323e-01              22.854           1.613e+01     
 149.000         180.000           -2.568e+00          -1.700e+01             201.896          -2.727e+00              22.698           4.000e+01     
 148.000         180.000           -4.735e+00          -1.959e+01             266.739          -4.879e+00              21.548           1.560e+01     
 147.000         180.000           -5.836e+00          -1.616e+01             320.407          -6.258e+00              19.591           1.148e+01     
 146.000         180.000           -5.713e+00          -1.328e+01             339.437          -6.548e+00              18.231           1.193e+01     
 145.000         180.000           -5.284e+00          -1.277e+01             340.783          -6.138e+00              18.592           1.206e+01     
 144.000         180.000           -5.104e+00          -1.388e+01             323.730          -5.722e+00              20.469           1.014e+01     
 143.000         180.000           -5.152e+00          -1.340e+01             287.821          -5.856e+00              23.257           7.600e+00     
 142.000         180.000           -5.333e+00          -1.038e+01             262.681          -6.963e+00              26.666           6.576e+00     
 141.000         180.000           -5.819e+00          -8.170e+00             253.148          -9.607e+00              30.930           8.426e+00     
 140.000         180.000           -6.931e+00          -7.598e+00             250.855          -1.540e+01              38.306           1.419e+01     
 139.000         180.000           -8.713e+00          -8.741e+00             252.880          -3.065e+01             149.225           2.216e+01     
 138.000         180.000           -1.007e+01          -1.194e+01             260.382          -1.463e+01             207.122           6.655e+00     
 137.000         180.000           -9.358e+00          -1.817e+01             285.186          -9.970e+00             213.097           8.778e+00     
 136.000         180.000           -7.897e+00          -2.099e+01               6.871          -8.115e+00             216.187           1.941e+01     
 135.000         180.000           -7.253e+00          -1.605e+01              46.947          -7.868e+00             217.714           2.528e+01     
 134.000         180.000           -7.766e+00          -1.391e+01              65.318          -8.974e+00             217.076           1.347e+01     
 133.000         180.000           -9.273e+00          -1.314e+01              82.863          -1.157e+01             211.633           6.609e+00     
 132.000         180.000           -1.076e+01          -1.237e+01             100.357          -1.584e+01             191.184           3.473e+00     
 131.000         180.000           -1.025e+01          -1.115e+01             112.041          -1.752e+01             137.341           1.531e+01     
 130.000         180.000           -8.229e+00          -9.815e+00             114.444          -1.337e+01             103.937           2.145e+01     
 129.000         180.000           -6.296e+00          -8.560e+00             108.588          -1.021e+01              94.294           1.819e+01     
 128.000         180.000           -4.795e+00          -7.262e+00              97.620          -8.426e+00              91.659           2.575e+01     
 127.000         180.000           -3.659e+00          -5.901e+00              85.189          -7.604e+00              91.549           2.527e+01     
 126.000         180.000           -2.860e+00          -4.690e+00              73.643          -7.495e+00              92.581           1.603e+01     
 125.000         180.000           -2.462e+00          -3.897e+00              63.399          -7.969e+00              94.249           1.224e+01     
 124.000         180.000           -2.575e+00          -3.710e+00              53.706          -8.958e+00              96.407           1.008e+01     
 123.000         180.000           -3.323e+00          -4.261e+00              43.142          -1.044e+01              99.158           8.543e+00     
 122.000         180.000           -4.815e+00          -5.641e+00              29.197          -1.243e+01             102.930           7.317e+00     
 121.000         180.000           -6.950e+00          -7.692e+00               6.755          -1.499e+01             108.792           7.581e+00     
 120.000         180.000           -8.411e+00          -8.891e+00             329.998          -1.821e+01             119.390           1.592e+01     
 119.000         180.000           -6.964e+00          -7.109e+00             292.686          -2.179e+01             141.051           2.137e+01     
 118.000         180.000           -4.213e+00          -4.265e+00             270.039          -2.351e+01             178.399           1.925e+01     
 117.000         180.000           -1.907e+00          -1.952e+00             256.816          -2.180e+01             209.885           2.262e+01     
 116.000         180.000           -2.708e-01          -3.231e-01             247.930          -1.949e+01             225.774           2.773e+01     
 115.000         180.000            7.978e-01           7.366e-01             241.134          -1.775e+01             233.920           3.662e+01     
 114.000         180.000            1.408e+00           1.338e+00             235.420          -1.658e+01             238.888           4.000e+01     
 113.000         180.000            1.643e+00           1.566e+00             230.290          -1.589e+01             242.589           3.103e+01     
 112.000         180.000            1.565e+00           1.480e+00             225.472          -1.560e+01             245.940           2.635e+01     
 111.000         180.000            1.219e+00           1.130e+00             220.815          -1.567e+01             249.490           2.332e+01     
 110.000         180.000            6.434e-01           5.504e-01             216.237          -1.609e+01             253.697           2.108e+01     
 109.000         180.000           -1.328e-01          -2.261e-01             211.705          -1.686e+01             259.089           1.938e+01     
 108.000         180.000           -1.083e+00          -1.173e+00             207.231          -1.796e+01             266.443           1.815e+01     
 107.000         180.000           -2.184e+00          -2.269e+00             202.867          -1.933e+01             276.980           1.741e+01     
 106.000         180.000           -3.411e+00          -3.492e+00             198.718          -2.076e+01             292.373           1.729e+01     
 105.000         180.000           -4.736e+00          -4.824e+00             194.948          -2.169e+01             313.375           1.802e+01     
 104.000         180.000           -6.118e+00          -6.247e+00             191.797          -2.148e+01             336.509           2.017e+01     
 103.000         180.000           -7.502e+00          -7.739e+00             189.602          -2.025e+01             355.813           2.542e+01     
 102.000         180.000           -8.798e+00          -9.266e+00             188.806          -1.870e+01               9.380           4.000e+01     
 101.000         180.000           -9.886e+00          -1.077e+01             189.943          -1.723e+01              18.547           2.470e+01     
 100.000         180.000           -1.064e+01          -1.214e+01             193.521          -1.599e+01              24.868           2.090e+01     
  99.000         180.000           -1.098e+01          -1.319e+01             199.676          -1.496e+01              29.367           2.162e+01     
  98.000         180.000           -1.092e+01          -1.375e+01             207.683          -1.413e+01              32.650           2.727e+01     
  97.000         180.000           -1.057e+01          -1.371e+01             215.944          -1.346e+01              35.074           4.000e+01     
  96.000         180.000           -1.004e+01          -1.319e+01             222.902          -1.292e+01              36.855           2.555e+01     
  95.000         180.000           -9.433e+00          -1.239e+01             227.892          -1.250e+01              38.128           2.137e+01     
  94.000         180.000           -8.797e+00          -1.148e+01             231.050          -1.217e+01              38.978           1.954e+01     
  93.000         180.000           -8.169e+00          -1.056e+01             232.816          -1.191e+01              39.463           1.874e+01     
  92.000         180.000           -7.568e+00          -9.678e+00             233.635          -1.172e+01              39.622           1.845e+01     
  91.000         180.000           -7.005e+00          -8.865e+00             233.855          -1.158e+01              39.484           1.842e+01     
  90.000         180.000           -6.486e+00          -8.128e+00             233.729          -1.151e+01              39.073           1.848e+01     
  89.000         180.000           -6.018e+00          -7.470e+00             233.432          -1.148e+01              38.407           1.852e+01     
  88.000         180.000           -5.608e+00          -6.895e+00             233.089          -1.152e+01              37.504           1.849e+01     
  87.000         180.000           -5.265e+00          -6.408e+00             232.786          -1.162e+01              36.378           1.835e+01     
  86.000         180.000           -4.999e+00          -6.016e+00             232.588          -1.180e+01              35.042           1.810e+01     
  85.000         180.000           -4.824e+00          -5.729e+00             232.547          -1.208e+01              33.505           1.775e+01     
  84.000         180.000           -4.758e+00          -5.561e+00             232.714          -1.248e+01              31.770           1.730e+01     
  83.000         180.000           -4.822e+00          -5.531e+00             233.148          -1.304e+01              29.833           1.680e+01     
  82.000         180.000           -5.046e+00          -5.667e+00             233.929          -1.380e+01              27.674           1.625e+01     
  81.000         180.000           -5.468e+00          -6.003e+00             235.182          -1.483e+01              25.249           1.570e+01     
  80.000         180.000           -6.143e+00          -6.590e+00             237.121          -1.624e+01              22.457           1.519e+01     
  79.000         180.000           -7.145e+00          -7.497e+00             240.136          -1.823e+01              19.058           1.481e+01     
  78.000         180.000           -8.581e+00          -8.824e+00             245.024          -2.122e+01              14.351           1.484e+01     
  77.000         180.000           -1.058e+01          -1.069e+01             253.562          -2.639e+01               5.174           1.636e+01     
  76.000         180.000           -1.307e+01          -1.309e+01             269.998          -3.778e+01             304.588           2.963e+01     
  75.000         180.000           -1.466e+01          -1.489e+01             301.226          -2.748e+01             211.899           1.258e+01     
  74.000         180.000           -1.289e+01          -1.356e+01             337.973          -2.133e+01             200.440           1.200e+01     
  73.000         180.000           -9.726e+00          -1.046e+01               0.234          -1.783e+01             194.803           2.075e+01     
  72.000         180.000           -7.021e+00          -7.686e+00              11.518          -1.550e+01             190.497           4.000e+01     
  71.000         180.000           -4.967e+00          -5.562e+00              17.743          -1.389e+01             186.636           2.379e+01     
  70.000         180.000           -3.470e+00          -4.010e+00              21.537          -1.279e+01             182.920           1.969e+01     
  69.000         180.000           -2.447e+00          -2.944e+00              24.043          -1.211e+01             179.209           1.754e+01     
  68.000         180.000           -1.847e+00          -2.312e+00              25.834          -1.178e+01             175.408           1.610e+01     
  67.000         180.000           -1.645e+00          -2.087e+00              27.255          -1.178e+01             171.411           1.496e+01     
  66.000         180.000           -1.830e+00          -2.260e+00              28.581          -1.209e+01             167.064           1.392e+01     
  65.000         180.000           -2.404e+00          -2.831e+00              30.108          -1.268e+01             162.102           1.284e+01     
  64.000         180.000           -3.363e+00          -3.803e+00              32.258          -1.352e+01             156.052           1.163e+01     
  63.000         180.000           -4.683e+00          -5.157e+00              35.694          -1.454e+01             148.133           1.023e+01     
  62.000         180.000           -6.260e+00          -6.806e+00              41.456          -1.554e+01             137.257           8.795e+00     
  61.000         180.000           -7.806e+00          -8.490e+00              50.763          -1.617e+01             122.708           8.284e+00     
  60.000         180.000           -8.773e+00          -9.691e+00              63.624          -1.597e+01             105.757           1.091e+01     
  59.000         180.000           -8.738e+00          -9.958e+00              76.805          -1.485e+01              89.808           2.020e+01     
  58.000         180.000           -7.941e+00          -9.481e+00              86.219          -1.319e+01              77.116           2.276e+01     
  57.000         180.000           -6.933e+00          -8.818e+00              91.157          -1.147e+01              67.430           1.399e+01     
  56.000         180.000           -6.089e+00          -8.386e+00              93.363          -9.953e+00              59.539           1.051e+01     
  55.000         180.000           -5.602e+00          -8.430e+00              94.926          -8.802e+00              52.341           8.195e+00     
  54.000         180.000           -5.583e+00          -9.136e+00              97.888          -8.112e+00              45.002           6.166e+00     
  53.000         180.000           -6.089e+00          -1.064e+01             104.921          -7.966e+00              36.756           4.361e+00     
  52.000         180.000           -7.087e+00          -1.278e+01             120.627          -8.452e+00              26.600           4.375e+00     
  51.000         180.000           -8.347e+00          -1.422e+01             148.471          -9.646e+00              12.760           9.337e+00     
  50.000         180.000           -9.361e+00          -1.355e+01             175.575          -1.144e+01             351.743           2.976e+01     
  49.000         180.000           -9.725e+00          -1.256e+01             189.499          -1.292e+01             319.426           6.623e+00     
  48.000         180.000           -9.640e+00          -1.291e+01             192.749          -1.240e+01             282.873           5.076e-01     
  47.000         180.000           -9.451e+00          -1.540e+01             185.184          -1.072e+01             256.323           5.579e+00     
  46.000         180.000           -9.196e+00          -2.004e+01             148.594          -9.569e+00             239.542           1.047e+01     
  45.000         180.000           -8.961e+00          -1.793e+01              84.560          -9.550e+00             228.618           1.383e+01     
  44.000         180.000           -9.244e+00          -1.396e+01              62.338          -1.104e+01             222.441           1.563e+01     
  43.000         180.000           -1.085e+01          -1.308e+01              54.303          -1.481e+01             225.180           2.214e+01     
  42.000         180.000           -1.464e+01          -1.585e+01              50.334          -2.081e+01             269.867           1.056e+01     
  41.000         180.000           -1.539e+01          -3.186e+01              54.585          -1.549e+01             328.197           1.639e+01     
  40.000         180.000           -9.874e+00          -1.652e+01             221.635          -1.093e+01             335.856           6.888e+00     
  39.000         180.000           -6.737e+00          -1.029e+01             219.682          -9.263e+00             334.172           3.975e+00     
  38.000         180.000           -6.049e+00          -8.209e+00             216.750          -1.012e+01             330.452           4.190e+00     
  37.000         180.000           -7.900e+00          -8.755e+00             212.657          -1.538e+01             327.241           7.833e+00     
  36.000         180.000           -1.198e+01          -1.239e+01             205.393          -2.245e+01             133.461           1.059e+01     
  35.000         180.000           -8.005e+00          -2.344e+01             171.907          -8.131e+00             134.620           1.982e+01     
  34.000         180.000           -2.605e+00          -1.777e+01              44.385          -2.739e+00             131.827           1.504e+01     
  33.000         180.000            4.399e-01          -1.294e+01              26.605           2.359e-01             129.638           1.343e+01     
  32.000         180.000            1.973e+00          -1.316e+01               8.253           1.838e+00             128.692           1.636e+01     
  31.000         180.000            2.543e+00          -1.599e+01             324.706           2.481e+00             129.532           3.022e+01     
  30.000         180.000            2.568e+00          -1.315e+01             260.951           2.451e+00             132.688           1.779e+01     
  29.000         180.000            2.406e+00          -8.742e+00             232.869           2.059e+00             138.311           1.083e+01     
  28.000         180.000            2.244e+00          -6.643e+00             217.574           1.643e+00             145.425           8.854e+00     
  27.000         180.000            2.072e+00          -6.317e+00             204.892           1.392e+00             151.785           1.022e+01     
  26.000         180.000            1.794e+00          -7.291e+00             192.677           1.222e+00             155.381           1.364e+01     
  25.000         180.000            1.326e+00          -9.287e+00             182.696           9.311e-01             155.848           1.777e+01     
  24.000         180.000            6.034e-01          -1.225e+01             181.980           3.720e-01             154.233           1.963e+01     
  23.000         180.000           -3.740e-01          -1.504e+01             204.247          -5.249e-01             152.172           1.669e+01     
  22.000         180.000           -1.511e+00          -1.395e+01             236.658          -1.766e+00             151.244           1.221e+01     
  21.000         180.000           -2.752e+00          -1.221e+01             250.400          -3.275e+00             152.371           9.044e+00     
  20.000         180.000           -4.297e+00          -1.313e+01             255.395          -4.907e+00             155.078           8.411e+00     
  19.000         180.000           -6.378e+00          -1.929e+01             263.249          -6.606e+00             157.235           1.307e+01     
  18.000         180.000           -8.464e+00          -2.368e+01              43.367          -8.597e+00             156.545           1.586e+01     
  17.000         180.000           -9.410e+00          -1.372e+01              57.882          -1.142e+01             152.907           2.429e+00     
  16.000         180.000           -1.026e+01          -1.149e+01              55.421          -1.636e+01             151.469           4.968e+00     
  15.000         180.000           -1.270e+01          -1.291e+01              45.108          -2.605e+01             207.134           2.373e+01     
  14.000         180.000           -1.348e+01          -1.691e+01              12.309          -1.610e+01             273.849           1.524e+00     
  13.000         180.000           -9.700e+00          -1.647e+01             316.449          -1.072e+01             275.663           1.080e+01     
  12.000         180.000           -7.507e+00          -1.404e+01             296.135          -8.598e+00             274.511           1.608e+01     
  11.000         180.000           -7.682e+00          -1.446e+01             295.830          -8.707e+00             276.710           1.733e+01     
  10.000         180.000           -9.861e+00          -1.738e+01             307.906          -1.071e+01             288.468           1.778e+01     
   9.000         180.000           -1.221e+01          -2.171e+01             325.826          -1.272e+01             318.838           2.830e+01     
   8.000         180.000           -1.156e+01          -2.659e+01             295.511          -1.169e+01             347.992           1.701e+01     
   7.000         180.000           -1.005e+01          -1.807e+01             241.343          -1.079e+01             354.510           8.300e+00     
   6.000         180.000           -8.777e+00          -1.161e+01             234.590          -1.197e+01             342.820           2.836e+00     
   5.000         180.000           -7.554e+00          -8.609e+00             232.373          -1.421e+01             308.164           6.064e+00     
   4.000         180.000           -7.053e+00          -8.108e+00             228.999          -1.372e+01             262.212           1.247e+01     
   3.000         180.000           -8.075e+00          -9.932e+00             221.605          -1.266e+01             233.103           2.037e+01     
   2.000         180.000           -1.124e+01          -1.427e+01             202.974          -1.422e+01             210.381           2.378e+01     
   1.000         180.000           -1.615e+01          -1.921e+01             153.022          -1.911e+01             168.861           1.713e+01     


==> figs/Matlab_plots/Rhombic_60_20_0433.csv <==
"$hdie [mm]","$phasedelay2 [deg]","$phasedelay1 [deg]","re(Mode(1)) []","re(Mode(2)) []","re(Mode(3)) []","re(Mode(4)) []","re(Mode(5)) []","re(Mode(6)) []"
1.57,-360,-360,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,-360,-340,2061964887.69203,2083622215.79963,6465906808.03746,7030642214.56155,10379953086.6458,10999181882.3611
1.57,-360,-320,2171789757.86361,2237629133.29695,6452652699.72032,7005029492.11987,10289483035.0771,10887358474.1735
1.57,-360,-300,2333661677.01517,2467036808.85305,6432375634.80101,6960698992.86478,10141180776.4102,10773867069.5138
1.57,-360,-280,2527030713.42,2734731539.86224,6399456415.02963,6889129783.03967,9951273554.0419,10669106111.5528
1.57,-360,-260,2736752812.50929,3015309303.26814,6360672634.10908,6821323370.40954,9759132697.29522,10596363717.9624
1.57,-360,-240,2923962843.01161,3270164648.19268,6312131255.78975,6725868209.11762,9585539823.95442,10503069653.879
1.57,-360,-220,3082445470.61767,3491718347.79453,6272618601.25244,6661538927.49071,9457375869.90069,10461319153.264
1.57,-360,-200,3187017857.25344,3637241975.23059,6237141719.54641,6609891713.86257,9371108469.40066,10426376060.4453
1.57,-360,-180,3222552950.72115,3687433473.74378,6222873759.36552,6589570264.59366,9340727281.99631,10409332979.1098
1.57,-360,-160,3187002767.81512,3636749753.48006,6237179647.38126,6609511687.88234,9372544623.37738,10426003177.5038
1.57,-360,-140,3080535106.32872,3486090992.69859,6268659842.49721,6650337742.12861,9452999570.7245,10448322833.9644
1.57,-360,-120,2925665150.95482,3275765532.50166,6316484200.69238,6735972163.42855,9590949773.86655,10519842031.6376
1.57,-360,-100,2735357992.60835,3013851353.03386,6358903673.29962,6816181596.74945,9757432007.53518,10591973328.38
1.57,-360,-80,2527737569.66032,2735040010.56947,6400802778.16937,6893769446.70603,9953496354.75626,10673404060.9161
1.57,-360,-60,2334471565.13426,2467303494.80002,6431247177.53702,6962087870.15859,10141510518.3918,10776564845.5686
1.57,-360,-40,2171054262.43627,2237874664.31721,6453066664.76989,7005913028.15072,10290928057.3213,10886537025.6166
1.57,-360,-20,2062123282.08346,2084463479.85782,6467289902.52576,7038624710.31434,10384654504.4276,11000954646.9949
1.57,-360,0,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,-360,20,2061728442.40687,2083415774.83383,6465655785.44526,7033302629.19882,10378765207.6394,10996060651.3385
1.57,-360,40,2172584252.84579,2238488011.62179,6455281490.98619,7011241351.53915,10294218086.9903,10890464045.6231
1.57,-360,60,2333661677.01517,2467036808.85305,6432375634.80101,6960698992.86478,10141180776.4102,10773867069.5138
1.57,-360,80,2528922965.84224,2735491230.64749,6400118949.0527,6895494545.45829,9953115823.45159,10673032254.7142
1.57,-360,100,2734384632.47031,3013945638.11063,6360953268.3654,6817348975.56402,9760799141.76966,10591767048.9458
1.57,-360,120,2924460333.7311,3272384391.66961,6315847892.14756,6728245314.9315,9584801168.55593,10510070020.488
1.57,-360,140,3079862431.39774,3482141715.29265,6258727550.95602,6641790315.295,9450588173.66469,10434496720.5835
1.57,-360,160,3187177066.6242,3636914286.14995,6236612817.94744,6609483262.83631,9371384384.28324,10426772605.3511
1.57,-360,180,3222552950.72115,3687433473.74378,6222873759.36552,6589570264.59366,9340727281.99631,10409332979.1098
1.57,-360,200,3186447879.80644,3637267826.64872,6237150991.6098,6609655255.80519,9371597626.25994,10426221082.2696
1.57,-360,220,3082684460.08764,3491180598.34077,6269910560.95774,6660802745.47972,9455169428.30775,10461523493.154
1.57,-360,240,2925702009.01053,3275594027.46253,6316529471.3617,6735699669.09842,9591353909.40421,10519494327.0723
1.57,-360,260,2735382053.80612,3013795372.64028,6359059878.7185,6816038735.64972,9757894697.0176,10591404121.8823
1.57,-360,280,2527665693.83329,2735067198.01451,6400810838.8229,6893756711.43225,9953591553.54245,10673154194.6676
1.57,-360,300,2334471565.13426,2467303494.80002,6431247177.53702,6962087870.15859,10141510518.3918,10776564845.5686
1.57,-360,320,2171606418.62098,2237911770.68914,6453882432.08183,7007321902.95582,10288971835.1732,10888175810.2912
1.57,-360,340,2062078965.5388,2084619928.38696,6467690493.02228,7038754118.35299,10384965378.0045,11000754067.06
1.57,-360,360,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,-340,-360,2061640779.1358,2082830178.09628,6464196727.53772,7031609113.09519,10376920822.5681,10995120709.3527
1.57,-340,-340,2104322723.36647,2119447548.1949,6471594670.94144,7033457767.6217,10295369939.5854,11004534541.3655
1.57,-340,-320,2203307103.24119,2265123954.30903,6469008637.22665,7011666504.55196,10168347656.9255,10922417682.8426
1.57,-340,-300,2356621737.96232,2485650041.06641,6457576557.06482,6971514071.5846,10008458855.5585,10800460669.8857
1.57,-340,-280,2546018023.46998,2749403858.85934,6433829663.79449,6910736409.12751,9830016164.56606,10678537275.8045
1.57,-340,-260,2745672128.74689,3023211207.21871,6394512852.23362,6829144816.806,9644456601.65923,10556762409.3649
1.57,-340,-240,2939400487.24857,3286220426.7893,6351216455.25601,6754458751.35489,9498707445.38014,10470252792.7367
1.57,-340,-220,3098761761.94551,3501946395.13108,6296879433.37235,6669939690.22152,9379930395.10218,10392619490.5865
1.57,-340,-200,3209140363.10871,3649343319.5373,6251660914.23905,6607994436.46714,9313194826.75304,10348785064.653
1.57,-340,-180,3256381255.92269,3713987712.84256,6232230713.00137,6586230807.96606,9300443220.7823,10348545858.2643
1.57,-340,-160,3226608770.12111,3656335190.03021,6221259731.29966,6572445706.68191,9338376334.46618,10336273975.627
1.57,-340,-140,3132617000.29435,3534674390.89234,6255598733.48097,6635037464.3644,9453876676.28626,10405784399.1977
1.57,-340,-120,2982424898.4863,3328477002.7847,6295007568.44153,6711259087.84092,9609091624.15891,10471285168.1579
1.57,-340,-100,2792243210.97287,3073075848.60029,6334214525.97732,6790737491.42465,9804140490.8973,10528218362.8606
1.57,-340,-80,2586685886.84106,2796949789.69286,6371317519.361,6864202713.75932,10019932793.1713,10581827007.1194
1.57,-340,-60,2388075361.02355,2529587493.77885,6404596262.61086,6928605779.84668,10231036942.712,10640797405.6199
1.57,-340,-40,2219550099.68387,2299910267.67612,6430215833.42279,6971916519.62523,10373176626.2086,10738057970.4197
1.57,-340,-20,2105194024.27955,2148442603.74071,6454520656.10585,7021935611.40089,10419667492.1247,10892080384.5455
1.57,-340,0,2061640779.1358,2082830178.09628,6464196727.53772,7031609113.09519,10376920822.5681,10995120709.3527
1.57,-340,20,2103600944.60342,2119039319.05696,6469976725.98913,7030200592.14054,10295295709.4716,11004358930.6641
1.57,-340,40,2203877925.5779,2265483375.04944,6469152662.25103,7010224662.4349,10166979598.191,10921754814.8637
1.57,-340,60,2356621737.96232,2485650041.06641,6457576557.06482,6971514071.5846,10008458855.5585,10800460669.8857
1.57,-340,80,2544744385.13231,2748314591.56088,6431580936.86656,6906426598.75844,9826152226.91739,10673603909.656
1.57,-340,100,2745446634.63838,3023074352.61065,6395115649.10945,6827448450.90377,9648140831.147,10554076094.5486
1.57,-340,120,2936899722.64735,3283154143.34538,6347622121.13262,6745727090.3125,9493786385.22401,10462350571.7375
1.57,-340,140,3100152887.94244,3504587326.3395,6300589281.23391,6674034860.40164,9382498005.05109,10397468154.328
1.57,-340,160,3209243833.93227,3649547726.31543,6252036730.29122,6607205702.90711,9312912244.84239,10350303708.8826
1.57,-340,180,3256381255.92269,3713987712.84256,6232230713.00137,6586230807.96606,9300443220.7823,10348545858.2643
1.57,-340,200,3229316422.04682,3670993852.27416,6232245678.8774,6591659390.00858,9348695467.75271,10366778522.1604
1.57,-340,220,3132589238.78219,3534660828.23062,6256038351.89058,6634923704.98884,9453558198.82121,10405963289.7344
1.57,-340,240,2981549267.69957,3326811945.74744,6293676810.57354,6707653218.47414,9607857236.99351,10464700092.9158
1.57,-340,260,2791066566.43636,3071577165.66628,6333109478.82245,6787376204.57349,9801680076.21003,10521484272.746
1.57,-340,280,2588306691.5855,2799536569.89708,6374536482.37864,6870806980.93014,10023736190.387,10588305428.991
1.57,-340,300,2388075361.02355,2529587493.77885,6404596262.61086,6928605779.84668,10231036942.712,10640797405.6199
1.57,-340,320,2222458824.49351,2305314261.55216,6435168042.1759,6989990920.57633,10384901581.2931,10744790538.1357
1.57,-340,340,2105194024.27961,2148442603.74097,6454520656.10642,7021935611.3022,10419668944.2658,10892079738.686
1.57,-340,360,2061640779.1358,2082830178.09628,6464196727.53772,7031609113.09519,10376920822.5681,10995120709.3527
1.57,-320,-360,2170882767.67813,2237333202.24078,6454116906.37765,7003843303.0176,10290778678.8524,10886997432.0662
1.57,-320,-340,2200526086.7403,2263756793.10748,6465344643.022,7000844974.13979,10158254646.9166,10915357521.538
1.57,-320,-320,2300262655.93097,2387209125.43866,6476038845.56834,6988464677.68499,10009758071.8546,10849163546.8628
1.57,-320,-300,2448891120.06498,2589320713.47028,6476287871.50982,6957395746.80774,9840222769.97343,10722389336.4946
1.57,-320,-280,2629760429.94764,2837133329.20251,6465064182.00532,6899277138.69483,9660102319.51371,10574190293.3493
1.57,-320,-260,2826148786.6242,3101712166.99488,6438155007.162,6828739365.92252,9493418457.04078,10432888086.7164
1.57,-320,-240,3016264011.9491,3355309437.69008,6397094967.21595,6752044397.01927,9351428561.20602,10314936129.3346
1.57,-320,-220,3177918762.9818,3568616871.31501,6343627337.07435,6668946973.4238,9240200686.19771,10223523881.255
1.57,-320,-200,3296403533.26461,3723419767.01897,6293279349.93673,6609954279.63542,9186963522.0957,10180512832.5032
1.57,-320,-180,3350814158.64365,3788677738.02467,6262224696.76676,6573111082.25585,9190230832.93425,10175408168.3861
1.57,-320,-160,3333475400.49802,3753227697.76162,6250228900.45256,6565045842.61692,9248819891.7478,10202485460.1089
1.57,-320,-140,3243155524.10609,3623326815.94092,6257889850.60264,6593229971.30743,9364078046.45902,10248396004.1828
1.57,-320,-120,3098881448.71666,3431007146.52235,6283092321.90197,6662194269.01839,9541944638.52174,10325100442.697
1.57,-320,-100,2911387315.82754,3184671682.72361,6311959444.64461,6736253130.34217,9753911622.35861,10381540450.4516
1.57,-320,-80,2708316866.93216,2923540022.76112,6343784894.67374,6813684590.24989,9996126641.93673,10435798180.7886
1.57,-320,-60,2510439184.3036,2667138744.73311,6375964067.16005,6879559275.30666,10249938506.3988,10457511758.4399
1.57,-320,-40,2342994163.41384,2456246516.84437,6409528712.72492,6950626182.09668,10424531707.1758,10537226112.8319
1.57,-320,-20,2222393661.0154,2304222627.69901,6434056453.11852,6984956107.34782,10380763971.4568,10748004417.5454
1.57,-320,0,2170882767.67813,2237333202.24078,6454116906.37765,7003843303.0176,10290778678.8524,10886997432.0662
1.57,-320,20,2199754220.12285,2263987826.50438,6465100763.3028,7001216278.32749,10160479120.8376,10913352480.1836
1.57,-320,40,2301644252.85949,2388301785.78061,6476934984.45374,6992393325.38008,10012486117.5361,10851737427.7717
1.57,-320,60,2448891120.06498,2589320713.47028,6476287871.50982,6957395746.80774,9840222769.97343,10722389336.4946
1.57,-320,80,2632516138.11237,2838736869.43545,6465131614.0819,6907687182.00107,9667458046.66803,10581886420.2869
1.57,-320,100,2826090005.86629,3101797094.11042,6438173262.95929,6828733670.67712,9493625460.84132,10432499953.2476
1.57,-320,120,3017211046.88663,3357481522.74209,6398322072.41253,6756491291.43653,9353491917.63637,10319570054.3465
1.57,-320,140,3177918762.98168,3568616871.31472,6343627337.07276,6668946973.41947,9240200686.49394,10223523930.174
1.57,-320,160,3296356003.35025,3723407238.72504,6293226076.86793,6609879446.26091,9186972811.54599,10180903290.0736
1.57,-320,180,3350814158.64365,3788677738.02467,6262224696.76676,6573111082.25585,9190230832.93425,10175408168.3861
1.57,-320,200,3333868162.36532,3755832728.41923,6254153285.3802,6567426291.89877,9251509995.44976,10208394620.779
1.57,-320,220,3245628199.73713,3626409821.04314,6259346466.7493,6598077356.93218,9370442876.44831,10254902515.2808
1.57,-320,240,3099194992.66566,3430618004.82065,6283664769.74341,6662726974.01086,9543017024.37373,10324901774.4984
1.57,-320,260,2911515474.89341,3186032559.64983,6312144440.08548,6737130874.7866,9754218467.48471,10386062910.4296
1.57,-320,280,2708163971.48701,2923729247.6076,6343431536.03916,6816196396.6221,9997090173.86034,10434399611.0002
1.57,-320,300,2510439184.3036,2667138744.73311,6375964067.16005,6879559275.30666,10249938506.3988,10457511758.4399
1.57,-320,320,2342433324.44425,2455738072.25679,6408335411.98983,6949482734.56114,10423253602.2823,10536943366.6237
1.57,-320,340,2222584762.98452,2304686225.59029,6434147999.74683,6987411938.48071,10381651309.9305,10747355965.0697
1.57,-320,360,2170882767.67813,2237333202.24078,6454116906.37765,7003843303.0176,10290778678.8524,10886997432.0662
1.57,-300,-360,2333519079.50291,2466441460.00687,6429916742.31245,6957953608.52996,10140468729.7599,10773037664.5339
1.57,-300,-340,2356540822.98813,2485564630.19613,6457201638.94219,6969981159.64362,10007725598.5267,10800369261.9399
1.57,-300,-320,2449643153.16702,2589555218.03077,6476317143.6675,6960703422.75232,9843140742.23005,10726622731.5625
1.57,-300,-300,2589143265.9897,2764799980.43794,6487223034.43783,6915491571.94471,9650451276.64943,10571097250.8415
1.57,-300,-280,2767393634.85078,2992087834.18307,6495598956.01255,6877370750.29578,9481746301.31375,10403826760.0604
1.57,-300,-260,2956314178.7744,3237024757.45181,6477422087.2841,6805045025.6932,9305720870.8766,10222698834.1574
1.57,-300,-240,3146168807.34469,3479697423.59873,6454185653.3139,6735740365.39901,9170422255.81773,10081407233.7853
1.57,-300,-220,3311887715.58672,3687339286.51185,6404804710.84195,6666565033.35971,9068033294.24857,9980563538.61767
1.57,-300,-200,3436398208.53506,3839561247.74853,6350408663.35376,6608767235.67976,9020163661.11148,9929250836.81258
1.57,-300,-180,3499116844.56912,3904699292.81554,6311028343.74743,6560683012.10466,9027134628.92373,9926367451.15066
1.57,-300,-160,3489657256.5506,3867069322.25053,6283641499.2779,6528163997.04165,9090295383.22966,9948067168.22919
1.57,-300,-140,3411125186.87872,3758485081.44298,6289993811.39099,6555466075.25832,9223551590.91888,10042062964.8273
1.57,-300,-120,3271043859.36877,3577171789.28153,6296385475.0978,6614233858.52054,9407512055.43145,10139337285.0938
1.57,-300,-100,3086825503.14906,3349166283.19852,6307753824.8574,6684561995.03493,9623834190.51884,10231812560.0695
1.57,-300,-80,2883624078.62065,3103550090.31943,6323861457.14749,6759217080.85473,9863641106.87086,10304311215.5065
1.57,-300,-60,2685797722.00477,2871804619.74346,6352675262.78092,6834290891.83903,10110484231.9643,10368103984.081
1.57,-300,-40,2510934362.47126,2667773991.87746,6376122124.02734,6880584982.72278,10249739193.8801,10457921462.7762
1.57,-300,-20,2388488559.91252,2530250508.19584,6404340735.56769,6929175351.44477,10232240906.9846,10641660963.4485
1.57,-300,0,2333519079.50291,2466441460.00687,6429916742.31245,6957953608.52996,10140468729.7599,10773037664.5339
1.57,-300,20,2354230729.28391,2484683902.96146,6453072817.91482,6961259360.72571,9999027541.09823,10791104699.1186
1.57,-300,40,2450764727.84866,2590033032.34557,6476557107.26467,6959378229.33694,9841540189.45766,10726820935.6316
1.57,-300,60,2589143265.9897,2764799980.43794,6487223034.43783,6915491571.94471,9650451276.64943,10571097250.8415
1.57,-300,80,2765627563.84747,2990928883.58948,6493002293.15219,6872371084.5814,9475864910.60147,10400921981.0148
1.57,-300,100,2956013388.7389,3237000430.03278,6482327513.08286,6803783033.48097,9304720605.67495,10224134253.4067
1.57,-300,120,3147613510.78596,3481905264.25282,6455840128.5797,6742797890.71996,9175345979.96031,10087784289.2247
1.57,-300,140,3313690940.44941,3691337916.77499,6407537148.47095,6673397091.46447,9074052841.98717,9984484077.00871
1.57,-300,160,3436427091.62618,3836216166.19553,6349255584.26707,6605050842.36015,9019790234.64294,9925700243.11776
1.57,-300,180,3499116844.56912,3904699292.81554,6311028343.74743,6560683012.10466,9027134628.92373,9926367451.15066
1.57,-300,200,3489657256.55276,3867069322.24913,6283641499.26327,6528163996.88285,9090296039.75041,9948064475.15996
1.57,-300,220,3411105511.50151,3758574060.06152,6290041712.38651,6555148176.67866,9223459899.33069,10042375756.5536
1.57,-300,240,3268078894.44093,3568882925.68388,6287545817.74239,6601831147.9946,9400634612.43652,10118931280.7021
1.57,-300,260,3085889962.78397,3345980557.82125,6304223297.46318,6679926604.78637,9622109447.78951,10225218025.542
1.57,-300,280,2882214779.50773,3100340293.17663,6320698907.70747,6754485917.33862,9860349574.23521,10297660897.0382
1.57,-300,300,2685797722.00477,2871804619.74346,6352675262.78092,6834290891.83903,10110484231.9643,10368103984.081
1.57,-300,320,2513887458.1612,2673867211.89063,6379634382.86497,6894319121.55286,10256193608.2079,10472344894.5044
1.57,-300,340,2388419047.20699,2530281411.07821,6405338008.67764,6928960655.29911,10233798255.3414,10641359219.7294
1.57,-300,360,2333519079.50291,2466441460.00687,6429916742.31245,6957953608.52996,10140468729.7599,10773037664.5339
1.57,-280,-360,2529420259.95329,2736108682.3282,6399663062.28483,6895944072.61165,9951623889.39849,10676078999.8771
1.57,-280,-340,2548143513.34646,2750196517.14561,6433453230.58728,6914072913.46569,9828946061.60983,10683940468.2683
1.57,-280,-320,2630280086.64813,2837122727.52797,6463983166.86995,6902293932.09336,9663317520.13816,10578433048.9419
1.57,-280,-300,2769887495.4168,2993762356.09235,6495452327.35068,6884542496.79312,9487768392.55977,10411258630.2851
1.57,-280,-280,2936341011.73854,3192902502.51871,6514317014.37124,6826155726.53914,9289693875.44054,10189972673.3059
1.57,-280,-260,3125701237.88047,3420348210.98226,6531391955.61236,6770458029.08101,9124695768.20532,9986454824.12847
1.57,-280,-240,3312232263.08274,3643034906.37165,6518711522.48735,6700497976.81202,8980103261.15445,9804096569.48586
1.57,-280,-220,3479093126.17255,3835532852.30265,6466509497.29166,6645176115.78308,8872913596.19268,9670319263.79053
1.57,-280,-200,3612184395.56806,3980348013.79989,6405883701.1435,6608571423.50303,8825598283.43731,9616491164.96318
1.57,-280,-180,3683365997.85946,4042878655.54882,6361000673.05108,6559226332.20771,8832769756.8553,9617831207.04505
1.57,-280,-160,3686637107.01392,4012338305.93588,6341461963.76994,6512030769.54278,8901463449.32837,9668555764.60328
1.57,-280,-140,3614747860.68286,3905561401.62439,6337478111.95817,6505217289.03909,9035006872.0088,9773983685.63514
1.57,-280,-120,3475071081.27942,3737274284.48836,6322068899.31206,6545686376.12073,9216480179.41928,9900213615.08723
1.57,-280,-100,3286800006.36416,3528048495.70852,6307795730.17519,6603285576.6914,9423823998.08154,10029387594.9912
1.57,-280,-80,3083885046.84424,3313533485.73791,6311535883.89807,6691508788.52085,9657376226.41164,10176676506.0517
1.57,-280,-60,2884736957.36223,3105305177.71423,6325865399.99461,6762994873.08638,9867160650.91083,10308103284.5235
1.57,-280,-40,2708572656.76774,2923684263.0891,6343763505.79325,6813579349.77236,9994235152.4932,10433520837.9948
1.57,-280,-20,2583721659.49032,2796409613.9872,6369234448.90129,6858067119.51616,10016264178.5584,10574929787.2304
1.57,-280,0,2529420259.95329,2736108682.3282,6399663062.28483,6895944072.61165,9951623889.39849,10676078999.8771
1.57,-280,20,2548104040.68137,2750194024.49346,6433505612.64466,6913965913.04705,9828678060.7407,10683271312.9581
1.57,-280,40,2630322341.50381,2837176229.73692,6464489951.37638,6902097563.72357,9663612376.30144,10578060970.7926
1.57,-280,60,2769887495.4168,2993762356.09235,6495452327.35068,6884542496.79312,9487768392.55977,10411258630.2851
1.57,-280,80,2936341011.73855,3192902502.5187,6514317014.37176,6826155726.5402,9289693875.45719,10189972673.7658
1.57,-280,100,3128115926.90113,3422191776.84891,6534116098.30871,6772833608.32916,9130545181.67906,9992021272.82184
1.57,-280,120,3314234656.8815,3645002702.21483,6521445199.75432,6704911658.59333,8986206071.11399,9810257543.87913
1.57,-280,140,3479093126.17274,3835532852.30288,6466509497.29505,6645176115.67369,8872913688.67168,9670319410.33705
1.57,-280,160,3610977213.81703,3977116381.09516,6403774889.80528,6604221733.25018,8823711417.05807,9610320889.28687
1.57,-280,180,3683365997.85946,4042878655.54882,6361000673.05108,6559226332.20771,8832769756.8553,9617831207.04505
1.57,-280,200,3686637107.01377,4012338305.93563,6341461963.7755,6512030769.54981,8901463456.99926,9668555821.77665
1.57,-280,220,3614924740.9792,3905371528.44823,6337720743.54963,6504464865.85643,9034847161.67987,9773502008.5605
1.57,-280,240,3475763831.44307,3740720973.28807,6325967482.5543,6549644298.57715,9218694366.16802,9908314579.36529
1.57,-280,260,3291040866.42653,3537065952.96295,6316002462.32986,6621784323.10934,9435547057.3065,10050384871.7582
1.57,-280,280,3084860800.1694,3316333587.25108,6315105455.70785,6694470738.37554,9660467013.57732,10183443596.0227
1.57,-280,300,2884736957.36223,3105305177.71423,6325865399.99461,6762994873.08638,9867160650.91083,10308103284.5235
1.57,-280,320,2708544097.82518,2923743937.47004,6343703973.68629,6813826489.37325,9994190220.47411,10433593207.9365
1.57,-280,340,2583750999.59601,2796421876.24244,6369366577.37433,6858227620.25572,10016338390.3667,10574602812.2861
1.57,-280,360,2529420259.95329,2736108682.3282,6399663062.28483,6895944072.61165,9951623889.39849,10676078999.8771
1.57,-260,-360,2733520025.54288,3013001308.83873,6357182835.89686,6815013755.90925,9757561673.45587,10586507548.9868
1.57,-260,-340,2747777747.77496,3025631814.13299,6398694006.18254,6837710906.84503,9656047394.01036,10567990362.4778
1.57,-260,-320,2828476419.81807,3103955896.13523,6438969311.78696,6837344540.79426,9498360289.16373,10439861613.748
1.57,-260,-300,2962110427.10051,3242268075.11689,6486694018.0497,6820665309.02637,9322375371.23327,10241245629.3597
1.57,-260,-280,3127288719.45036,3421224817.85393,6532613708.06902,6770979822.5567,9127762664.92641,9989867679.51788
1.57,-260,-260,3314451136.6595,3627726949.81231,6579795624.04611,6713215908.15984,8961034767.94728,9743529314.00823
1.57,-260,-240,3502301574.77199,3834374929.44517,6591987455.48972,6662088849.51029,8819420439.61897,9524078814.98821
1.57,-260,-220,3671927867.53347,4013638929.53291,6511833269.12058,6671081085.98578,8707475232.30014,9363178024.16093
1.57,-260,-200,3807555199.41726,4140328875.00139,6425911843.44315,6665331486.19635,8640730929.17573,9281164938.71062
1.57,-260,-180,3889808286.1965,4195284076.57248,6371956884.47518,6631194828.13012,8641128722.17222,9287210274.62413
1.57,-260,-160,3904966853.21071,4160887275.97394,6362241328.63703,6561300508.42434,8705645301.2166,9361232755.1094
1.57,-260,-140,3838540429.24912,4055095641.72745,6387897248.51804,6488116529.98256,8835853131.70638,9491846791.30142
1.57,-260,-120,3695421593.97585,3902548400.27269,6379018556.49622,6476680586.48021,9009827511.1966,9654946002.49472
1.57,-260,-100,3503311030.64331,3726798094.40335,6340132078.61055,6547589507.24903,9221066243.34612,9851094212.50312
1.57,-260,-80,3289224272.20212,3533100306.94507,6309802789.1407,6615903930.88884,9430332516.15874,10040420447.4365
1.57,-260,-60,3086250599.30482,3346216796.4701,6302202201.4674,6680762787.41409,9620116193.44993,10222706687.656
1.57,-260,-40,2916635009.99214,3189295082.83879,6314322341.87397,6745683836.02219,9752359586.61372,10397742550.9114
1.57,-260,-20,2792921796.18787,3073185343.90133,6333792190.74353,6791413894.81211,9802438835.44847,10529574388.3134
1.57,-260,0,2733520025.54288,3013001308.83873,6357182835.89686,6815013755.90925,9757561673.45587,10586507548.9868
1.57,-260,20,2747735137.36993,3025714018.61863,6398840327.41448,6837838572.15167,9656110242.76297,10567990092.5888
1.57,-260,40,2828722602.17847,3103672142.28918,6439480918.45268,6836572443.43378,9497179460.44388,10441058654.9668
1.57,-260,60,2962110427.10051,3242268075.11689,6486694018.0497,6820665309.02637,9322375371.23327,10241245629.3597
1.57,-260,80,3127121576.47405,3421244956.0636,6532362615.70304,6770902112.27909,9127888730.73126,9989029525.84588
1.57,-260,100,3312215707.94711,3625453828.65821,6577580424.64548,6707581499.88147,8952399867.95879,9738583190.45485
1.57,-260,120,3502301574.77225,3834374929.44526,6591987455.48285,6662088849.50811,8819420440.91676,9524078765.47942
1.57,-260,140,3671327831.64296,4012496976.19785,6510374602.91262,6669806598.45283,8705003353.84451,9360752438.24267
1.57,-260,160,3806232858.8103,4137055811.92158,6422840692.30609,6661265996.6832,8637301071.09732,9275728109.66734
1.57,-260,180,3889808286.1965,4195284076.57248,6371956884.47518,6631194828.13012,8641128722.17222,9287210274.62413
1.57,-260,200,3904957694.30554,4160921826.65873,6362277761.66357,6561304241.62605,8705692622.03828,9361231436.59828
1.57,-260,220,3838671855.9387,4054826304.08462,6387624701.51307,6487292506.46998,8835377016.01791,9491947169.79322
1.57,-260,240,3695407876.15447,3902543745.37741,6378999728.72468,6476655303.90588,9009869182.99894,9654838217.91674
1.57,-260,260,3503245539.57847,3727054929.40727,6341044269.74115,6547382675.4815,9220861872.15857,9852228148.76024
1.57,-260,280,3290563803.77591,3535708753.66349,6314108011.84746,6618722591.40355,9433771668.51725,10047421575.1212
1.57,-260,300,3086250599.30482,3346216796.4701,6302202201.4674,6680762787.41409,9620116193.44993,10222706687.656
1.57,-260,320,2914872736.37044,3184704494.38657,6308070639.99029,6735876784.34465,9746717113.40985,10386562711.7511
1.57,-260,340,2791581985.14438,3071721147.35747,6332214679.34879,6787153858.83109,9801245410.25252,10524012418.28
1.57,-260,360,2733520025.54288,3013001308.83873,6357182835.89686,6815013755.90925,9757561673.45587,10586507548.9868
1.57,-240,-360,2924925426.50591,3274138490.36892,6315113966.87417,6733220825.14092,9587447285.94553,10515595637.963
1.57,-240,-340,2940074819.18462,3287369832.10622,6352488373.52652,6756851606.92251,9496979209.25012,10473658457.2544
1.57,-240,-320,3016615782.22698,3356083986.60861,6397125294.41797,6755253963.71174,9352033477.38626,10315044922.3565
1.57,-240,-300,3145371468.32753,3478883108.8304,6450536266.79316,6734966088.28418,9168958896.50396,10079875874.3065
1.57,-240,-280,3315329835.85598,3645741905.4139,6522325432.64928,6707194717.66368,8988966673.70991,9811813671.90616
1.57,-240,-260,3500654393.52465,3832976798.1228,6590880458.1156,6659172042.48165,8814501879.51098,9521516029.71173
1.57,-240,-240,3688000735.7326,4020220194.05286,6560440507.29698,6688805111.02588,8671746063.96095,9254361046.99039
1.57,-240,-220,3855808077.62923,4181969457.96988,6467532568.44279,6747688066.11643,8555727095.94894,9038075274.84307
1.57,-240,-200,4000020627.41803,4298990065.57995,6386633661.61407,6789390886.46287,8488277449.0672,8935706780.0887
1.57,-240,-180,4088229459.33431,4327281265.61093,6319744543.45798,6757105948.31924,8454597494.06182,8927955332.2432
1.57,-240,-160,4116509078.786,4289257266.35516,6315962518.46139,6691874977.33865,8513751310.6143,9040423135.80064
1.57,-240,-140,4062438735.57381,4178507513.06029,6351990581.76991,6580647195.674,8640119428.37733,9206941796.06881
1.57,-240,-120,3904917556.25924,4047382990.50409,6403908991.59033,6464626277.17129,8809324442.40827,9407027817.67698
1.57,-240,-100,3695815084.2425,3902781002.26125,6378303328.92395,6478921953.64636,9011417532.04872,9653847195.70815
1.57,-240,-80,3474754026.0297,3738839978.89455,6322769999.87301,6547585722.58044,9215963079.05569,9903663217.44125
1.57,-240,-60,3270798936.23048,3577964840.69201,6297658858.87989,6615101480.50558,9408101335.0404,10140707224.7098
1.57,-240,-40,3100163452.13685,3432372106.52232,6285661765.80437,6667985263.46306,9544661187.66349,10331204423.4481
1.57,-240,-20,2981739898.4933,3327436160.96152,6293117232.53459,6708574520.07542,9606565924.71606,10466983481.9802
1.57,-240,0,2924925426.50591,3274138490.36892,6315113966.87417,6733220825.14092,9587447285.94553,10515595637.963
1.57,-240,20,2940045065.79922,3286851170.68103,6353142644.72205,6755844626.90502,9500520710.52165,10473976103.5146
1.57,-240,40,3015083522.12724,3355084730.98997,6396080880.95254,6748302839.1256,9346471836.03222,10311185281.7996
1.57,-240,60,3145371468.32753,3478883108.8304,6450536266.79316,6734966088.28418,9168958896.50396,10079875874.3065
1.57,-240,80,3315189675.8347,3646184106.166,6523214808.60063,6707532472.80339,8987968668.57754,9813046858.05225
1.57,-240,100,3499024353.01515,3831557420.21299,6589436893.87518,6656682952.28259,8810283580.19611,9518312544.31347
1.57,-240,120,3686391968.02222,4019983665.3071,6557678213.25367,6688055180.75226,8668747760.68906,9252502682.67158
1.57,-240,140,3855814637.1838,4181974260.22679,6467530182.3227,6747691873.72181,8555755076.19917,9038106352.06159
1.57,-240,160,3994472401.25072,4288771286.7417,6374428429.5741,6777679063.90825,8473667366.42125,8924445280.31541
1.57,-240,180,4088229459.33431,4327281265.61093,6319744543.45798,6757105948.31924,8454597494.06182,8927955332.2432
1.57,-240,200,4117293210.48587,4284776167.74287,6314883698.7094,6684512392.90702,8512046734.80769,9033690708.11086
1.57,-240,220,4062377636.67746,4178504064.72849,6352127785.30376,6580218346.43107,8640083138.5292,9206785286.79892
1.57,-240,240,3904917556.25867,4047382990.50383,6403908991.58571,6464626276.96952,8809324442.63799,9407027473.51338
1.57,-240,260,3695818931.19677,3902782186.76006,6378305647.18881,6478931564.91852,9011422716.23703,9653850403.85991
1.57,-240,280,3474266205.76798,3737332612.07415,6323249937.3389,6543751511.65748,9215300877.29496,9903299394.99262
1.57,-240,300,3270798936.23048,3577964840.69201,6297658858.87989,6615101480.50558,9408101335.0404,10140707224.7098
1.57,-240,320,3100101030.87402,3431871994.01735,6285621509.51065,6666912837.0034,9544444843.57153,10330774657.0377
1.57,-240,340,2976860742.17546,3318845686.73674,6285061393.99893,6686957486.00196,9596261646.3612,10437782429.7634
1.57,-240,360,2924925426.50591,3274138490.36892,6315113966.87417,6733220825.14092,9587447285.94553,10515595637.963
1.57,-220,-360,3081328514.07942,3485727575.81456,6267254906.6474,6652221859.0671,9453573547.16728,10447379788.4074
1.57,-220,-340,3099653124.48715,3504023844.12089,6300852614.49389,6675197471.69337,9383019754.57334,10400273277.4147
1.57,-220,-320,3179479752.77424,3569137983.27931,6342733831.16058,6674251874.89038,9243399160.65154,10223559476.2262
1.57,-220,-300,3312215276.20111,3687383592.47098,6404308506.54885,6665385686.38197,9069122734.39448,9976805318.60012
1.57,-220,-280,3478417534.90345,3828909962.11223,6462815236.18378,6634493130.00389,8858703166.02512,9663572921.56698
1.57,-220,-260,3671483723.47763,4011769134.63521,6510895397.59509,6668080707.97268,8705152985.74286,9360569996.44945
1.57,-220,-240,3850309383.47252,4176648799.14111,6461218583.81912,6741682803.09726,8541772502.77482,9031472589.20685
1.57,-220,-220,4026689210.3126,4330825122.49785,6390703228.66881,6855848794.3323,8449599854.13775,8766210066.02029
1.57,-220,-200,4154372618.89694,4427664204.90418,6300446265.66458,6928527579.63251,8358327468.0299,8595260313.12722
1.57,-220,-180,4256294343.1752,4466089872.76687,6264092185.366,6955479202.87696,8319340962.54934,8620691169.34933
1.57,-220,-160,4284142622.76215,4398459630.21566,6252814510.39935,6859382184.99298,8348473762.0456,8733551091.38758
1.57,-220,-140,4253796195.10352,4255170612.35465,6284529901.22279,6711933900.22158,8464402593.9279,8930335324.17564
1.57,-220,-120,4061642028.20839,4177645609.6722,6349172487.75408,6580099964.23158,8638572302.37145,9203652707.93043
1.57,-220,-100,3838011147.97274,4054035980.36102,6386117788.81515,6486043406.92946,8834183647.80625,9489582139.47309
1.57,-220,-80,3615112572.72364,3907241649.58657,6339542830.37261,6507310432.45071,9037252751.93587,9779019301.8809
1.57,-220,-60,3411917848.88762,3760249578.49921,6290078071.34926,6559574949.07505,9226818754.35721,10044232522.9245
1.57,-220,-40,3245777758.61645,3629730473.91248,6263545054.07144,6602212248.41123,9372462891.51163,10262558273.5315
1.57,-220,-20,3133361592.89274,3535866176.42331,6257413946.45352,6637790839.52365,9454037883.05024,10411592232.3874
1.57,-220,0,3081328514.07942,3485727575.81456,6267254906.6474,6652221859.0671,9453573547.16728,10447379788.4074
1.57,-220,20,3099164221.93405,3504666130.16604,6301477902.3261,6675370609.89507,9381343520.18253,10398102780.113
1.57,-220,40,3179270202.99318,3569058370.10569,6342276721.76888,6674159424.53161,9243055790.08976,10223544028.8119
1.57,-220,60,3312215276.20111,3687383592.47098,6404308506.54885,6665385686.38197,9069122734.39448,9976805318.60012
1.57,-220,80,3478417534.90354,3828909962.11163,6462815236.18385,6634493130.01912,8858703140.67593,9663572559.52971
1.57,-220,100,3670894868.18608,4012030822.00344,6511542472.28501,6667970973.38441,8704597344.74284,9358975295.72536
1.57,-220,120,3850309383.47244,4176648799.14084,6461218583.65411,6741682804.36019,8541772448.19546,9031472969.12886
1.57,-220,140,4026643016.68807,4330875594.1839,6390625508.46345,6855842311.6696,8449394773.84234,8766120439.17398
1.57,-220,160,4154857774.8776,4427777230.3447,6302031400.44023,6928587583.34933,8359648879.74339,8593944149.35503
1.57,-220,180,4256294343.1752,4466089872.76687,6264092185.366,6955479202.87696,8319340962.54934,8620691169.34933
1.57,-220,200,4284132934.14777,4398514623.68397,6252826136.29807,6859420375.44136,8348325152.36315,8733393147.85649
1.57,-220,220,4253796195.1038,4255170612.35395,6284529901.305,6711933900.81555,8464402585.41038,8930336573.20914
1.57,-220,240,4061631604.59713,4177668798.75181,6349228451.40031,6580153632.09273,8638644429.00904,9203547026.78116
1.57,-220,260,3838179791.32637,4053896972.54742,6386357867.08642,6485537891.44563,8834145173.9859,9489643612.05838
1.57,-220,280,3614904473.86367,3903617310.29743,6336313108.70437,6504235149.51591,9035171589.70638,9771150350.89112
1.57,-220,300,3411917848.88762,3760249578.49921,6290078071.34926,6559574949.07505,9226818754.35721,10044232522.9245
1.57,-220,320,3246124279.88444,3629775303.15992,6264371855.03211,6603051569.13523,9372945615.51999,10262009497.2968
1.57,-220,340,3133361592.89281,3535866176.42392,6257413946.43872,6637790839.14911,9454037460.1098,10411438779.2003
1.57,-220,360,3081328514.07942,3485727575.81456,6267254906.6474,6652221859.0671,9453573547.16728,10447379788.4074
1.57,-200,-360,3186484294.67297,3634965782.68897,6234243425.94101,6606504675.91896,9369972045.65606,10421014380.9501
1.57,-200,-340,3210781837.91393,3653086975.49676,6254146795.82293,6612019579.09796,9313974017.22765,10355572281.2042
1.57,-200,-320,3297132543.38103,3725256178.87419,6295320923.06526,6614094816.07228,9189397021.27603,10185248307.0607
1.57,-200,-300,3435472649.01618,3836597902.54502,6348604387.17022,6605993066.73289,9017687269.94679,9925386586.18173
1.57,-200,-280,3612280760.08704,3979933419.91984,6406394877.8675,6608230141.65903,8826550148.41324,9616083184.256
1.57,-200,-260,3808884765.68124,4143619895.71185,6429997107.04195,6668471979.30804,8647007988.79279,9283979507.48694
1.57,-200,-240,3995163867.54167,4289939691.23048,6375434975.41508,6779260800.15408,8475956303.57603,8923977856.72853
1.57,-200,-220,4162584101.76417,4433718988.72172,6308503001.7925,6936919378.1601,8369920564.99828,8606453907.29913
1.57,-200,-200,4289143056.83469,4533006140.85487,6244858686.49288,7083941176.29146,8323588286.19419,8348559285.051
1.57,-200,-180,4349957160.37637,4556418149.58396,6198568922.32513,7122798127.30242,8202436757.13822,8350783404.06067
1.57,-200,-160,4356001305.076,4505163314.13533,6206414725.22591,7030207221.442,8225833346.56603,8490566129.37474
1.57,-200,-140,4283766441.90473,4398764414.14709,6254807045.32517,6858621637.95107,8346907080.83022,8733953581.75088
1.57,-200,-120,4117797577.63496,4287381719.36621,6317883090.55113,6689855438.38822,8514182899.20339,9039946474.23501
1.57,-200,-100,3904404033.69928,4154797190.15017,6357949685.35204,6554027958.83331,8701440310.25735,9355976314.28065
1.57,-200,-80,3688981910.23437,4019045840.31668,6346372765.68857,6520584851.05264,8908941068.52714,9681209891.51153
1.57,-200,-60,3492739933.35844,3877011338.49138,6293396105.33314,6542917861.36929,9098135995.89521,9971559635.48338
1.57,-200,-40,3334156400.43941,3755697020.12869,6252829878.48739,6569274516.82821,9251730267.74227,10207786681.5979
1.57,-200,-20,3228728324.71827,3672131151.42167,6235111456.74216,6593498045.29647,9349602340.88883,10371514200.9662
1.57,-200,0,3186484294.67297,3634965782.68897,6234243425.94101,6606504675.91896,9369972045.65606,10421014380.9501
1.57,-200,20,3210781837.91381,3653086975.49674,6254146795.82217,6612019579.09197,9313974043.01687,10355571651.8522
1.57,-200,40,3296888189.1522,3725142899.34884,6294981406.51039,6614283467.90098,9189373684.51387,10184650167.4553
1.57,-200,60,3435472649.01618,3836597902.54502,6348604387.17022,6605993066.73289,9017687269.94679,9925386586.18173
1.57,-200,80,3612280760.08648,3979933419.91995,6406394877.82713,6608230141.38238,8826549955.73148,9616083573.71774
1.57,-200,100,3804737376.8703,4134126471.18003,6417972478.45934,6659496809.59407,8634567282.28387,9271969258.03303
1.57,-200,120,3993490347.49228,4289779031.76462,6375813500.61275,6778139804.93147,8472563064.69271,8924519015.74321
1.57,-200,140,4161182115.56972,4433495056.25605,6306929231.61865,6936658125.22937,8367098777.52866,8605627410.5082
1.57,-200,160,4289160189.38811,4532945291.79701,6244782931.59183,7083945350.91486,8323497137.70202,8348579733.55557
1.57,-200,180,4349957160.37637,4556418149.58396,6198568922.32513,7122798127.30242,8202436757.13822,8350783404.06067
1.57,-200,200,4356001305.07622,4505163314.13612,6206414725.22607,7030207221.14235,8225833345.47129,8490565595.20964
1.57,-200,220,4284253462.85151,4399101713.01574,6254619585.97984,6858318303.48627,8348679358.63333,8734664572.44799
1.57,-200,240,4117797592.82035,4287381490.07116,6317883026.14159,6689855570.96604,8514182862.99745,9039945984.63999
1.57,-200,260,3904404033.69933,4154797190.15022,6357949684.32551,6554027958.28848,8701440354.21128,9355977503.71909
1.57,-200,280,3687676842.5315,4012587832.44134,6341652019.67222,6511887988.23945,8902122535.93819,9670754318.38453
1.57,-200,300,3492739933.35844,3877011338.49138,6293396105.33314,6542917861.36929,9098135995.89521,9971559635.48338
1.57,-200,320,3334079515.29572,3754751433.01595,6251069083.61105,6567056772.31706,9251654185.75395,10205989854.0351
1.57,-200,340,3229118967.28755,3672933870.34906,6235572110.47332,6593131307.63591,9349471258.82603,10372033718.6896
1.57,-200,360,3186484294.67297,3634965782.68897,6234243425.94101,6606504675.91896,9369972045.65606,10421014380.9501
1.57,-180,-360,3222764029.80009,3686426481.25929,6222598255.08523,6585842843.27151,9340086169.70426,10407757725.1178
1.57,-180,-340,3256251448.51344,3713913046.28869,6231991322.4419,6586239014.29639,9301887173.4491,10349760435.3027
1.57,-180,-320,3350749382.96891,3785651746.52976,6258933600.03117,6566844574.78631,9187576688.97802,10173374074.0332
1.57,-180,-300,3499148520.52252,3903789544.18923,6310624666.72816,6559832904.4924,9025744376.33396,9924528455.68804
1.57,-180,-280,3683109501.73165,4041823175.58556,6359933981.2866,6558037780.04114,8829571432.96065,9612783385.22761
1.57,-180,-260,3891444558.52084,4195250006.68651,6373821250.3869,6629937466.59109,8640978091.82611,9288164398.35484
1.57,-180,-240,4090874775.08806,4335619262.87133,6328166297.22232,6767861815.78315,8463529668.81247,8940110890.3641
1.57,-180,-220,4247675992.11433,4455834498.66872,6252255627.84407,6937686636.93569,8309129742.5468,8603232975.73416
1.57,-180,-200,4351651890.62243,4559070499.03252,6202256806.53085,7125938851.18055,8204015065.34589,8352232167.17259
1.57,-180,-180,4386777775.49389,4597020192.82521,6174412708.12183,7212489414.6287,8141040121.39136,8266552817.15837
1.57,-180,-160,4348423799.92302,4555340907.44757,6198739392.5758,7119474129.51064,8200476007.87383,8345610439.4349
1.57,-180,-140,4243818326.11358,4451435457.69197,6246461560.16123,6931239367.34523,8308717580.98001,8595431094.60228
1.57,-180,-120,4090366867.38106,4335520194.11117,6327545003.30491,6768208383.52663,8461732771.4186,8940411754.52414
1.57,-180,-100,3889980212.59216,4192449727.21475,6370848719.3307,6627438925.50147,8636838952.24416,9283513067.62601
1.57,-180,-80,3685753734.2871,4047672377.15826,6365346776.88083,6565729642.18271,8837787891.03689,9625759164.14481
1.57,-180,-60,3499121652.0391,3903695272.85197,6310743688.61476,6559753199.77729,9025767242.68521,9925010566.42129
1.57,-180,-40,3351591132.76084,3789345123.56397,6263263986.77,6573790706.77162,9189950482.9355,10179242955.9577
1.57,-180,-20,3256490199.37902,3713873030.02502,6231408627.56758,6584476788.54454,9302419930.05829,10350883892.579
1.57,-180,0,3222764029.80009,3686426481.25929,6222598255.08523,6585842843.27151,9340086169.70426,10407757725.1178
1.57,-180,20,3255861791.65605,3711113468.67646,6229305226.61969,6581759322.96946,9299283847.60361,10345179485.4362
1.57,-180,40,3351419802.52286,3790521976.16251,6263779285.75518,6575044371.74125,9189651081.95766,10180405330.6752
1.57,-180,60,3499148520.52252,3903789544.18923,6310624666.72816,6559832904.4924,9025744376.33396,9924528455.68804
1.57,-180,80,3684713520.30437,4044310212.13295,6361904264.558,6561018825.75155,8833849929.53247,9617718803.23156
1.57,-180,100,3890050926.18344,4193574052.45852,6370789722.09847,6629614011.03312,8637827589.16506,9285941063.98848
1.57,-180,120,4090874775.08817,4335619262.87138,6328166297.07945,6767861815.89293,8463529532.94854,8940111106.02564
1.57,-180,140,4247675992.1139,4455834498.6679,6252255624.68829,6937686660.87302,8309128780.05744,8603237627.93787
1.57,-180,160,4352781379.99826,4559534215.0924,6203003603.73424,7124536872.81582,8204089122.81372,8357578874.90463
1.57,-180,180,4386777775.49389,4597020192.82521,6174412708.12183,7212489414.6287,8141040121.39136,8266552817.15837
1.57,-180,200,4353712502.88817,4560783891.68926,6201731950.55653,7127069634.10542,8204641246.79286,8357118401.533
1.57,-180,220,4243818326.11383,4451435457.69222,6246461560.16109,6931239367.33112,8308717582.88283,8595431089.20621
1.57,-180,240,4090390273.62844,4335691214.86296,6327880579.43821,6767305414.9986,8462136533.25692,8939282084.67801
1.57,-180,260,3889953637.39619,4192430854.513,6370619013.18684,6627549829.31485,8636525409.61573,9283729715.12592
1.57,-180,280,3685199190.04394,4045594088.13055,6362461472.06446,6563494100.22814,8835696813.0571,9621459737.48398
1.57,-180,300,3499121652.0391,3903695272.85197,6310743688.61476,6559753199.77729,9025767242.68521,9925010566.42129
1.57,-180,320,3350812064.66987,3783776838.77085,6256967926.05466,6567228699.49751,9189034494.53076,10168710254.6571
1.57,-180,340,3256469156.05032,3713865257.45192,6231409259.93398,6584397258.6776,9302470418.57163,10350900232.9122
1.57,-180,360,3222764029.80009,3686426481.25929,6222598255.08523,6585842843.27151,9340086169.70426,10407757725.1178
1.57,-160,-360,3186579475.78848,3634788324.14534,6234944604.24102,6606609664.40765,9369721515.91218,10420904984.7778
1.57,-160,-340,3228804474.22665,3671284537.26958,6233458449.23524,6591633757.91827,9349349285.10105,10368791212.8932
1.57,-160,-320,3330754486.53837,3736452808.97339,6236642046.01763,6543849505.85866,9236517357.5665,10170889063.0011
1.57,-160,-300,3489663557.47268,3867384976.15515,6284594145.16871,6528920258.49058,9087614882.87627,9952456861.40592
1.57,-160,-280,3686862691.52339,4013076066.08277,6340894168.98067,6512904760.55568,8900579927.40847,9669819936.71866
1.57,-160,-260,3903588295.13312,4156269364.52992,6357944881.07222,6556412023.43105,8702168421.60247,9354039535.53987
1.57,-160,-240,4115561137.42285,4285483062.79819,6312668458.69915,6688431577.92458,8510976431.09634,9036545520.92209
1.57,-160,-220,4281581384.38972,4395178547.20223,6250420557.56156,6854038986.63244,8345076712.13492,8728109600.71192
1.57,-160,-200,4359232257.05316,4507478346.92573,6208076563.79508,7032253494.69759,8229244184.53344,8496676682.45573
1.57,-160,-180,4353279582.17309,4560475164.16193,6202998529.22112,7125356766.93349,8205845741.26184,8359346191.07348
1.57,-160,-160,4288691933.31161,4533717074.13205,6243229875.9173,7083962151.88685,8323397536.58614,8348842349.47362
1.57,-160,-140,4162296623.2757,4434386715.28351,6310222664.52818,6937907880.28135,8370378859.97768,8605088377.60065
1.57,-160,-120,3996192475.07437,4292607803.39076,6377692149.51626,6780745684.79507,8478451507.0993,8927326991.19945
1.57,-160,-100,3804543070.64686,4134440465.56543,6417739862.56592,6659965627.07441,8634496104.70984,9270407119.00715
1.57,-160,-80,3611567124.18632,3979491059.22647,6405983604.17209,6607282714.75611,8824858995.03119,9616548250.95281
1.57,-160,-60,3435409025.28887,3836554129.06874,6349184080.64653,6604520385.4803,9016703314.04937,9927073068.61004
1.57,-160,-40,3296987984.36047,3725439215.12435,6295999103.83823,6614054530.38648,9189221328.83941,10185375516.1168
1.57,-160,-20,3211181176.60973,3657203402.31281,6258144928.93922,6618708974.20088,9315191549.32529,10364864115.6861
1.57,-160,0,3186579475.78848,3634788324.14534,6234944604.24102,6606609664.40765,9369721515.91218,10420904984.7778
1.57,-160,20,3229384806.81331,3673199928.86313,6235298628.24011,6594363327.74894,9349621708.4878,10373715649.1652
1.57,-160,40,3330754486.53879,3736452808.97366,6236642046.01496,6543849505.85487,9236517351.86189,10170889019.0164
1.57,-160,60,3489663557.47268,3867384976.15515,6284594145.16871,6528920258.49058,9087614882.87627,9952456861.40592
1.57,-160,80,3688115790.14838,4018825548.31037,6347133570.35847,6520376859.17458,8907557908.52569,9680359329.1683
1.57,-160,100,3903599105.42812,4156265385.00946,6357936528.65567,6556401808.22253,8702170389.4387,9354028976.47804
1.57,-160,120,4115966132.67136,4285197190.19373,6313059511.74875,6686969934.5117,8510856178.13654,9036630547.52297
1.57,-160,140,4283187050.47923,4398346364.83117,6253773372.3144,6860039444.84915,8346777489.38016,8733831531.41127
1.57,-160,160,4359232257.0534,4507478346.92527,6208076563.79527,7032253494.69853,8229244184.41509,8496676684.70113
1.57,-160,180,4353279582.17309,4560475164.16193,6202998529.22112,7125356766.93349,8205845741.26184,8359346191.07348
1.57,-160,200,4288785440.70664,4533587188.35932,6244454573.90812,7084279224.44263,8323173986.39214,8348476095.92225
1.57,-160,220,4159645372.28656,4431968464.14143,6303987229.24977,6933911155.70851,8365981048.95523,8602542915.41558
1.57,-160,240,3990328898.93192,4284037599.41188,6369905294.95359,6770594433.16318,8468036489.54835,8916312242.05208
1.57,-160,260,3804607410.74072,4134603779.10786,6418063776.69055,6660167292.83762,8634642274.28832,9271898546.44534
1.57,-160,280,3611567124.18705,3979491059.22697,6405983604.16623,6607282714.72022,8824859034.02759,9616548173.84863
1.57,-160,300,3435409025.28887,3836554129.06874,6349184080.64653,6604520385.4803,9016703314.04937,9927073068.61004
1.57,-160,320,3296501417.04206,3723172912.05639,6294688993.36157,6610813629.32275,9188219636.48447,10181078287.3941
1.57,-160,340,3210197300.25406,3655256725.45124,6256519897.47407,6615532647.38691,9313035689.1007,10359019305.2983
1.57,-160,360,3186579475.78848,3634788324.14534,6234944604.24102,6606609664.40765,9369721515.91218,10420904984.7778
1.57,-140,-360,3082834209.32677,3491183152.27216,6270089707.43757,6660537512.31993,9456576791.03536,10459944031.6068
1.57,-140,-340,3133728274.01188,3536881232.63562,6258581311.29142,6638919876.22833,9454366116.66344,10414941229.514
1.57,-140,-320,3242846841.24506,3618285617.16536,6254230252.68967,6584645109.5244,9364029984.81177,10235773546.1023
1.57,-140,-300,3410185032.29539,3753810130.93603,6284295436.95473,6550633376.33899,9220669000.4365,10034467647.1076
1.57,-140,-280,3614478962.72898,3906448427.49374,6338155114.23292,6505910726.90427,9037085280.63078,9776987514.87195
1.57,-140,-260,3837278650.82227,4051150354.26608,6383438416.98472,6482569089.17879,8830094370.15572,9487670288.72049
1.57,-140,-240,4060320255.08302,4174197149.09881,6344835665.36254,6574859329.69977,8635885745.48505,9196725777.59305
1.57,-140,-220,4253934933.97911,4256119379.14052,6287343006.3466,6711263434.87157,8464397396.99814,8929132398.48725
1.57,-140,-200,4283192477.20887,4398694836.88536,6251348209.86116,6856650377.90397,8347209187.00554,8729437338.70436
1.57,-140,-180,4246715798.66133,4457350402.20797,6252499642.53629,6936226562.38954,8309162522.33351,8602352720.75653
1.57,-140,-160,4164987875.42338,4434901485.22802,6310108383.06456,6939821719.02706,8373928588.5752,8609579670.05723
1.57,-140,-140,4026364178.83557,4330413122.43622,6391131576.51157,6852698172.30298,8448350924.66172,8764461787.5236
1.57,-140,-120,3854169644.95073,4178269354.67494,6464275675.74627,6743419602.87939,8548188059.46392,9034455034.0768
1.57,-140,-100,3664834448.32777,4005969103.99264,6499632125.13733,6660686443.64733,8689881744.7055,9346181628.44466
1.57,-140,-80,3482113762.818,3839462260.50939,6471572025.80131,6651864942.42558,8880104510.80867,9681317776.21923
1.57,-140,-60,3310673502.31674,3684828794.82424,6400908556.68531,6659888042.84955,9064115622.06508,9971316758.23903
1.57,-140,-40,3179981704.59266,3573005377.65833,6345911169.39234,6678672873.54811,9246743938.66705,10230359142.2983
1.57,-140,-20,3099257340.92494,3503608627.79018,6298343867.98289,6674860356.44881,9382030543.66614,10395633491.6394
1.57,-140,0,3082834209.32677,3491183152.27216,6270089707.43757,6660537512.31993,9456576791.03536,10459944031.6068
1.57,-140,20,3133127418.14942,3534829766.03784,6256923108.07376,6635134261.80301,9452099680.84663,10410406794.5991
1.57,-140,40,3245311011.16,3627625507.55841,6261170669.37744,6599520175.36637,9369528317.65821,10260046370.4374
1.57,-140,60,3410185032.29539,3753810130.93603,6284295436.95473,6550633376.33899,9220669000.4365,10034467647.1076
1.57,-140,80,3614478962.72938,3906448427.49392,6338155116.78995,6505910729.81498,9037092299.29421,9777103464.74316
1.57,-140,100,3838548782.80526,4053547795.14447,6385791550.41976,6484718900.29404,8833045522.20666,9488522847.08132
1.57,-140,120,4059006364.05797,4171415163.29767,6342232972.90792,6570788951.81296,8634791498.65347,9190466009.57396
1.57,-140,140,4253015158.09581,4256117858.4643,6286295755.56819,6713360512.01841,8464080932.87455,8931323419.13076
1.57,-140,160,4283192477.20786,4398694836.88474,6251348216.52026,6856650390.34514,8347209326.79707,8729446049.16765
1.57,-140,180,4246715798.66133,4457350402.20797,6252499642.53629,6936226562.38954,8309162522.33351,8602352720.75653
1.57,-140,200,4164987870.25697,4434901461.74225,6310108376.34473,6939821699.34005,8373928518.7813,8609579236.87409
1.57,-140,220,4026383666.72042,4330518287.3649,6391301239.60567,6852623936.27988,8448508443.01516,8764441779.52574
1.57,-140,240,3853184622.0983,4178853395.06998,6460688168.62588,6746229875.39753,8549130192.1474,9034639413.42136
1.57,-140,260,3668572087.42276,4008437985.87315,6504560227.89577,6662621550.77047,8698238396.02534,9350880002.41518
1.57,-140,280,3482113789.16076,3839567144.64126,6471655296.04529,6651687619.69333,8879995070.81758,9681620385.80926
1.57,-140,300,3310673502.31674,3684828794.82424,6400908556.68531,6659888042.84955,9064115622.06508,9971316758.23903
1.57,-140,320,3180254896.30165,3572730221.08339,6346184320.94812,6677530578.50151,9246306598.98294,10231172658.6612
1.57,-140,340,3100289143.81069,3505373853.63923,6301134593.03799,6678098111.9956,9382930160.30634,10401654985.9479
1.57,-140,360,3082834209.32677,3491183152.27216,6270089707.43757,6660537512.31993,9456576791.03536,10459944031.6068
1.57,-120,-360,2923939482.83476,3269451871.79051,6311394956.98162,6721120415.93837,9583852109.99522,10499725592.9597
1.57,-120,-340,2982477893.08213,3327052346.92131,6293525921.39688,6706701060.38395,9605042214.4742,10465127830.141
1.57,-120,-320,3100112816.946,3431775477.66845,6284675904.05525,6664875246.9972,9543564937.5718,10328920528.4599
1.57,-120,-300,3270792193.32875,3576055438.29124,6295325731.77462,6613045540.43672,9407267951.7871,10135301505.0297
1.57,-120,-280,3474874355.31346,3737358372.48508,6321272545.8277,6547081279.46163,9215328007.42405,9901011113.69854
1.57,-120,-260,3696690658.71266,3904758932.0693,6384254492.66263,6481838233.20178,9014295769.57878,9663792868.00171
1.57,-120,-240,3904926018.40156,4047064636.42295,6404077407.34707,6464422164.03613,8809404786.26804,9407923970.73535
1.57,-120,-220,4061007190.30927,4176166051.62443,6348160931.12121,6578044340.98877,8637370277.13653,9202220190.90038
1.57,-120,-200,4116266199.05218,4286818627.75834,6315356259.59954,6690285677.20356,8511569771.42798,9038980472.43786
1.57,-120,-180,4090511683.91224,4335708311.8068,6328397862.01419,6767396389.1401,8462277438.16288,8939695749.39795
1.57,-120,-160,3992349059.95739,4287819154.07527,6373708686.23124,6775008704.96972,8472916215.54999,8921092178.57907
1.57,-120,-140,3861244377.90815,4185910425.72266,6473278354.38131,6756131484.094,8563570926.30872,9047113375.44502
1.57,-120,-120,3688617210.13739,4021262910.2039,6563198239.79592,6687981515.76597,8674170453.67813,9255828272.48097
1.57,-120,-100,3501024986.09602,3833030843.10487,6591279258.10232,6659911525.12598,8816214962.31938,9522803690.34716
1.57,-120,-80,3311554472.43394,3642438713.87641,6519049947.84312,6698677909.31534,8977494196.81961,9802194211.04214
1.57,-120,-60,3143877408.67633,3476474587.73037,6450869060.56137,6728861504.77927,9164707450.84502,10070349294.1749
1.57,-120,-40,3016259725.64261,3356159372.15103,6396305129.63091,6752773810.37406,9350079436.47767,10314214434.2098
1.57,-120,-20,2938222027.17532,3283790244.46664,6351175910.60305,6749971655.07075,9498144858.41639,10463900763.2882
1.57,-120,0,2923939482.83476,3269451871.79051,6311394956.98162,6721120415.93837,9583852109.99522,10499725592.9597
1.57,-120,20,2981221710.6052,3325241105.86191,6290867428.96037,6702705255.64751,9604244686.7296,10461450524.4301
1.57,-120,40,3100083247.51183,3431862697.83857,6284869650.70687,6665143456.2096,9543638607.29279,10328789268.5857
1.57,-120,60,3270792193.32875,3576055438.29124,6295325731.77462,6613045540.43672,9407267951.7871,10135301505.0297
1.57,-120,80,3474147945.80828,3736994683.85212,6320159466.2061,6544613303.60919,9214730498.51969,9898423210.47255
1.57,-120,100,3696344590.37873,3904882340.05528,6384265079.48994,6481142591.22598,9013874603.51707,9663787618.03105
1.57,-120,120,3904903309.77879,4047114499.22917,6404138643.69434,6464657202.12071,8809475820.64133,9408076308.63552
1.57,-120,140,4061007190.30939,4176166051.62529,6348160733.09333,6578043729.73159,8637360533.73728,9202608942.91131
1.57,-120,160,4116266199.05226,4286818627.75848,6315356257.59013,6690285677.96251,8511569802.6124,9038982962.42176
1.57,-120,180,4090511683.91224,4335708311.8068,6328397862.01419,6767396389.1401,8462277438.16288,8939695749.39795
1.57,-120,200,3994291253.65008,4291986249.67333,6376328190.80279,6780025192.04758,8475944848.23272,8925877627.91832
1.57,-120,220,3859159231.21354,4184042539.88957,6470200827.31493,6752615578.58675,8560608026.38374,9042709872.86881
1.57,-120,240,3688589064.91923,4021240773.57587,6563260517.42945,6687863532.19821,8674196352.51935,9255761035.19789
1.57,-120,260,3501103656.57197,3832948903.05066,6591204316.13903,6659999688.39784,8815967190.59849,9522927526.12231
1.57,-120,280,3309144056.24461,3639558464.14017,6516072371.90695,6691267984.5915,8970186211.70523,9797281218.31122
1.57,-120,300,3143877408.67633,3476474587.73037,6450869060.56137,6728861504.77927,9164707450.84502,10070349294.1749
1.57,-120,320,3016482506.64473,3355479257.19621,6395597721.02836,6753045705.32702,9351262509.86164,10314086661.5833
1.57,-120,340,2938153513.68648,3283054080.68732,6350697895.28934,6749472891.08413,9496558719.25952,10465782049.9599
1.57,-120,360,2923939482.83476,3269451871.79051,6311394956.98162,6721120415.93837,9583852109.99522,10499725592.9597
1.57,-100,-360,2733121795.87883,3012477913.88826,6358696697.08572,6811172580.84553,9755617574.22061,10584832100.2893
1.57,-100,-340,2792957234.33321,3073624470.97282,6334071870.05786,6791305534.31838,9800805858.35907,10530184197.6931
1.57,-100,-320,2915476706.08263,3189291152.57116,6313418119.41474,6745331623.49763,9754123255.11452,10397111266.7342
1.57,-100,-300,3085477096.58289,3344932223.16149,6302455531.28454,6677479406.62264,9617464215.62136,10220923828.212
1.57,-100,-280,3290508818.10318,3535439051.03232,6313622917.13118,6618383120.08627,9433228686.69668,10047379166.0193
1.57,-100,-260,3504165673.56682,3729200266.72216,6342499757.38037,6550321081.28191,9223146925.47763,9856948400.12537
1.57,-100,-240,3693967561.69398,3898726491.02046,6374876602.22464,6472258216.95692,9006311309.4704,9644789874.89742
1.57,-100,-220,3837750025.44413,4052283808.8706,6383953983.81881,6483661801.17535,8831643817.86567,9486152578.31562
1.57,-100,-200,3904236720.25536,4160778648.80664,6361386550.01157,6560205726.01596,8704961197.45306,9361790486.68236
1.57,-100,-180,3888703268.24025,4193737903.00389,6370121939.20368,6629944972.53358,8637342513.62381,9286444918.27706
1.57,-100,-160,3806843429.1942,4140818472.07143,6425771712.39766,6666092085.22009,8640594117.94314,9281275340.344
1.57,-100,-140,3667784516.28031,4009933719.7518,6505374201.25789,6665710048.95806,8697309680.69692,9356424872.78341
1.57,-100,-120,3501932213.35294,3834552223.55744,6592044701.32793,6661851613.84542,8818952859.38612,9524951322.60128
1.57,-100,-100,3311776412.01357,3625856259.28866,6578139643.5416,6707719232.38766,8953394234.7743,9737139873.42623
1.57,-100,-80,3124810264.12988,3419205037.23669,6531430572.42779,6767040268.93027,9121839655.63332,9981666712.01078
1.57,-100,-60,2956724191.61218,3237020869.47944,6480280894.70788,6804751963.29173,9305229768.59822,10222110809.4321
1.57,-100,-40,2823691354.95815,3098891872.26118,6432965243.33544,6818716851.23113,9486724416.20531,10424960712.3479
1.57,-100,-20,2746974355.46919,3024180967.71364,6396114909.45078,6833102215.93674,9650544445.66311,10563346090.3391
1.57,-100,0,2733121795.87883,3012477913.88826,6358696697.08572,6811172580.84553,9755617574.22061,10584832100.2893
1.57,-100,20,2790721099.95951,3066583593.61425,6326281165.18552,6773998315.87509,9789742711.1544,10511284473.4217
1.57,-100,40,2913462306.42422,3185258669.11287,6307958989.24594,6735414162.3551,9748209082.48294,10385610161.5025
1.57,-100,60,3085477096.58289,3344932223.16149,6302455531.28454,6677479406.62264,9617464215.62136,10220923828.212
1.57,-100,80,3289100491.11766,3532373988.74303,6311798481.33999,6614156421.85972,9430124083.24529,10039826221.1719
1.57,-100,100,3504165229.87635,3729225055.7772,6342488014.06332,6550392038.52369,9223165649.21318,9856971582.32493
1.57,-100,120,3696521997.32496,3903946394.38919,6382919036.44967,6479516099.4389,9013192400.75942,9659637028.03123
1.57,-100,140,3838357738.23427,4051841419.85075,6384298537.57485,6484682043.70485,8833021709.19882,9485830827.3203
1.57,-100,160,3904282572.54288,4160910375.07711,6361057788.92247,6561438703.63548,8705191061.67097,9362992859.85803
1.57,-100,180,3888703268.24025,4193737903.00389,6370121939.20368,6629944972.53358,8637342513.62381,9286444918.27706
1.57,-100,200,3806900485.30223,4140728614.28184,6425787012.19248,6666097555.54551,8640537408.77993,9281415102.5929
1.57,-100,220,3667784516.28116,4009933719.75207,6505374200.92026,6665710048.335,8697309323.36497,9356424118.22311
1.57,-100,240,3493650143.02645,3827125383.30265,6581209966.05577,6648314627.67443,8797113708.21111,9509255800.94425
1.57,-100,260,3308919420.09816,3623305665.61339,6576027419.5329,6700796317.16473,8945083406.44047,9730534019.52564
1.57,-100,280,3127234639.01668,3420891430.91969,6534386438.3596,6772435995.53688,9128850225.77464,9987637915.38406
1.57,-100,300,2956724191.61218,3237020869.47944,6480280894.70788,6804751963.29173,9305229768.59822,10222110809.4321
1.57,-100,320,2823691354.95818,3098891872.26101,6432965243.33509,6818716851.22943,9486724418.65061,10424960623.549
1.57,-100,340,2746946339.23539,3024160839.83481,6395728873.1061,6833023416.27803,9650595156.02472,10562801702.9239
1.57,-100,360,2733121795.87883,3012477913.88826,6358696697.08572,6811172580.84553,9755617574.22061,10584832100.2893
1.57,-80,-360,2530456220.96744,2736673370.91257,6400863958.93193,6899807353.72131,9955360784.94889,10680274885.3567
1.57,-80,-340,2583404044.11725,2794771117.75573,6368280211.52465,6856432574.81136,10015780657.8946,10571622278.3631
1.57,-80,-320,2707233649.53308,2921970896.03194,6340113640.53719,6810926746.64377,9991196822.5833,10429934124.8765
1.57,-80,-300,2880660818.56678,3096847301.55062,6315591849.65911,6748113494.42723,9850783060.10357,10289277940.6364
1.57,-80,-280,3086835691.68576,3319212663.71987,6317557422.33339,6698652602.40682,9664461489.79891,10189170704.9092
1.57,-80,-260,3290929924.50589,3537038662.66333,6315865537.56236,6621521738.24857,9435132177.27417,10050600581.6672
1.57,-80,-240,3475216467.07533,3736990971.35224,6323640126.98607,6546565290.80111,9216108000.73643,9901846099.94132
1.57,-80,-220,3615302604.71772,3908972408.17346,6340077301.06714,6508036456.89488,9037312248.06802,9779930259.51039
1.57,-80,-200,3687311310.96817,4017211763.23525,6345377259.00756,6518303026.44721,8906644528.04006,9677142626.5581
1.57,-80,-180,3683175291.51212,4043252048.46497,6361953871.48811,6559663834.99877,8831817376.31259,9616106195.244
1.57,-80,-160,3612151408.86724,3980674986.65141,6406692743.97782,6608789397.97268,8827429768.76986,9615546858.82181
1.57,-80,-140,3480857293.5747,3838599258.72533,6469975202.65903,6648700363.12595,8875922342.87346,9675811588.16585
1.57,-80,-120,3309518922.82399,3640442514.6174,6517049856.11649,6694775562.22602,8973572868.26914,9794718157.42165
1.57,-80,-100,3127668788.5194,3422318427.01114,6533837050.9738,6772497584.11985,9130175185.72726,9991980440.6015
1.57,-80,-80,2938952111.33702,3194297124.13066,6520817363.61008,6831262365.06507,9297679345.12148,10196270528.2525
1.57,-80,-60,2767812722.13236,2991750088.92312,6496448204.55473,6881599296.85447,9486002521.09434,10405065809.6843
1.57,-80,-40,2631000786.88631,2838035634.18005,6464372040.7061,6904683131.29003,9665256888.34727,10577082401.5395
1.57,-80,-20,2543665983.66598,2746186389.28959,6427396902.59776,6895147829.96456,9817750961.35844,10667406157.5556
1.57,-80,0,2530456220.96744,2736673370.91257,6400863958.93193,6899807353.72131,9955360784.94889,10680274885.3567
1.57,-80,20,2583419415.72798,2794756778.79739,6368359422.48802,6856450975.56567,10015810576.0234,10571797135.3935
1.57,-80,40,2709156942.98963,2924712986.26368,6343427777.28481,6814976397.16519,9994776931.80315,10438408730.7437
1.57,-80,60,2880660818.56678,3096847301.55062,6315591849.65911,6748113494.42723,9850783060.10357,10289277940.6364
1.57,-80,80,3086414473.03314,3319178734.70085,6317922242.39656,6698624145.76391,9664402635.00042,10189253784.5155
1.57,-80,100,3289900036.11262,3533947768.95913,6312725077.58713,6616385015.5427,9431044046.72861,10046005602.7081
1.57,-80,120,3473889762.32697,3734788930.2268,6319334568.67562,6542596482.59043,9214138326.90798,9892645063.55154
1.57,-80,140,3613966415.02833,3902140127.88653,6333065297.76414,6501281351.0405,9031682527.07844,9768204124.7273
1.57,-80,160,3687495009.30184,4019420584.07449,6348187917.46401,6520868760.71756,8907721349.20624,9682555019.65548
1.57,-80,180,3683175291.51212,4043252048.46497,6361953871.48811,6559663834.99877,8831817376.31259,9616106195.244
1.57,-80,200,3612044960.59302,3980849422.9186,6406886499.52336,6609840830.05544,8827222172.44666,9616355882.85705
1.57,-80,220,3481341641.7845,3840345462.24303,6471916778.35983,6651432454.89394,8878334442.07587,9681168728.78684
1.57,-80,240,3315189897.29191,3645514128.36146,6522624658.38171,6709377475.50505,8988597940.47797,9811248294.05609
1.57,-80,260,3127688317.19339,3422288949.65977,6533674463.57705,6772540708.39151,9130147277.88357,9991955888.47263
1.57,-80,280,2938952111.33677,3194297124.13122,6520817363.69523,6831262365.93034,9297679674.42643,10196271104.3237
1.57,-80,300,2767812722.13236,2991750088.92312,6496448204.55473,6881599296.85447,9486002521.09434,10405065809.6843
1.57,-80,320,2630951823.10623,2837942831.43484,6464307250.06917,6904528874.03599,9664788817.85587,10577430899.6712
1.57,-80,340,2543880097.40486,2746195035.27152,6426995587.92923,6895827906.66699,9817069588.29739,10667817189.9216
1.57,-80,360,2530456220.96744,2736673370.91257,6400863958.93193,6899807353.72131,9955360784.94889,10680274885.3567
1.57,-60,-360,2335076567.12474,2466514707.96749,6432360617.06684,6960660223.55647,10141676206.6381,10775918194.7423
1.57,-60,-340,2388373780.88776,2529254737.58521,6404459925.08575,6930860006.4053,10229311425.3758,10640706960.9906
1.57,-60,-320,2511651475.88264,2669777632.17355,6377405058.81435,6884505016.18309,10252472414.741,10462556437.3523
1.57,-60,-300,2686489231.92382,2873606818.58732,6353251066.76841,6839296210.44751,10111745008.2877,10371205449.1266
1.57,-60,-280,2881859404.26477,3100378326.11585,6321563790.99382,6754957734.9472,9859921240.2722,10298133034.7843
1.57,-60,-260,3085966984.34112,3347114969.16985,6303939313.1907,6682089204.01718,9620806436.50095,10223753016.2781
1.57,-60,-240,3270520993.97571,3576699779.67329,6295868838.85897,6614464897.18339,9405052033.22847,10139738456.0479
1.57,-60,-220,3411245154.95661,3754894672.48448,6285226651.77184,6552331742.08261,9221381588.83063,10036140637.4218
1.57,-60,-200,3491697757.7737,3878954054.4346,6295247833.09315,6542338249.35789,9098463371.51661,9973444215.55675
1.57,-60,-180,3499324610.16836,3902370369.75603,6307277947.31984,6556738826.54897,9025896113.33032,9920785318.94859
1.57,-60,-160,3435942699.40394,3838505375.18093,6349921233.73595,6607592339.8344,9019228832.42484,9927579354.62695
1.57,-60,-140,3311039965.7219,3685949323.35318,6400826745.43367,6662475836.33729,9066354413.92605,9974845946.90524
1.57,-60,-120,3147702720.86553,3481994447.09992,6455604970.69831,6742195298.72606,9175754120.07578,10087842684.9982
1.57,-60,-100,2957905828.3476,3239015240.30646,6482685420.82059,6808895227.18185,9310702151.4195,10229624570.2842
1.57,-60,-80,2767440469.82788,2991761860.32177,6494107420.56823,6876145929.23956,9480450109.6517,10403406069.1228
1.57,-60,-60,2586991671.81514,2762691005.70529,6486832674.11835,6909529676.5357,9645778596.477,10564640108.0496
1.57,-60,-40,2449392182.42049,2589514642.23913,6476336190.86235,6957087659.02162,9839167386.0195,10724076960.36
1.57,-60,-20,2356362442.89899,2485071782.27297,6455689097.37586,6967598251.30187,10005601823.9246,10800564195.6132
1.57,-60,0,2335076567.12474,2466514707.96749,6432360617.06684,6960660223.55647,10141676206.6381,10775918194.7423
1.57,-60,20,2387501420.38548,2529620063.59104,6404286127.42835,6926190886.71913,10229713623.9798,10639437483.1865
1.57,-60,40,2513707232.1577,2673684381.06869,6380099277.16056,6894614738.86973,10258910677.9318,10469587557.2965
1.57,-60,60,2686489231.92382,2873606818.58732,6353251066.76841,6839296210.44751,10111745008.2877,10371205449.1266
1.57,-60,80,2881811215.68441,3100408575.18086,6321621324.26409,6755074701.33109,9860075685.25482,10298247005.2023
1.57,-60,100,3085966984.34071,3347114969.1708,6303939313.19176,6682089204.01658,9620806438.24899,10223753956.002
1.57,-60,120,3269572251.39442,3573615315.17498,6292384985.88675,6609934631.96683,9402937739.51848,10133892697.1844
1.57,-60,140,3410958109.53377,3759585874.11969,6290075149.0728,6557147563.00877,9224540320.47997,10043932421.166
1.57,-60,160,3491686013.79423,3878922265.66914,6295150405.25358,6542333446.17722,9098428117.54429,9973283209.82271
1.57,-60,180,3499324610.16836,3902370369.75603,6307277947.31984,6556738826.54897,9025896113.33032,9920785318.94859
1.57,-60,200,3436187484.89149,3838278203.88115,6350391941.2634,6607223891.76412,9019263248.73636,9928926524.61365
1.57,-60,220,3311756148.32243,3688731294.01267,6404098143.83836,6666964358.94,9070856086.40303,9979721471.56257
1.57,-60,240,3146224304.50228,3479397565.98804,6451723022.12002,6736098923.97065,9171776171.17225,10081433659.6795
1.57,-60,260,2959831719.58824,3240187615.78519,6484639544.82964,6814436921.95526,9316716928.88293,10233757121.829
1.57,-60,280,2768205956.23281,2992304086.61169,6493675178.23149,6876911034.70319,9480961852.83212,10404324690.0421
1.57,-60,300,2586991671.81514,2762691005.70529,6486832674.11835,6909529676.5357,9645778596.477,10564640108.0496
1.57,-60,320,2447976654.93031,2588959064.08417,6476106737.67074,6954787860.81622,9837765808.19314,10721310519.4862
1.57,-60,340,2357082783.18883,2485135860.54853,6456140247.07628,6969006827.39258,10005287798.289,10799957128.9768
1.57,-60,360,2335076567.12474,2466514707.96749,6432360617.06684,6960660223.55647,10141676206.6381,10775918194.7423
1.57,-40,-360,2170575565.67357,2237325374.89891,6452712845.11376,7003737247.08126,10289079398.5001,10886080371.9997
1.57,-40,-340,2222717098.57742,2305799416.54804,6435834099.67145,6991559430.94133,10387281311.0126,10750530426.3967
1.57,-40,-320,2343157560.39091,2456640778.55433,6410045508.81521,6951190777.84756,10424137879.5529,10538210593.6924
1.57,-40,-300,2509701477.41552,2665295711.50545,6374097352.6742,6874108400.93284,10246331359.8775,10455126283.9503
1.57,-40,-280,2707133621.48433,2921878839.34801,6342561985.57897,6810118697.91931,9996104250.24585,10427197832.3468
1.57,-40,-260,2914514670.61923,3187504359.3168,6312946095.19516,6741910936.59412,9754088536.29229,10394138747.8737
1.57,-40,-240,3098183617.96238,3425442846.07232,6277400495.86681,6652158639.73682,9531120904.08369,10313388822.8489
1.57,-40,-220,3243575434.7822,3622559981.77201,6255905517.20225,6591506586.77221,9367797743.25819,10245198049.6987
1.57,-40,-200,3333487252.42878,3755087089.54411,6252396980.87115,6567727700.04184,9252600529.91074,10206870568.8882
1.57,-40,-180,3350800143.97928,3788591351.30314,6261711465.70753,6571966305.49747,9188801606.83493,10176069119.2936
1.57,-40,-160,3296321048.38586,3723413727.62635,6293590987.13645,6609900685.56074,9186990086.99903,10180501060.226
1.57,-40,-140,3180111647.13523,3573917352.76947,6347515788.35936,6679679987.10143,9247258492.09924,10232951033.5158
1.57,-40,-120,3015957218.9934,3355781779.11264,6397080040.74985,6752085614.81895,9348587980.8548,10313222681.9881
1.57,-40,-100,2826272391.41865,3102220330.22751,6437639604.6053,6831795532.48475,9495405383.75082,10434384238.3188
1.57,-40,-80,2629649121.95425,2837350321.18522,6464049498.26865,6899001781.336,9662176306.01837,10575958707.0319
1.57,-40,-60,2447301537.48422,2587906226.40696,6473556134.14791,6949911201.05687,9833624954.4717,10719032139.7559
1.57,-40,-40,2301022332.62564,2387933862.48683,6477724432.74605,6993047649.23397,10012423463.3005,10851518996.8943
1.57,-40,-20,2203786779.0226,2264901052.01167,6468700599.84908,7008634616.49607,10166766674.6839,10921315482.4071
1.57,-40,0,2170575565.67357,2237325374.89891,6452712845.11376,7003737247.08126,10289079398.5001,10886080371.9997
1.57,-40,20,2222816130.3975,2305851316.34724,6435927321.13127,6991779838.93231,10387021877.045,10747737508.4437
1.57,-40,40,2343167196.41558,2456549947.01915,6409927647.58664,6951293227.18684,10423919804.5132,10538190670.2087
1.57,-40,60,2509701477.41552,2665295711.50545,6374097352.6742,6874108400.93284,10246331359.8775,10455126283.9503
1.57,-40,80,2708692108.56427,2923819828.07087,6345007055.09372,6816179928.74975,9998789127.70719,10435942128.0739
1.57,-40,100,2914414561.73564,3187498512.78975,6312554837.79538,6742140791.48629,9753901024.65732,10393967598.2975
1.57,-40,120,3098183617.96273,3425442846.0728,6277400495.86334,6652158639.72823,9531120904.36031,10313388847.4537
1.57,-40,140,3246279817.30169,3630473573.30142,6264095026.28866,6603997670.77309,9372218788.17702,10265454372.6369
1.57,-40,160,3333487252.42861,3755087089.5446,6252396980.86985,6567727700.0207,9252600545.20268,10206869940.0828
1.57,-40,180,3350800143.97928,3788591351.30314,6261711465.70753,6571966305.49747,9188801606.83493,10176069119.2936
1.57,-40,200,3297273825.66937,3727810517.99442,6297775328.71208,6617682585.06818,9191154264.61558,10190751551.9478
1.57,-40,220,3179749985.82758,3571659553.74888,6345405853.22494,6675820083.17474,9245209149.44254,10230969850.401
1.57,-40,240,3018416061.92204,3358779548.90321,6397115107.15049,6759684207.35538,9353213402.33313,10322732347.6563
1.57,-40,260,2827385045.54932,3103592085.54168,6439052546.60933,6837236482.12708,9499423431.63039,10438274213.8588
1.57,-40,280,2630316632.31402,2837318227.9529,6463019540.24979,6899667068.11317,9661180297.69286,10576088874.056
1.57,-40,300,2447301537.48422,2587906226.40696,6473556134.14791,6949911201.05687,9833624954.4717,10719032139.7559
1.57,-40,320,2300939712.77873,2387885744.91305,6477620668.50558,6992766033.60494,10012576489.7758,10851671768.5488
1.57,-40,340,2199903025.64816,2263606735.56148,6465681669.19072,7000472179.81594,10159373766.8722,10915179891.6931
1.57,-40,360,2170575565.67357,2237325374.89891,6452712845.11376,7003737247.08126,10289079398.5001,10886080371.9997
1.57,-20,-360,2062515666.06793,2084975465.94927,6467967221.17721,7038894594.32818,10384706725.7112,11004210239.5674
1.57,-20,-340,2105226730.14722,2148520428.22902,6455098810.42544,7022130598.72794,10420007173.7061,10891623321.8469
1.57,-20,-320,2219609539.62471,2299888428.20763,6428577522.60259,6975625847.41229,10375157628.8129,10734644719.7826
1.57,-20,-300,2387174087.75364,2528607570.71371,6405578741.30796,6924589534.53523,10232587618.9349,10637889280.4844
1.57,-20,-280,2586190210.76081,2798030902.96369,6372335656.16718,6866018263.32117,10022404986.2715,10581567056.3657
1.57,-20,-260,2792048464.32227,3071898504.65107,6332869189.32296,6787451503.59686,9801585773.25247,10526400107.0612
1.57,-20,-240,2981574076.12347,3327061022.83076,6292638310.45265,6707382997.7677,9607137005.25617,10466312408.537
1.57,-20,-220,3132804634.73657,3534418574.1374,6256368269.57599,6634849631.72092,9453373231.51333,10406607360.2824
1.57,-20,-200,3229195869.43855,3670267151.90787,6232938249.23957,6590722713.47543,9346294670.60871,10367559534.939
1.57,-20,-180,3256218020.58549,3714004869.86216,6232764785.27518,6585464681.2174,9301815192.05999,10349455794.0393
1.57,-20,-160,3209695658.46265,3655232840.58292,6257901108.39038,6615317504.59502,9312178534.36665,10357249049.9503
1.57,-20,-140,3099042103.81853,3500350647.49781,6297623837.0267,6670405732.87326,9379083051.94587,10394549887.4106
1.57,-20,-120,2937861447.83594,3283790256.66399,6351718751.14229,6748035216.65428,9495316582.82898,10462429704.9438
1.57,-20,-100,2748345914.0292,3025814687.1031,6396276962.13389,6836577615.60681,9653441105.64684,10566762691.1528
1.57,-20,-80,2546025393.69729,2749060065.93109,6433318422.72947,6910317824.51225,9830092324.5815,10678481288.3455
1.57,-20,-60,2357382081.95438,2486441567.11012,6458156727.33943,6974009917.62588,10009495231.1662,10803912993.3955
1.57,-20,-40,2201938274.75542,2265039121.32739,6468423139.32596,7007704310.46388,10163633037.909,10918980016.5073
1.57,-20,-20,2104165385.37634,2119245189.97982,6472167124.0528,7033769793.72809,10297401715.236,11006755512.5805
1.57,-20,0,2062515666.06793,2084975465.94927,6467967221.17721,7038894594.32818,10384706725.7112,11004210239.5674
1.57,-20,20,2105353549.87221,2148939412.92543,6454906713.60492,7023516248.6922,10421969694.8197,10893041718.6848
1.57,-20,40,2219566327.73701,2299965361.5314,6428918708.42567,6976752257.3314,10374844527.0105,10735487890.7851
1.57,-20,60,2387174087.75364,2528607570.71371,6405578741.30796,6924589534.53523,10232587618.9349,10637889280.4844
1.57,-20,80,2585951721.57013,2797851398.6554,6372116100.71759,6865238775.45667,10021963942.8924,10580897787.0867
1.57,-20,100,2789693477.94504,3069407508.8081,6330824765.96216,6779993096.19603,9798329919.03395,10516073417.0091
1.57,-20,120,2981849676.68628,3327078575.26892,6293930268.39848,6707246972.2193,9607980781.61627,10467122556.083
1.57,-20,140,3131091194.95231,3530020904.0724,6253063583.43647,6627942160.27799,9451336849.59683,10399850308.3376
1.57,-20,160,3229178163.2379,3670104127.2588,6233035045.55455,6590625272.89154,9345910662.65613,10367646601.5942
1.57,-20,180,3256218020.58549,3714004869.86216,6232764785.27518,6585464681.2174,9301815192.05999,10349455794.0393
1.57,-20,200,3210096683.40847,3652903147.49176,6254698649.07711,6611560872.3068,9312066185.96568,10353300042.3282
1.57,-20,220,3100401511.76912,3505079947.46015,6300988780.40493,6677648873.90011,9382887669.84962,10402918819.038
1.57,-20,240,2937397580.49398,3282986629.19474,6351242312.44041,6747020059.935,9496107398.10546,10462846860.6171
1.57,-20,260,2747535613.40627,3025800173.79821,6398147073.18111,6838477459.0146,9655236844.76502,10568576278.4889
1.57,-20,280,2546942062.84725,2749614972.02974,6431742747.53513,6910938586.31123,9829016872.59293,10680038863.5001
1.57,-20,300,2357382081.95438,2486441567.11012,6458156727.33943,6974009917.62588,10009495231.1662,10803912993.3955
1.57,-20,320,2203493150.53597,2265090207.92877,6468449573.42692,7012605299.49104,10167558547.1732,10921926338.9485
1.57,-20,340,2105286763.87659,2119546974.18137,6474037798.82004,7037475056.83934,10300541062.3696,11010202256.4574
1.57,-20,360,2062515666.06793,2084975465.94927,6467967221.17721,7038894594.32818,10384706725.7112,11004210239.5674
1.57,0,-360,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,0,-340,2061964887.69203,2083622215.79963,6465906808.03746,7030642214.56155,10379953086.6458,10999181882.3611
1.57,0,-320,2171789757.86361,2237629133.29695,6452652699.72032,7005029492.11987,10289483035.0771,10887358474.1735
1.57,0,-300,2333661677.01517,2467036808.85305,6432375634.80101,6960698992.86478,10141180776.4102,10773867069.5138
1.57,0,-280,2527030713.42,2734731539.86224,6399456415.02963,6889129783.03967,9951273554.0419,10669106111.5528
1.57,0,-260,2736752812.50929,3015309303.26814,6360672634.10908,6821323370.40954,9759132697.29522,10596363717.9624
1.57,0,-240,2923962843.01161,3270164648.19268,6312131255.78975,6725868209.11762,9585539823.95442,10503069653.879
1.57,0,-220,3082445470.61767,3491718347.79453,6272618601.25244,6661538927.49071,9457375869.90069,10461319153.264
1.57,0,-200,3187017857.25344,3637241975.23059,6237141719.54641,6609891713.86257,9371108469.40066,10426376060.4453
1.57,0,-180,3222552950.72115,3687433473.74378,6222873759.36552,6589570264.59366,9340727281.99631,10409332979.1098
1.57,0,-160,3187002767.81512,3636749753.48006,6237179647.38126,6609511687.88234,9372544623.37738,10426003177.5038
1.57,0,-140,3080535106.32872,3486090992.69859,6268659842.49721,6650337742.12861,9452999570.7245,10448322833.9644
1.57,0,-120,2925665150.95482,3275765532.50166,6316484200.69238,6735972163.42855,9590949773.86655,10519842031.6376
1.57,0,-100,2735357992.60835,3013851353.03386,6358903673.29962,6816181596.74945,9757432007.53518,10591973328.38
1.57,0,-80,2527737569.66032,2735040010.56947,6400802778.16937,6893769446.70603,9953496354.75626,10673404060.9161
1.57,0,-60,2334471565.13426,2467303494.80002,6431247177.53702,6962087870.15859,10141510518.3918,10776564845.5686
1.57,0,-40,2171054262.43627,2237874664.31721,6453066664.76989,7005913028.15072,10290928057.3213,10886537025.6166
1.57,0,-20,2062123282.08346,2084463479.85782,6467289902.52576,7038624710.31434,10384654504.4276,11000954646.9949
1.57,0,0,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,0,20,2061728442.40687,2083415774.83383,6465655785.44526,7033302629.19882,10378765207.6394,10996060651.3385
1.57,0,40,2172584252.84579,2238488011.62179,6455281490.98619,7011241351.53915,10294218086.9903,10890464045.6231
1.57,0,60,2333661677.01517,2467036808.85305,6432375634.80101,6960698992.86478,10141180776.4102,10773867069.5138
1.57,0,80,2528922965.84224,2735491230.64749,6400118949.0527,6895494545.45829,9953115823.45159,10673032254.7142
1.57,0,100,2734384632.47031,3013945638.11063,6360953268.3654,6817348975.56402,9760799141.76966,10591767048.9458
1.57,0,120,2924460333.7311,3272384391.66961,6315847892.14756,6728245314.9315,9584801168.55593,10510070020.488
1.57,0,140,3079862431.39774,3482141715.29265,6258727550.95602,6641790315.295,9450588173.66469,10434496720.5835
1.57,0,160,3187177066.6242,3636914286.14995,6236612817.94744,6609483262.83631,9371384384.28324,10426772605.3511
1.57,0,180,3222552950.72115,3687433473.74378,6222873759.36552,6589570264.59366,9340727281.99631,10409332979.1098
1.57,0,200,3186447879.80644,3637267826.64872,6237150991.6098,6609655255.80519,9371597626.25994,10426221082.2696
1.57,0,220,3082684460.08764,3491180598.34077,6269910560.95774,6660802745.47972,9455169428.30775,10461523493.154
1.57,0,240,2925702009.01053,3275594027.46253,6316529471.3617,6735699669.09842,9591353909.40421,10519494327.0723
1.57,0,260,2735382053.80612,3013795372.64028,6359059878.7185,6816038735.64972,9757894697.0176,10591404121.8823
1.57,0,280,2527665693.83329,2735067198.01451,6400810838.8229,6893756711.43225,9953591553.54245,10673154194.6676
1.57,0,300,2334471565.13426,2467303494.80002,6431247177.53702,6962087870.15859,10141510518.3918,10776564845.5686
1.57,0,320,2171606418.62098,2237911770.68914,6453882432.08183,7007321902.95582,10288971835.1732,10888175810.2912
1.57,0,340,2062078965.5388,2084619928.38696,6467690493.02228,7038754118.35299,10384965378.0045,11000754067.06
1.57,0,360,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,20,-360,2062494669.41307,2084783049.70059,6468155129.38075,7038707816.13105,10384258957.3679,11000630905.1095
1.57,20,-340,2104211562.38064,2119205247.1314,6472343700.62888,7033181947.46119,10297422460.9094,11007792107.6376
1.57,20,-320,2204577950.55261,2265626097.7928,6470871993.54583,7015825149.23617,10171313659.5675,10925601611.5455
1.57,20,-300,2356468023.6129,2485816844.84444,6453950472.38785,6966379478.7685,10001618800.2077,10798994585.6529
1.57,20,-280,2544718152.84528,2748217586.40951,6430577536.2079,6906397689.34622,9826093783.94851,10672862251.963
1.57,20,-260,2745810340.38667,3023584024.17621,6394289763.09917,6829586030.85711,9644960535.86628,10558011552.0481
1.57,20,-240,2937306819.57013,3283315497.26231,6348169136.14902,6746259712.28975,9494285138.00724,10461268327.8127
1.57,20,-220,3099649856.04562,3504568645.14081,6302662910.70176,6674725283.76844,9380949496.49561,10398987921.3353
1.57,20,-200,3210668392.33642,3655607042.74938,6256610323.88827,6615966102.49393,9314545177.1457,10361919655.2398
1.57,20,-180,3256598109.19312,3713905041.12275,6231381251.33151,6585946136.59046,9300405769.35825,10349402909.1875
1.57,20,-160,3228477604.1842,3667988418.56231,6229584008.67776,6585650108.17347,9346540538.42241,10362339576.341
1.57,20,-140,3132791502.14645,3533987346.11608,6256368634.77052,6634845972.00819,9453860205.78352,10406994247.2348
1.57,20,-120,2982480992.38926,3328488217.73044,6294972124.37521,6711428815.35902,9608890159.68489,10471881549.3556
1.57,20,-100,2791943345.01695,3072595185.99377,6334148076.02259,6790229851.74839,9804266723.5637,10526628997.8502
1.57,20,-80,2583215845.56247,2793124348.03782,6368289570.56388,6853089575.0623,10014503868.3594,10568271983.1885
1.57,20,-60,2386860702.08963,2528032348.06323,6403812654.02009,6922987112.66168,10228740718.8484,10634863300.6539
1.57,20,-40,2219550099.68381,2299910267.67603,6430215833.43362,6971916519.84167,10373195966.4652,10738054438.2851
1.57,20,-20,2105168596.63903,2148555285.16015,6454765605.91207,7022414903.17026,10420154529.9415,10893066149.2401
1.57,20,0,2062494669.41307,2084783049.70059,6468155129.38075,7038707816.13105,10384258957.3679,11000630905.1095
1.57,20,20,2103846186.89866,2119283570.46291,6472405216.21421,7029966528.5469,10294183420.9596,11003982926.0246
1.57,20,40,2203810582.10232,2265657086.19417,6469405800.21246,7010226564.56144,10166534230.8161,10921622446.5259
1.57,20,60,2356468023.6129,2485816844.84444,6453950472.38785,6966379478.7685,10001618800.2077,10798994585.6529
1.57,20,80,2544591306.4176,2748226463.69651,6430650150.48851,6906172840.82261,9826014348.89459,10672701127.272
1.57,20,100,2747284041.85501,3024319026.71954,6395396871.32697,6833651666.15961,9650183512.63373,10561598778.415
1.57,20,120,2939364461.46981,3285913214.24414,6352211633.63813,6754092957.02585,9499641347.93193,10470651884.6362
1.57,20,140,3098932936.12431,3503057067.74106,6300359451.98954,6673610733.28997,9381273237.06047,10397354221.1102
1.57,20,160,3209261557.79465,3649585518.80551,6251609305.34809,6607763471.32614,9313834079.16527,10350529816.2679
1.57,20,180,3256598109.19312,3713905041.12275,6231381251.33151,6585946136.59046,9300405769.35825,10349402909.1875
1.57,20,200,3229326459.17983,3670994916.29741,6232251735.98247,6591672268.88851,9348719769.10909,10367243353.2063
1.57,20,220,3132589238.78177,3534660828.23114,6256038351.89111,6634923704.95809,9453558427.999,10405984108.179
1.57,20,240,2982568883.33353,3328271181.91798,6294812719.62278,6710710806.77492,9608977571.50048,10471034506.2617
1.57,20,260,2791910729.82866,3072523627.23301,6334025970.25537,6790156774.04414,9804240394.17939,10526356486.1815
1.57,20,280,2586555809.71937,2797955848.42528,6373079238.66277,6865770700.79762,10022232284.6243,10583276308.9461
1.57,20,300,2386860702.08963,2528032348.06323,6403812654.02009,6922987112.66168,10228740718.8484,10634863300.6539
1.57,20,320,2221392675.40066,2303052451.05245,6432615856.24866,6984255464.90485,10378349553.3507,10743776543.957
1.57,20,340,2104599234.52214,2147314895.91188,6453071916.54252,7017294544.36785,10417188516.9652,10890398347.7762
1.57,20,360,2062494669.41307,2084783049.70059,6468155129.38075,7038707816.13105,10384258957.3679,11000630905.1095
1.57,40,-360,2171408933.29233,2238290385.58107,6453135095.03919,7006862052.03826,10292214765.8364,10888071417.3059
1.57,40,-340,2203479959.35416,2265453418.93167,6468572634.33543,7011756895.08458,10167635736.0264,10922425526.468
1.57,40,-320,2301764601.59769,2388445204.27319,6477331970.73971,6992804024.81922,10013329327.1985,10851991871.1762
1.57,40,-300,2450562810.85914,2590341659.35921,6476942939.09765,6960368002.07245,9844014808.57036,10727119609.528
1.57,40,-280,2629944495.78565,2837048660.05471,6465031275.58844,6898630602.11326,9660741115.34595,10574226227.4399
1.57,40,-260,2828188013.72409,3103835116.22286,6438616440.09295,6836180870.02427,9498315516.66043,10439098446.7739
1.57,40,-240,3017411659.00674,3357698305.41407,6398147582.90203,6756612029.45044,9353917741.84439,10320283585.4873
1.57,40,-220,3177918762.98221,3568616871.31557,6343627337.0737,6668946973.42145,9240200684.45111,10223524047.2791
1.57,40,-200,3297472386.28838,3727750737.64069,6297108383.20891,6617707992.22518,9191340317.48802,10191196517.4954
1.57,40,-180,3350786086.94702,3788686346.41615,6262196862.90445,6573159021.2663,9190271598.55441,10175267429.9869
1.57,40,-160,3333845994.71904,3755839240.49837,6254123313.57739,6567830652.68854,9251837837.95039,10208396035.342
1.57,40,-140,3239835862.01808,3617580561.15001,6253338322.48504,6578363634.1177,9363503365.77081,10229407506.8389
1.57,40,-120,3097828772.19278,3424200397.17486,6276546748.69182,6649941993.73962,9536570939.75672,10308759169.3207
1.57,40,-100,2911836073.19975,3186186583.69299,6312450986.41654,6738069536.67587,9754508245.11139,10384982561.1066
1.57,40,-80,2708366144.99347,2923764412.55927,6343491975.60003,6814198931.73323,9996091882.92891,10434990290.7503
1.57,40,-60,2510447653.56438,2667428098.74848,6375201569.78966,6879095136.87049,10249751865.2767,10458066720.7221
1.57,40,-40,2342696117.71936,2455485896.03642,6409034824.42572,6948303165.73609,10422385895.8376,10536338702.9831
1.57,40,-20,2221710369.20036,2303005278.42212,6432868350.85382,6981951339.67448,10377610511.8716,10746290708.0646
1.57,40,0,2171408933.29233,2238290385.58107,6453135095.03919,7006862052.03826,10292214765.8364,10888071417.3059
1.57,40,20,2200609524.39699,2263903586.39108,6465352029.02717,6999779953.87617,10158810237.1256,10913785478.2289
1.57,40,40,2301149840.85714,2387977478.56941,6474036265.86977,6991203285.37689,10009556419.8802,10847586757.8884
1.57,40,60,2450562810.85914,2590341659.35921,6476942939.09765,6960368002.07245,9844014808.57036,10727119609.528
1.57,40,80,2632538798.87675,2838814631.34775,6465200456.30731,6907231395.04126,9666938941.22799,10584695203.9139
1.57,40,100,2826028338.47758,3101468429.34276,6436989684.72619,6828768567.39991,9493680830.7889,10431927491.6678
1.57,40,120,3017263181.24337,3357169163.09064,6398966577.93971,6755323340.25544,9353877551.60423,10318699024.2658
1.57,40,140,3177918762.98178,3568616871.31521,6343627337.07328,6668946973.42214,9240200687.8223,10223524159.5227
1.57,40,160,3296411476.67227,3723416622.53562,6293322605.7129,6610017835.94327,9186913768.3762,10180412223.4818
1.57,40,180,3350786086.94702,3788686346.41615,6262196862.90445,6573159021.2663,9190271598.55441,10175267429.9869
1.57,40,200,3333858204.81113,3755835464.80694,6254202082.83337,6567833715.21339,9251825889.42603,10208405274.3135
1.57,40,220,3244062732.54441,3621523670.96919,6253138484.32791,6590253976.16039,9368953097.9384,10243871612.3364
1.57,40,240,3098454654.79753,3424791208.89609,6275856794.29039,6652245252.64454,9536106319.81108,10310585481.2213
1.57,40,260,2911308210.67876,3186736976.07475,6311353168.56358,6736550017.55276,9754185914.69362,10385609997.5247
1.57,40,280,2709711556.92984,2925397008.40564,6344710341.40407,6820078277.10934,9998969525.73068,10438919628.5795
1.57,40,300,2510447653.56438,2667428098.74848,6375201569.78966,6879095136.87049,10249751865.2767,10458066720.7221
1.57,40,320,2342554150.92492,2455187796.56915,6408175029.95522,6947709517.24288,10420982462.8366,10536169881.7925
1.57,40,340,2222760859.91408,2305074533.00855,6435197028.20962,6988726479.17478,10382872249.1623,10749860652.5036
1.57,40,360,2171408933.29233,2238290385.58107,6453135095.03919,7006862052.03826,10292214765.8364,10888071417.3059
1.57,60,-360,2333519079.50291,2466441460.00687,6429916742.31245,6957953608.52996,10140468729.7599,10773037664.5339
1.57,60,-340,2356540822.98813,2485564630.19613,6457201638.94219,6969981159.64362,10007725598.5267,10800369261.9399
1.57,60,-320,2449643153.16702,2589555218.03077,6476317143.6675,6960703422.75232,9843140742.23005,10726622731.5625
1.57,60,-300,2589143265.9897,2764799980.43794,6487223034.43783,6915491571.94471,9650451276.64943,10571097250.8415
1.57,60,-280,2767393634.85078,2992087834.18307,6495598956.01255,6877370750.29578,9481746301.31375,10403826760.0604
1.57,60,-260,2956314178.7744,3237024757.45181,6477422087.2841,6805045025.6932,9305720870.8766,10222698834.1574
1.57,60,-240,3146168807.34469,3479697423.59873,6454185653.3139,6735740365.39901,9170422255.81773,10081407233.7853
1.57,60,-220,3311887715.58672,3687339286.51185,6404804710.84195,6666565033.35971,9068033294.24857,9980563538.61767
1.57,60,-200,3436398208.53506,3839561247.74853,6350408663.35376,6608767235.67976,9020163661.11148,9929250836.81258
1.57,60,-180,3499116844.56912,3904699292.81554,6311028343.74743,6560683012.10466,9027134628.92373,9926367451.15066
1.57,60,-160,3489657256.5506,3867069322.25053,6283641499.2779,6528163997.04165,9090295383.22966,9948067168.22919
1.57,60,-140,3411125186.87872,3758485081.44298,6289993811.39099,6555466075.25832,9223551590.91888,10042062964.8273
1.57,60,-120,3271043859.36877,3577171789.28153,6296385475.0978,6614233858.52054,9407512055.43145,10139337285.0938
1.57,60,-100,3086825503.14906,3349166283.19852,6307753824.8574,6684561995.03493,9623834190.51884,10231812560.0695
1.57,60,-80,2883624078.62065,3103550090.31943,6323861457.14749,6759217080.85473,9863641106.87086,10304311215.5065
1.57,60,-60,2685797722.00477,2871804619.74346,6352675262.78092,6834290891.83903,10110484231.9643,10368103984.081
1.57,60,-40,2510934362.47126,2667773991.87746,6376122124.02734,6880584982.72278,10249739193.8801,10457921462.7762
1.57,60,-20,2388488559.91252,2530250508.19584,6404340735.56769,6929175351.44477,10232240906.9846,10641660963.4485
1.57,60,0,2333519079.50291,2466441460.00687,6429916742.31245,6957953608.52996,10140468729.7599,10773037664.5339
1.57,60,20,2354230729.28391,2484683902.96146,6453072817.91482,6961259360.72571,9999027541.09823,10791104699.1186
1.57,60,40,2450764727.84866,2590033032.34557,6476557107.26467,6959378229.33694,9841540189.45766,10726820935.6316
1.57,60,60,2589143265.9897,2764799980.43794,6487223034.43783,6915491571.94471,9650451276.64943,10571097250.8415
1.57,60,80,2765627563.84747,2990928883.58948,6493002293.15219,6872371084.5814,9475864910.60147,10400921981.0148
1.57,60,100,2956013388.7389,3237000430.03278,6482327513.08286,6803783033.48097,9304720605.67495,10224134253.4067
1.57,60,120,3147613510.78596,3481905264.25282,6455840128.5797,6742797890.71996,9175345979.96031,10087784289.2247
1.57,60,140,3313690940.44941,3691337916.77499,6407537148.47095,6673397091.46447,9074052841.98717,9984484077.00871
1.57,60,160,3436427091.62618,3836216166.19553,6349255584.26707,6605050842.36015,9019790234.64294,9925700243.11776
1.57,60,180,3499116844.56912,3904699292.81554,6311028343.74743,6560683012.10466,9027134628.92373,9926367451.15066
1.57,60,200,3489657256.55276,3867069322.24913,6283641499.26327,6528163996.88285,9090296039.75041,9948064475.15996
1.57,60,220,3411105511.50151,3758574060.06152,6290041712.38651,6555148176.67866,9223459899.33069,10042375756.5536
1.57,60,240,3268078894.44093,3568882925.68388,6287545817.74239,6601831147.9946,9400634612.43652,10118931280.7021
1.57,60,260,3085889962.78397,3345980557.82125,6304223297.46318,6679926604.78637,9622109447.78951,10225218025.542
1.57,60,280,2882214779.50773,3100340293.17663,6320698907.70747,6754485917.33862,9860349574.23521,10297660897.0382
1.57,60,300,2685797722.00477,2871804619.74346,6352675262.78092,6834290891.83903,10110484231.9643,10368103984.081
1.57,60,320,2513887458.1612,2673867211.89063,6379634382.86497,6894319121.55286,10256193608.2079,10472344894.5044
1.57,60,340,2388419047.20699,2530281411.07821,6405338008.67764,6928960655.29911,10233798255.3414,10641359219.7294
1.57,60,360,2333519079.50291,2466441460.00687,6429916742.31245,6957953608.52996,10140468729.7599,10773037664.5339
1.57,80,-360,2530831052.07028,2736849397.63054,6402233480.37033,6899996678.24076,9955482705.68053,10681839681.6698
1.57,80,-340,2547029496.17128,2749411434.82525,6432830270.45908,6909924830.32682,9826144597.16616,10677841772.6605
1.57,80,-320,2631783088.57178,2838360022.7378,6464702366.69374,6906380950.55839,9666567268.80304,10580198802.9328
1.57,80,-300,2769752745.99207,2993637905.33858,6495954357.83036,6883217827.08061,9487088047.62441,10410563165.3646
1.57,80,-280,2936367700.49255,3192895535.24788,6514275365.53031,6826330915.63848,9289758512.35275,10189909923.0766
1.57,80,-260,3127817866.16563,3421885106.29666,6533406984.2327,6774352134.07471,9130818617.66339,9991492180.39104
1.57,80,-240,3312577840.36643,3643003552.67004,6518761747.13936,6699640101.62041,8980751332.28417,9804944186.36296
1.57,80,-220,3479191574.2058,3835612584.08122,6466984133.19902,6644536262.98342,8872680337.18772,9670335465.01813
1.57,80,-200,3611887073.7447,3980668092.64471,6406443586.32319,6608623574.35785,8826461809.94826,9615651320.84975
1.57,80,-180,3683644417.82139,4042776347.51246,6360831769.08185,6560171385.83423,8833646915.6484,9616866265.57166
1.57,80,-160,3687063812.25134,4012428865.42479,6341141139.0843,6513272999.1065,8902871562.048,9667599257.44973
1.57,80,-140,3615159302.61428,3908449033.40307,6339177774.61394,6508417377.50565,9037310777.27426,9778508670.03969
1.57,80,-120,3476216606.13242,3740715458.14083,6326089573.5896,6551521284.34243,9220518756.90703,9907838781.77603
1.57,80,-100,3289724313.99805,3534414244.18361,6312721349.16865,6615666784.78462,9431315753.02928,10045792287.675
1.57,80,-80,3085039181.59662,3316410295.44982,6315501992.8344,6694795625.41226,9660852146.27915,10184600311.3717
1.57,80,-60,2884161011.96538,3105100464.66463,6325526647.91744,6762639031.60043,9865485364.16768,10309062729.135
1.57,80,-40,2708553040.81751,2923820530.84756,6343568751.83753,6814010432.48654,9994302953.9759,10433639254.0974
1.57,80,-20,2583820742.67035,2796516469.42885,6369181108.64061,6858208602.46644,10016641108.2015,10574521205.6831
1.57,80,0,2530831052.07028,2736849397.63054,6402233480.37033,6899996678.24076,9955482705.68053,10681839681.6698
1.57,80,20,2545274686.61358,2748738881.47745,6428675604.4455,6904579467.53649,9823702724.52416,10673995570.3383
1.57,80,40,2630400548.23641,2837279809.6775,6464083425.33172,6902665813.52774,9663478755.24765,10577476100.8381
1.57,80,60,2769752745.99207,2993637905.33858,6495954357.83036,6883217827.08061,9487088047.62441,10410563165.3646
1.57,80,80,2936367700.49284,3192895535.2474,6514275365.89202,6826330914.97886,9289758415.56369,10189906490.8091
1.57,80,100,3128052766.34766,3422139032.06246,6533272166.67894,6774516723.09879,9131182347.77509,9992011162.55239
1.57,80,120,3314920955.92973,3645892677.49954,6522102719.77058,6706557763.2559,8986981025.49087,9812013815.6705
1.57,80,140,3483449258.90708,3843242871.37512,6474934631.63655,6657629101.48519,8885760141.3973,9686234586.8787
1.57,80,160,3611737200.05935,3980309744.48617,6407502296.23005,6608685309.17168,8827599255.76076,9616864022.2343
1.57,80,180,3683644417.82139,4042776347.51246,6360831769.08185,6560171385.83423,8833646915.6484,9616866265.57166
1.57,80,200,3687670718.60778,4015858739.63091,6344908996.04175,6517398992.90211,8905517968.07433,9674814379.52686
1.57,80,220,3614747860.68279,3905561401.62473,6337478118.60122,6505217358.1191,9034998585.54804,9773839069.96605
1.57,80,240,3476053536.68519,3740935122.65736,6326934657.67191,6550740465.93791,9219736343.26909,9909383481.07145
1.57,80,260,3289759910.28476,3534157687.67068,6312673182.98115,6615816924.31293,9430910072.43135,10046113696.5718
1.57,80,280,3084877704.08858,3316407274.79779,6315472609.67844,6694205653.2451,9660369217.04302,10184338139.3588
1.57,80,300,2884161011.96538,3105100464.66463,6325526647.91744,6762639031.60043,9865485364.16768,10309062729.135
1.57,80,320,2708546676.4542,2923757257.95543,6343641953.06358,6813546301.62408,9994157289.99764,10433691347.0977
1.57,80,340,2583750999.5957,2796421876.24228,6369366577.37262,6858227620.43264,10016338588.4598,10574603552.2816
1.57,80,360,2530831052.07028,2736849397.63054,6402233480.37033,6899996678.24076,9955482705.68053,10681839681.6698
1.57,100,-360,2733812493.31121,3012884504.66614,6357738126.74021,6814964464.83386,9759146194.76973,10585562053.6192
1.57,100,-340,2747183687.40756,3024439596.2913,6396509704.69006,6832938521.41093,9651360285.81769,10561307695.7162
1.57,100,-320,2825934479.37944,3101467711.75021,6437447031.58552,6827803462.11048,9491113949.15074,10430896856.5895
1.57,100,-300,2960139607.33905,3240188614.00695,6484745644.83329,6816633033.26823,9316693128.26011,10233275187.4789
1.57,100,-280,3125659096.91283,3419501498.13734,6531033894.47348,6767739063.29778,9123880525.16759,9982967700.85856
1.57,100,-260,3312212317.18166,3625433802.3608,6577467550.83534,6707573298.02829,8952387722.46945,9738534893.25878
1.57,100,-240,3502301574.77153,3834374929.44536,6591987455.47389,6662088849.50259,8819420441.24615,9524078920.7406
1.57,100,-220,3670334607.30692,4011311042.25965,6509481175.30968,6666193653.27405,8702497941.42117,9359405551.57644
1.57,100,-200,3807555199.41678,4140328875.00154,6425911843.44677,6665331486.19708,8640730925.79857,9281164959.80799
1.57,100,-180,3887683514.22279,4192793805.23046,6369125505.95289,6628496301.39974,8637654951.59209,9284892078.14585
1.57,100,-160,3904974868.52595,4160864937.06224,6362174494.46715,6561310394.71775,8705714587.75555,9361115139.28417
1.57,100,-140,3838540429.24764,4055095641.72802,6387897248.58981,6488116530.14309,8835853129.50737,9491847074.09187
1.57,100,-120,3695328863.73596,3902556244.31494,6379659487.23058,6476446445.89398,9009438111.72295,9654830069.05526
1.57,100,-100,3503304438.84246,3726764889.54312,6340168895.47042,6547434007.40037,9221073491.32358,9851028521.50169
1.57,100,-80,3290544983.06569,3535795867.22866,6314194405.16298,6619389357.17897,9433708017.8301,10047779340.9535
1.57,100,-60,3084311430.78361,3343426626.59755,6300613531.45366,6676268970.62076,9617355227.35278,10215843067.7838
1.57,100,-40,2914872736.37029,3184704494.3868,6308070639.97946,6735876784.12731,9746717825.16924,10386560268.138
1.57,100,-20,2792186682.64919,3071941122.4304,6332573793.06133,6787924024.40192,9801065310.08399,10524919936.8034
1.57,100,0,2733812493.31121,3012884504.66614,6357738126.74021,6814964464.83386,9759146194.76973,10585562053.6192
1.57,100,20,2746567683.29211,3024516797.91252,6394719736.71179,6833490414.26119,9649109570.36981,10559336242.0808
1.57,100,40,2827247782.73933,3102774787.03583,6437318989.96521,6833675481.61424,9496290219.00904,10436345367.4192
1.57,100,60,2960139607.33905,3240188614.00695,6484745644.83329,6816633033.26823,9316693128.26011,10233275187.4789
1.57,100,80,3125652745.22,3419503480.56813,6531019194.41025,6767756159.35823,9123873896.22376,9982949241.22863
1.57,100,100,3312213644.66116,3625680046.73663,6578112599.22324,6708051498.54354,8954252519.86885,9737163586.59468
1.57,100,120,3502301574.77213,3834374929.44462,6591987455.46953,6662088849.50153,8819420441.40893,9524078792.90579
1.57,100,140,3671315241.12109,4012541021.37914,6510318254.42437,6669838853.97006,8704945026.42594,9360884906.02107
1.57,100,160,3806375725.51699,4136545744.54519,6422944013.0372,6660687077.4096,8636801989.24566,9276146142.15261
1.57,100,180,3887683514.22279,4192793805.23046,6369125505.95289,6628496301.39974,8637654951.59209,9284892078.14585
1.57,100,200,3904971570.6587,4160891787.35421,6362211529.42832,6561314524.03237,8705768582.72206,9361166706.81753
1.57,100,220,3839219208.74219,4057203300.27503,6390262920.6306,6490804210.83504,8837596915.49576,9497337887.03361
1.57,100,240,3694396905.98844,3899836613.82285,6376495867.95181,6471543272.55107,9008258585.53481,9645875554.23408
1.57,100,260,3503245539.57794,3727054929.40752,6341044269.73962,6547382675.4745,9220861880.82345,9852230659.08709
1.57,100,280,3290661252.83705,3535428506.71419,6313738751.48934,6618495474.76829,9433604810.82457,10047678700.4715
1.57,100,300,3084311430.78361,3343426626.59755,6300613531.45366,6676268970.62076,9617355227.35278,10215843067.7838
1.57,100,320,2914897096.82376,3184669422.3447,6308024803.16359,6735927431.6581,9746732096.81088,10386520497.3833
1.57,100,340,2792543458.06183,3071719821.08577,6332550906.02161,6787372397.35064,9801354670.76264,10524416422.4946
1.57,100,360,2733812493.31121,3012884504.66614,6357738126.74021,6814964464.83386,9759146194.76973,10585562053.6192
1.57,120,-360,2924891797.81657,3274185227.16447,6315081890.32608,6733242940.29183,9587450934.49462,10515653582.7517
1.57,120,-340,2940217068.1204,3287458396.76434,6352920612.65988,6757191494.02324,9498798207.10092,10474073482.5597
1.57,120,-320,3016707537.26224,3355875897.33723,6398292790.73731,6754153614.72839,9351929204.51946,10314815289.2789
1.57,120,-300,3145371468.32722,3478883108.83085,6450536265.63866,6734966121.31158,9168956848.76952,10079693683.1921
1.57,120,-280,3315329544.24326,3645746709.23707,6522323480.33824,6707199139.62683,8988965252.70029,9811820166.83343
1.57,120,-260,3497376951.55661,3830175690.38768,6585087942.03216,6653218517.11255,8806268101.7756,9514698393.36318
1.57,120,-240,3686461427.53351,4019855448.58752,6557714532.25381,6687991720.92526,8669459887.78714,9252903723.59595
1.57,120,-220,3855808077.62927,4181969457.96999,6467532589.17125,6747688031.48961,8555726576.90057,9038152313.20314
1.57,120,-200,3994519773.76235,4288822112.40764,6374335190.41367,6777954407.77568,8473520087.92233,8924570131.13511
1.57,120,-180,4088228534.42175,4327284751.81235,6319746849.17812,6757108426.63493,8454609909.59635,8927903366.14073
1.57,120,-160,4116505883.03506,4289257585.42663,6315957034.10344,6691869431.39464,8513750752.16116,9040411063.69067
1.57,120,-140,4062504157.70691,4178402801.83706,6351950404.01885,6580345657.97131,8640182628.37869,9206575352.33818
1.57,120,-120,3903115019.4701,4043361559.98474,6397464102.49981,6461941020.32367,8807413489.39601,9401434900.2509
1.57,120,-100,3695818931.19662,3902782186.76002,6378305647.64445,6478931566.58023,9011421924.48442,9653851793.54702
1.57,120,-80,3477070973.79218,3743650320.07739,6329666348.73182,6554729980.28728,9223467286.50726,9914361046.71841
1.57,120,-60,3270778079.26577,3577954846.85169,6297461358.03833,6615173457.8209,9408078795.45804,10140634470.1397
1.57,120,-40,3100187778.93324,3432430314.08019,6285668755.47722,6668014238.85583,9544744064.8287,10331431941.0514
1.57,120,-20,2981662312.46999,3327296999.97972,6293768126.06844,6708161500.38253,9607966213.08986,10467497159.8764
1.57,120,0,2924891797.81657,3274185227.16447,6315081890.32608,6733242940.29183,9587450934.49462,10515653582.7517
1.57,120,20,2939905022.75017,3287365875.09595,6352836763.56575,6756820709.98722,9496937981.5961,10473744739.5203
1.57,120,40,3017637863.88544,3357861138.62811,6398154202.95399,6758370170.31492,9354362749.37589,10319060138.9624
1.57,120,60,3145371468.32722,3478883108.83085,6450536265.63866,6734966121.31158,9168956848.76952,10079693683.1921
1.57,120,80,3314733436.75894,3646349043.59379,6523403174.90876,6706759105.87109,8987199258.0945,9812908357.68938
1.57,120,100,3499176422.81743,3831827554.88301,6590527496.11884,6655850581.16439,8810674790.57063,9519190770.88866
1.57,120,120,3686382532.20164,4019980304.7116,6557596296.44245,6688114565.52853,8668674013.45479,9252518370.74068
1.57,120,140,3855808077.62901,4181969457.97002,6467532591.43984,6747688030.71934,8555726813.62337,9038135536.22816
1.57,120,160,3994472401.25158,4288771286.74198,6374428429.1088,6777679064.51045,8473670175.78727,8924432442.88259
1.57,120,180,4088228534.42175,4327284751.81235,6319746849.17812,6757108426.63493,8454609909.59635,8927903366.14073
1.57,120,200,4115683929.27664,4282145131.01669,6311413232.76605,6679719193.91952,8507476122.12701,9026681160.85951
1.57,120,220,4062504157.70717,4178402801.83734,6351950377.24545,6580345649.74378,8640186137.90758,9206583810.57819
1.57,120,240,3902986152.14233,4042942666.94269,6397735293.9128,6460736194.60233,8806864042.6718,9400458177.74898
1.57,120,260,3695818931.19694,3902782186.76012,6378305647.64149,6478931566.58081,9011421925.97046,9653851893.1059
1.57,120,280,3475944264.09729,3741741845.75367,6326927071.94335,6551427446.84799,9219483067.78009,9910051280.78959
1.57,120,300,3270778079.26577,3577954846.85169,6297461358.03833,6615173457.8209,9408078795.45804,10140634470.1397
1.57,120,320,3100092389.54756,3432118724.70215,6285611916.13805,6667054860.53009,9544781618.61739,10331625545.0835
1.57,120,340,2979553734.08798,3323481098.3109,6289178993.37744,6700777496.73232,9605413100.36313,10453944348.7668
1.57,120,360,2924891797.81657,3274185227.16447,6315081890.32608,6733242940.29183,9587450934.49462,10515653582.7517
1.57,140,-360,3081332445.45298,3485750723.59322,6267226227.10332,6652151216.90547,9453558799.47045,10447374924.4046
1.57,140,-340,3100605787.72821,3506583479.89891,6303169285.51794,6679152325.01583,9384268081.16986,10405827862.0739
1.57,140,-320,3179270202.99318,3569058370.10533,6342276721.78012,6674159424.56069,9243055772.96886,10223544214.1424
1.57,140,-300,3312218964.96872,3687244581.11376,6403553190.61433,6666173506.94514,9068732662.12306,9975855633.00406
1.57,140,-280,3480480916.80753,3836729530.02483,6468280191.49551,6646776674.88245,8875535194.98437,9672528126.02358
1.57,140,-260,3670951405.24489,4012130535.04491,6511484042.58474,6667825919.96841,8704395772.3223,9358893474.38756
1.57,140,-240,3850309383.47245,4176648799.14045,6461218583.90019,6741682803.20536,8541772585.53442,9031472818.78766
1.57,140,-220,4026689210.31322,4330825122.49795,6390703228.69702,6855848794.37832,8449599859.69764,8766210000.71479
1.57,140,-200,4164913247.30013,4435859919.63483,6311537852.63404,6941251750.03303,8373709972.30026,8609573569.42355
1.57,140,-180,4256294319.10444,4466089878.72877,6264092208.63121,6955479198.98888,8319340721.79011,8620690778.76862
1.57,140,-160,4284149311.16338,4398459839.44954,6252877822.10627,6859382612.93149,8348443271.07823,8733560632.06835
1.57,140,-140,4252977169.69324,4253814654.20998,6283359990.58659,6712841418.15812,8464102097.99882,8930959120.27259
1.57,140,-120,4061676125.43402,4177553984.93015,6349286064.11595,6580143470.68233,8638819634.76381,9203476311.58395
1.57,140,-100,3837360888.41243,4052280894.0984,6384028494.77623,6484038983.3942,8832153826.04466,9487988884.81096
1.57,140,-80,3614904473.86325,3903617310.29797,6336313108.70566,6504235149.51605,9035171583.93586,9771149820.94831
1.57,140,-60,3411917848.88804,3760249578.50025,6290078071.35141,6559574948.94492,9226818759.11411,10044219890.3199
1.57,140,-40,3246913226.09781,3631498079.05349,6264600355.45086,6605648316.00696,9374637383.53639,10267877972.9187
1.57,140,-20,3132423262.36569,3534147848.03886,6254928797.99993,6634265114.59961,9453238015.06206,10407187207.5913
1.57,140,0,3081332445.45298,3485750723.59322,6267226227.10332,6652151216.90547,9453558799.47045,10447374924.4046
1.57,140,20,3094385720.92682,3494620782.87372,6296934519.51293,6657037563.51044,9373684542.5113,10374039007.6153
1.57,140,40,3179270202.99328,3569058370.10538,6342276721.7672,6674159424.50399,9243055822.92581,10223543604.5032
1.57,140,60,3312218964.96872,3687244581.11376,6403553190.61433,6666173506.94514,9068732662.12306,9975855633.00406
1.57,140,80,3482184882.42976,3839982523.73682,6472351941.61238,6652298845.9576,8878423569.32225,9681212035.77894
1.57,140,100,3670966448.54326,4012120670.90812,6511732953.94853,6667664286.09342,8704452173.04771,9358944672.48175
1.57,140,120,3850309383.47239,4176648799.1403,6461218583.26611,6741682804.72797,8541772546.17749,9031473531.55214
1.57,140,140,4026464585.44151,4330760157.19748,6390610283.58577,6855790354.92125,8449405967.77775,8766203071.01349
1.57,140,160,4164913247.30034,4435859919.63426,6311537852.83714,6941251747.76164,8373710668.67293,8609575833.13835
1.57,140,180,4256294319.10444,4466089878.72877,6264092208.63121,6955479198.98888,8319340721.79011,8620690778.76862
1.57,140,200,4284142622.76164,4398459630.21567,6252814510.39815,6859382184.99597,8348473761.99097,8733551091.76987
1.57,140,220,4252945033.36527,4253961658.97472,6283546442.98126,6713000764.58349,8464203942.45852,8931088240.31104
1.57,140,240,4061631604.59734,4177668798.75201,6349228451.29226,6580153630.04777,8638644355.62363,9203546156.64111
1.57,140,260,3837435884.35839,4052612266.90271,6383909886.99263,6483944557.90934,8831963508.87392,9487515047.08472
1.57,140,280,3614904473.86328,3903617310.29758,6336313108.74881,6504235149.66871,9035171295.47788,9771142667.76299
1.57,140,300,3411917848.88804,3760249578.50025,6290078071.35141,6559574948.94492,9226818759.11411,10044219890.3199
1.57,140,320,3246058730.72511,3629869239.32842,6264272943.1689,6603121463.64249,9373115520.40497,10261837208.4105
1.57,140,340,3133683206.45162,3536029696.61185,6256593093.92851,6638127476.54599,9453514633.35658,10411839521.6707
1.57,140,360,3081332445.45298,3485750723.59322,6267226227.10332,6652151216.90547,9453558799.47045,10447374924.4046
1.57,160,-360,3186645281.55528,3637202112.61398,6235988502.08449,6609295754.79926,9370946010.89075,10424854859.6456
1.57,160,-340,3210891983.31506,3653226339.88392,6255041938.0796,6612789754.08129,9313965985.26394,10358747448.9877
1.57,160,-320,3296888189.15231,3725142899.34887,6294981406.51047,6614283467.90127,9189373682.23838,10184650172.006
1.57,160,-300,3435472649.01629,3836597902.545,6348604387.16996,6605993066.73376,9017687210.60958,9925386930.28692
1.57,160,-280,3612287034.10153,3979753778.44116,6406266251.7266,6608048743.84721,8825961921.51544,9616538880.73141
1.57,160,-260,3806413197.79392,4138271601.02994,6423221325.53047,6662229915.68949,8638569998.97485,9276075489.88888
1.57,160,-240,3995137405.05269,4289899294.05592,6374865590.77032,6779820874.61412,8474821599.50873,8924246815.60838
1.57,160,-220,4161182115.57151,4433495056.25566,6306929231.78748,6936658124.07049,8367100234.79254,8605625016.44246
1.57,160,-200,4289160213.41848,4532991320.07327,6244865852.12227,7083973850.58974,8323544042.00847,8348630441.09709
1.57,160,-180,4349957160.3763,4556418149.5838,6198568922.40787,7122798126.26914,8202437123.33944,8350782530.94395
1.57,160,-160,4356001305.07693,4505163314.1354,6206414725.22505,7030207221.19178,8225833341.13448,8490565699.20662
1.57,160,-140,4284253462.85264,4399101713.01568,6254619586.58548,6858318394.65714,8348679120.98511,8734666350.28032
1.57,160,-120,4117797592.81993,4287381490.07107,6317883025.9904,6689855570.97818,8514182859.71114,9039945885.62845
1.57,160,-100,3904404033.69902,4154797190.15105,6357950059.78267,6554027955.50345,8701426969.71522,9356101699.08869
1.57,160,-80,3688615710.5677,4019474729.10739,6347410477.78316,6520902308.54626,8908114058.80024,9681236232.38155
1.57,160,-60,3492725078.89491,3876897776.89284,6293428201.01545,6542588687.33905,9098089279.19652,9971844724.83662
1.57,160,-40,3333163116.20157,3750540457.4422,6248794340.50954,6559674837.46531,9247902853.15043,10199108588.2952
1.57,160,-20,3229123660.58025,3672886376.80543,6235522894.87212,6593169832.47703,9349486548.67387,10372080413.2542
1.57,160,0,3186645281.55528,3637202112.61398,6235988502.08449,6609295754.79926,9370946010.89075,10424854859.6456
1.57,160,20,3210891983.31476,3653226339.88331,6255041938.08096,6612789754.07998,9313965931.77316,10358747412.8851
1.57,160,40,3296888728.84056,3725144998.53997,6294982058.36436,6614287520.62278,9189373206.30963,10184658203.8017
1.57,160,60,3435472649.01629,3836597902.545,6348604387.16996,6605993066.73376,9017687210.60958,9925386930.28692
1.57,160,80,3612287034.10173,3979753778.44124,6406266251.71503,6608048743.88745,8825961858.97696,9616539202.72313
1.57,160,100,3806413197.79336,4138271601.02977,6423221325.47872,6662229915.64539,8638570123.1666,9276075412.5183
1.57,160,120,3993575998.43343,4289867161.75541,6376196382.07396,6777979754.85872,8473125550.83495,8924815624.50594
1.57,160,140,4161182115.57113,4433495056.25537,6306929231.59382,6936658125.07563,8367099106.04109,8605626717.93583
1.57,160,160,4289054966.33434,4532910557.68901,6245093996.01295,7084074413.1354,8323231600.85174,8348595511.90659
1.57,160,180,4349957160.3763,4556418149.5838,6198568922.40787,7122798126.26914,8202437123.33944,8350782530.94395
1.57,160,200,4356001305.07557,4505163314.13581,6206414725.22626,7030207221.17636,8225833343.14166,8490565762.02607
1.57,160,220,4284253462.85208,4399101713.01598,6254619593.15801,6858318301.47803,8348678975.7791,8734663140.71954
1.57,160,240,4118155428.05422,4290148324.59277,6318537690.6491,6693806441.12267,8516497233.16782,9044371858.3497
1.57,160,260,3904404033.69957,4154797190.15119,6357950044.20676,6554027938.64745,8701428556.14468,9356092498.55731
1.57,160,280,3688691018.27253,4019560570.27778,6347458022.88652,6521032834.49906,8908187869.95186,9681286315.7682
1.57,160,300,3492725078.89491,3876897776.89284,6293428201.01545,6542588687.33905,9098089279.19652,9971844724.83662
1.57,160,320,3333163116.20189,3750540457.44229,6248794340.50961,6559674837.465,9247902853.02297,10199108591.8407
1.57,160,340,3229118967.28722,3672933870.34914,6235572110.4831,6593131308.13593,9349470331.0337,10372141581.9501
1.57,160,360,3186645281.55528,3637202112.61398,6235988502.08449,6609295754.79926,9370946010.89075,10424854859.6456
1.57,180,-360,3222764029.80009,3686426481.25929,6222598255.08523,6585842843.27151,9340086169.70426,10407757725.1178
1.57,180,-340,3256251448.51344,3713913046.28869,6231991322.4419,6586239014.29639,9301887173.4491,10349760435.3027
1.57,180,-320,3350749382.96891,3785651746.52976,6258933600.03117,6566844574.78631,9187576688.97802,10173374074.0332
1.57,180,-300,3499148520.52252,3903789544.18923,6310624666.72816,6559832904.4924,9025744376.33396,9924528455.68804
1.57,180,-280,3683109501.73165,4041823175.58556,6359933981.2866,6558037780.04114,8829571432.96065,9612783385.22761
1.57,180,-260,3891444558.52084,4195250006.68651,6373821250.3869,6629937466.59109,8640978091.82611,9288164398.35484
1.57,180,-240,4090874775.08806,4335619262.87133,6328166297.22232,6767861815.78315,8463529668.81247,8940110890.3641
1.57,180,-220,4247675992.11433,4455834498.66872,6252255627.84407,6937686636.93569,8309129742.5468,8603232975.73416
1.57,180,-200,4351651890.62243,4559070499.03252,6202256806.53085,7125938851.18055,8204015065.34589,8352232167.17259
1.57,180,-180,4386777775.49389,4597020192.82521,6174412708.12183,7212489414.6287,8141040121.39136,8266552817.15837
1.57,180,-160,4348423799.92302,4555340907.44757,6198739392.5758,7119474129.51064,8200476007.87383,8345610439.4349
1.57,180,-140,4243818326.11358,4451435457.69197,6246461560.16123,6931239367.34523,8308717580.98001,8595431094.60228
1.57,180,-120,4090366867.38106,4335520194.11117,6327545003.30491,6768208383.52663,8461732771.4186,8940411754.52414
1.57,180,-100,3889980212.59216,4192449727.21475,6370848719.3307,6627438925.50147,8636838952.24416,9283513067.62601
1.57,180,-80,3685753734.2871,4047672377.15826,6365346776.88083,6565729642.18271,8837787891.03689,9625759164.14481
1.57,180,-60,3499121652.0391,3903695272.85197,6310743688.61476,6559753199.77729,9025767242.68521,9925010566.42129
1.57,180,-40,3351591132.76084,3789345123.56397,6263263986.77,6573790706.77162,9189950482.9355,10179242955.9577
1.57,180,-20,3256490199.37902,3713873030.02502,6231408627.56758,6584476788.54454,9302419930.05829,10350883892.579
1.57,180,0,3222764029.80009,3686426481.25929,6222598255.08523,6585842843.27151,9340086169.70426,10407757725.1178
1.57,180,20,3255861791.65605,3711113468.67646,6229305226.61969,6581759322.96946,9299283847.60361,10345179485.4362
1.57,180,40,3351419802.52286,3790521976.16251,6263779285.75518,6575044371.74125,9189651081.95766,10180405330.6752
1.57,180,60,3499148520.52252,3903789544.18923,6310624666.72816,6559832904.4924,9025744376.33396,9924528455.68804
1.57,180,80,3684713520.30437,4044310212.13295,6361904264.558,6561018825.75155,8833849929.53247,9617718803.23156
1.57,180,100,3890050926.18344,4193574052.45852,6370789722.09847,6629614011.03312,8637827589.16506,9285941063.98848
1.57,180,120,4090874775.08817,4335619262.87138,6328166297.07945,6767861815.89293,8463529532.94854,8940111106.02564
1.57,180,140,4247675992.1139,4455834498.6679,6252255624.68829,6937686660.87302,8309128780.05744,8603237627.93787
1.57,180,160,4352781379.99826,4559534215.0924,6203003603.73424,7124536872.81582,8204089122.81372,8357578874.90463
1.57,180,180,4386777775.49389,4597020192.82521,6174412708.12183,7212489414.6287,8141040121.39136,8266552817.15837
1.57,180,200,4353712502.88817,4560783891.68926,6201731950.55653,7127069634.10542,8204641246.79286,8357118401.533
1.57,180,220,4243818326.11383,4451435457.69222,6246461560.16109,6931239367.33112,8308717582.88283,8595431089.20621
1.57,180,240,4090390273.62844,4335691214.86296,6327880579.43821,6767305414.9986,8462136533.25692,8939282084.67801
1.57,180,260,3889953637.39619,4192430854.513,6370619013.18684,6627549829.31485,8636525409.61573,9283729715.12592
1.57,180,280,3685199190.04394,4045594088.13055,6362461472.06446,6563494100.22814,8835696813.0571,9621459737.48398
1.57,180,300,3499121652.0391,3903695272.85197,6310743688.61476,6559753199.77729,9025767242.68521,9925010566.42129
1.57,180,320,3350812064.66987,3783776838.77085,6256967926.05466,6567228699.49751,9189034494.53076,10168710254.6571
1.57,180,340,3256469156.05032,3713865257.45192,6231409259.93398,6584397258.6776,9302470418.57163,10350900232.9122
1.57,180,360,3222764029.80009,3686426481.25929,6222598255.08523,6585842843.27151,9340086169.70426,10407757725.1178
1.57,200,-360,3186523394.16335,3636868743.08781,6235857411.21546,6609029520.62117,9370695316.31218,10424659037.2714
1.57,200,-340,3228703088.62498,3671887643.49935,6233254408.27464,6590866613.12727,9348580140.11024,10367908336.4867
1.57,200,-320,3330700483.51925,3736575641.83164,6236701363.50891,6543645069.92211,9236467403.90033,10171097816.1222
1.57,200,-300,3489663557.47265,3867384976.15554,6284594145.17101,6528920258.63902,9087614715.44715,9952457085.69731
1.57,200,-280,3687875111.27078,4019768981.49193,6347787197.60933,6521217893.1088,8909890646.35019,9682106224.12125
1.57,200,-260,3903599105.42791,4156265385.00987,6357936329.55876,6556401784.36465,8702182325.46093,9353926732.15071
1.57,200,-240,4115951256.97859,4285218200.7878,6313059545.17747,6686982132.71229,8510868395.71856,9036649311.40188
1.57,200,-220,4283187050.47929,4398346364.83151,6253773372.31404,6860039444.84716,8346777489.30155,8733831532.38578
1.57,200,-200,4359265699.87446,4507525249.21929,6207967425.31362,7032265549.63683,8229387152.21826,8496682372.58512
1.57,200,-180,4353244509.24682,4560926747.0987,6202046472.45884,7126433152.23326,8204855175.97237,8362695763.27661
1.57,200,-160,4288783525.94217,4533582360.39777,6244454199.60223,7084276505.04043,8323165069.76679,8348474279.78684
1.57,200,-140,4159251058.99534,4432043183.0698,6303940285.01863,6934449919.12255,8365376036.0483,8602444340.66795
1.57,200,-120,3996192475.07445,4292607803.39061,6377692149.64776,6780745684.91459,8478451553.83271,8927327004.96719
1.57,200,-100,3804550401.20802,4134431532.08978,6417835304.1503,6659876018.84977,8634607368.76406,9270315606.7052
1.57,200,-80,3611567124.18703,3979491059.22678,6405983604.16829,6607282714.75024,8824858986.93195,9616548429.59266
1.57,200,-60,3435992155.75256,3835899831.46601,6347553848.44697,6604408222.9068,9018350691.56038,9925888004.16053
1.57,200,-40,3296501417.04167,3723172912.05685,6294688993.36094,6610813629.31133,9188219240.05175,10181079531.7274
1.57,200,-20,3209182792.13919,3650035002.14536,6252918093.21238,6605925840.22168,9310354611.87642,10347418914.9351
1.57,200,0,3186523394.16335,3636868743.08781,6235857411.21546,6609029520.62117,9370695316.31218,10424659037.2714
1.57,200,20,3229267454.28144,3672784686.84112,6235274805.2279,6593488698.11504,9349492700.98984,10373501831.7005
1.57,200,40,3330700483.51914,3736575641.83124,6236701363.50859,6543645069.75792,9236467320.79648,10171103245.1223
1.57,200,60,3489663557.47265,3867384976.15554,6284594145.17101,6528920258.63902,9087614715.44715,9952457085.69731
1.57,200,80,3687909697.12749,4019641360.09094,6347616419.45034,6521200224.32495,8909692321.41766,9682034994.57123
1.57,200,100,3904590567.60802,4161963845.17848,6363046751.05406,6563430040.21726,8707368940.36687,9364537469.3414
1.57,200,120,4115535365.93146,4285547669.59086,6312775190.79087,6688372298.687,8510982525.97993,9036700522.65994
1.57,200,140,4283187050.42741,4398346364.83188,6253773725.81203,6860036895.94615,8346826882.12111,8733709597.36821
1.57,200,160,4359232257.05344,4507478346.92567,6208076563.79596,7032253494.70293,8229244184.4181,8496676685.5887
1.57,200,180,4353244509.24682,4560926747.0987,6202046472.45884,7126433152.23326,8204855175.97237,8362695763.27661
1.57,200,200,4288785440.70673,4533587188.35954,6244454573.90779,7084279224.43783,8323174195.24682,8348475814.79486
1.57,200,220,4159375851.02512,4431868903.78774,6303524865.64264,6933797911.91876,8366240476.80309,8601960311.9295
1.57,200,240,3990328898.93316,4284037599.41445,6369904354.568,6770595156.69531,8468021021.22504,8916237691.62769
1.57,200,260,3804550401.20801,4134431532.08934,6417835304.18519,6659876018.85017,8634607483.24319,9270315674.30126
1.57,200,280,3611567124.18735,3979491059.22643,6405983604.21681,6607282714.80321,8824859044.87478,9616547994.8631
1.57,200,300,3435992155.75256,3835899831.46601,6347553848.44697,6604408222.9068,9018350691.56038,9925888004.16053
1.57,200,320,3296987984.36055,3725439215.12462,6295999103.83567,6614054530.37899,9189220924.19579,10185371222.3673
1.57,200,340,3210355948.18258,3655163125.06082,6255422801.78163,6615040600.05462,9312829334.6051,10360345733.6467
1.57,200,360,3186523394.16335,3636868743.08781,6235857411.21546,6609029520.62117,9370695316.31218,10424659037.2714
1.57,220,-360,3082116958.83373,3489410198.44565,6268359214.45113,6656655912.3091,9454850569.92296,10456685121.9186
1.57,220,-340,3132606170.20834,3532059382.99224,6252693359.15019,6630745546.52296,9451738246.89482,10405490740.2027
1.57,220,-320,3244680185.88261,3624683153.83012,6261081570.77468,6593885275.61537,9366914719.87943,10256966086.4129
1.57,220,-300,3409905243.03693,3753570018.79601,6284703090.03119,6549445971.74134,9220324148.6587,10034439167.1702
1.57,220,-280,3614478962.72947,3906448427.4946,6338155114.30121,6505910727.88499,9037085761.0439,9776979487.40157
1.57,220,-260,3838906562.29943,4056628729.106,6388295744.97081,6486148879.43026,8835245540.5194,9490621115.76894
1.57,220,-240,4059006364.05706,4171415163.2971,6342232972.93938,6570788951.77248,8634791499.88871,9190465787.79906
1.57,220,-220,4253015158.09602,4256117858.46462,6286295755.65314,6713360512.12525,8464080935.44104,8931323590.78533
1.57,220,-200,4283842304.63986,4397713143.68013,6251645001.83336,6856194892.35375,8347184473.79323,8730837704.84217
1.57,220,-180,4246715798.66104,4457350402.20793,6252499642.53568,6936226562.44474,8309162637.39705,8602352570.22965
1.57,220,-160,4164987875.42349,4434901485.22827,6310108383.35804,6939821718.2849,8373929261.12358,8609580207.60369
1.57,220,-140,4026364178.83591,4330413122.4361,6391131576.498,6852698172.20103,8448350923.82644,8764461836.72809
1.57,220,-120,3859559557.81804,4183963654.40555,6471630934.93097,6752450784.31546,8560546518.15572,9044645359.21004
1.57,220,-100,3664746067.51626,4005885850.25531,6499192177.14266,6660680856.1155,8690717179.28293,9347514880.22597
1.57,220,-80,3482113789.16053,3839567144.64074,6471655292.10173,6651687614.60133,8879996510.66384,9681620015.85902
1.57,220,-60,3312112258.21393,3688730493.84037,6403655047.63368,6667946699.36368,9069313822.86744,9980047795.17533
1.57,220,-40,3180259294.9089,3572752421.2284,6346194586.55844,6677568240.25077,9246309805.51744,10231200676.4261
1.57,220,-20,3099891761.06075,3505324150.49913,6301674331.87344,6676904179.52029,9383197844.18469,10402262738.0809
1.57,220,0,3082116958.83373,3489410198.44565,6268359214.45113,6656655912.3091,9454850569.92296,10456685121.9186
1.57,220,20,3133000614.04788,3534692673.84725,6256915564.26641,6634582345.38461,9451772984.96473,10410561795.3962
1.57,220,40,3245344350.38024,3627583232.6857,6261208713.80244,6599499484.00054,9369342769.67995,10260049525.744
1.57,220,60,3409905243.03693,3753570018.79601,6284703090.03119,6549445971.74134,9220324148.6587,10034439167.1702
1.57,220,80,3614478962.72978,3906448427.49414,6338155116.80896,6505910729.81246,9037092122.63822,9777124090.16231
1.57,220,100,3838906562.29984,4056628729.10653,6388295687.81145,6486148715.52705,8835260883.30651,9490562875.80128
1.57,220,120,4060216395.88094,4174057963.92701,6345015464.58528,6574277814.08705,8636073372.31715,9195687393.05662
1.57,220,140,4252995007.50879,4256124264.97542,6286271307.57867,6713367426.37052,8464061562.65231,8931270677.384
1.57,220,160,4283842304.63997,4397713143.68054,6251645002.33586,6856194893.60111,8347184671.83642,8730841386.68622
1.57,220,180,4246715798.66104,4457350402.20793,6252499642.53568,6936226562.44474,8309162637.39705,8602352570.22965
1.57,220,200,4164987870.25559,4434901461.74177,6310108376.26643,6939821698.57851,8373928839.04371,8609579513.50246
1.57,220,220,4026364178.83578,4330413122.43684,6391131576.51093,6852698172.29854,8448350915.40437,8764461796.88725
1.57,220,240,3859097420.15711,4183456243.65791,6469337033.55734,6754162257.84191,8560175949.0954,9045568219.90446
1.57,220,260,3665972546.86861,4005751615.99494,6499682090.80488,6660627003.4515,8691277283.92979,9346410731.63553
1.57,220,280,3482113762.81779,3839462260.50983,6471572031.93351,6651864987.01846,8880108977.55136,9681266557.42689
1.57,220,300,3312112258.21393,3688730493.84037,6403655047.63368,6667946699.36368,9069313822.86744,9980047795.17533
1.57,220,320,3180129997.95192,3572785428.91353,6346968819.19684,6677309192.95436,9246285923.11797,10231298138.3758
1.57,220,340,3099864767.01548,3505368159.94727,6301705092.37103,6676933737.91565,9383241997.79033,10401972301.8571
1.57,220,360,3082116958.83373,3489410198.44565,6268359214.45113,6656655912.3091,9454850569.92296,10456685121.9186
1.57,240,-360,2924779407.40455,3271374795.0789,6312118917.98571,6727172734.39124,9583018250.33768,10510764092.0141
1.57,240,-340,2980902560.42768,3326608921.25857,6292646752.81732,6704952419.85461,9605648662.44512,10463362612.8039
1.57,240,-320,3100051973.60741,3431823831.99399,6284623891.28031,6665180737.44312,9542984606.64739,10328613873.1221
1.57,240,-300,3269076635.33011,3572692701.9395,6290512638.08346,6609002831.62697,9403647850.82077,10128884220.5643
1.57,240,-280,3475154026.63785,3738387572.99431,6324095553.84918,6546618465.95145,9216860246.75638,9904990882.17669
1.57,240,-260,3694935355.08718,3902910056.8701,6380615885.73593,6477468973.51384,9010335661.54447,9657188246.50772
1.57,240,-240,3905561662.90154,4047053409.18785,6405389403.85672,6464170004.41927,8810178176.96028,9407998089.75282
1.57,240,-220,4060802537.09953,4176943477.31474,6348745092.6041,6578082464.97167,8638294730.32231,9201992775.50126
1.57,240,-200,4116266199.05241,4286818627.75828,6315356257.35022,6690285665.2277,8511571715.87901,9038983622.8049
1.57,240,-180,4090511683.9124,4335708311.80643,6328397830.32,6767396348.67799,8462274776.21509,8939703325.13322
1.57,240,-160,3995240461.04351,4292403453.88711,6378647925.53094,6780572130.22143,8477633491.49201,8925949357.93037
1.57,240,-140,3861244377.90782,4185910425.72272,6473278354.38037,6756131484.09447,8563570926.36461,9047113374.71131
1.57,240,-120,3688357097.133,4021013257.66653,6562950162.47365,6688138702.40309,8673179108.15224,9255351203.19241
1.57,240,-100,3492147260.11256,3825092242.28701,6580450015.91808,6644411099.10751,8791322740.08569,9507358522.4188
1.57,240,-80,3311565430.79917,3642330111.84304,6518536507.41563,6698442442.17183,8977455458.85131,9801785154.85563
1.57,240,-60,3146963501.43574,3480781190.77128,6454044697.67362,6739261240.19281,9172711667.4581,10085551556.9338
1.57,240,-40,3014954770.66676,3353894513.36923,6394363584.86824,6747115557.98689,9346234619.99073,10309164573.112
1.57,240,-20,2938269856.40208,3282958164.40698,6350386768.82196,6748392349.1262,9498118648.62081,10464026441.3671
1.57,240,0,2924779407.40455,3271374795.0789,6312118917.98571,6727172734.39124,9583018250.33768,10510764092.0141
1.57,240,20,2982336853.87771,3327097832.91067,6293614193.24485,6707348068.08494,9604790845.88337,10466060858.1208
1.57,240,40,3100160643.27126,3431633539.39647,6284391603.10623,6665014839.3157,9543522027.32235,10328683611.5647
1.57,240,60,3269076635.33011,3572692701.9395,6290512638.08346,6609002831.62697,9403647850.82077,10128884220.5643
1.57,240,80,3474143090.40302,3736976089.42025,6320103423.58523,6544598757.30197,9214709703.85467,9898427570.1743
1.57,240,100,3696629373.54915,3904790899.54082,6384385840.97071,6481730359.78302,9014442567.74032,9663726230.9716
1.57,240,120,3904944985.57814,4047034037.47147,6403968556.476,6464578652.94727,8809224708.75519,9408119237.3239
1.57,240,140,4061007190.30915,4176166051.62468,6348160734.97676,6578043750.33664,8637359887.62079,9202586043.47753
1.57,240,160,4116266199.05001,4286818627.75711,6315356374.26573,6690285692.29858,8511580319.65663,9038884300.32127
1.57,240,180,4090511683.9124,4335708311.80643,6328397830.32,6767396348.67799,8462274776.21509,8939703325.13322
1.57,240,200,3995240461.04391,4292403453.88747,6378647957.4581,6780572089.12794,8477639685.44624,8925983288.80839
1.57,240,220,3854869625.49762,4181815700.36065,6465246319.9135,6748137640.79103,8553752954.61922,9036985581.7579
1.57,240,240,3686059339.73163,4019072186.76286,6558558676.9573,6685943573.13563,8667356244.46756,9251696775.12118
1.57,240,260,3499769647.67612,3831288826.94358,6588496608.09709,6657292370.9578,8812348308.90876,9516944755.28256
1.57,240,280,3311554472.43433,3642438713.87624,6519049950.17313,6698677889.62125,8977497875.14679,9802176032.3823
1.57,240,300,3146963501.43574,3480781190.77128,6454044697.67362,6739261240.19281,9172711667.4581,10085551556.9338
1.57,240,320,3017867174.69503,3357220299.48072,6397009110.20841,6757296896.79353,9354263487.3705,10318724998.0116
1.57,240,340,2939264661.49305,3285265079.65489,6351727397.41253,6753134834.10019,9500465290.92115,10469255630.8807
1.57,240,360,2924779407.40455,3271374795.0789,6312118917.98571,6727172734.39124,9583018250.33768,10510764092.0141
1.57,260,-360,2733105948.18879,3012592479.74027,6358631143.75815,6811540721.33146,9755901383.62557,10584452892.0335
1.57,260,-340,2790708963.11627,3066581496.27735,6326236147.68452,6773997966.40925,9789704399.65729,10511261644.776
1.57,260,-320,2913462306.42395,3185258669.11323,6307958989.20984,6735414163.81,9748205565.84868,10385650733.1027
1.57,260,-300,3085477096.58635,3344932223.16097,6302455531.28916,6677479406.62903,9617464215.62269,10220923831.3783
1.57,260,-280,3290572028.48009,3535456521.06397,6313592282.86169,6617929146.52808,9432927768.76971,10048439403.6692
1.57,260,-260,3504161401.9262,3729246822.67592,6342520092.91376,6550367716.92255,9223171998.90413,9857016002.59492
1.57,260,-240,3693852304.20629,3898752682.68745,6374380124.97164,6472199058.94985,9006368639.25201,9644364109.63974
1.57,260,-220,3838352355.03352,4051848748.63256,6384314709.35323,6484716422.11827,8832981714.01522,9485913346.32229
1.57,260,-200,3904236720.25523,4160778648.80666,6361386552.29832,6560205726.53151,8704961194.16784,9361789948.37688
1.57,260,-180,3890064786.46243,4193474979.07633,6371403914.08074,6628712935.07473,8639135054.39157,9285324117.71482
1.57,260,-160,3807199017.33414,4140967299.39429,6425864446.27865,6666549256.62859,8642312226.60177,9281336430.8741
1.57,260,-140,3669045877.97392,4009791017.73215,6506463462.09448,6665118598.70231,8700061741.71926,9352998404.48316
1.57,260,-120,3501936333.12245,3834549441.22851,6592032456.23224,6661863849.84672,8818931403.6175,9524950229.61189
1.57,260,-100,3308753769.19804,3623816422.91808,6573708184.18902,6702014075.19921,8945637815.37652,9730711097.53959
1.57,260,-80,3124810264.12981,3419205037.23696,6531430572.42865,6767040268.92849,9121839650.52154,9981667257.08263
1.57,260,-60,2958138301.56447,3239196754.8355,6485192382.95374,6807940184.90527,9309808368.90532,10230946888.1598
1.57,260,-40,2828243189.4514,3103842473.78673,6438561825.256,6837279728.11226,9500111574.22067,10440157519.165
1.57,260,-20,2747024006.22378,3024278859.73279,6396400039.88186,6832807814.73963,9650695847.72133,10561559221.0517
1.57,260,0,2733105948.18879,3012592479.74027,6358631143.75815,6811540721.33146,9755901383.62557,10584452892.0335
1.57,260,20,2790663330.42246,3067334005.93674,6325058483.79024,6776797806.40021,9789933795.48737,10511511273.2577
1.57,260,40,2913462306.4238,3185258669.11306,6307958989.24385,6735414162.46947,9748208802.83138,10385611004.8461
1.57,260,60,3085477096.58635,3344932223.16097,6302455531.28916,6677479406.62903,9617464215.62269,10220923831.3783
1.57,260,80,3289091244.65677,3532373154.56292,6311758885.58506,6614203282.46316,9430097615.61809,10039804442.4857
1.57,260,100,3504161401.92643,3729246822.6755,6342520092.9137,6550367716.92359,9223171998.87765,9857016002.33736
1.57,260,120,3696486794.09451,3903936601.54835,6382151514.9998,6480639491.16697,9012105430.37601,9660472791.43743
1.57,260,140,3838352355.0336,4051848748.63267,6384314709.3643,6484716422.1279,8832981714.09712,9485913244.87483
1.57,260,160,3904275746.98678,4160695223.96503,6360834472.15931,6560774040.0964,8705194186.80512,9362099103.94713
1.57,260,180,3890064786.46243,4193474979.07633,6371403914.08074,6628712935.07473,8639135054.39157,9285324117.71482
1.57,260,200,3806836188.79048,4140780696.23042,6425232768.39928,6666406673.2617,8640921538.98364,9280901458.81048
1.57,260,220,3667784516.28097,4009933719.75212,6505374202.99725,6665710049.18539,8697309560.32067,9356424770.34878
1.57,260,240,3499283778.0043,3832924885.92875,6588799083.46604,6657857268.63835,8813044692.03126,9520923218.78329
1.57,260,260,3311306707.46446,3625558812.18543,6577750731.99215,6706950010.40427,8953181757.38509,9734817700.21762
1.57,260,280,3127234159.48112,3420893608.11712,6534385946.27641,6772439871.35075,9128865231.07622,9987529501.53761
1.57,260,300,2958138301.56447,3239196754.8355,6485192382.95374,6807940184.90527,9309808368.90532,10230946888.1598
1.57,260,320,2823823091.61225,3098875613.93257,6433216516.86201,6818910312.76086,9486771252.55003,10424783865.7781
1.57,260,340,2747057603.38358,3024566234.8899,6395320227.10626,6833470477.34776,9648725704.57119,10562513341.9743
1.57,260,360,2733105948.18879,3012592479.74027,6358631143.75815,6811540721.33146,9755901383.62557,10584452892.0335
1.57,280,-360,2529844978.415,2736556455.99285,6402421795.92609,6899594223.8119,9957011836.76483,10681755136.5305
1.57,280,-340,2583419562.07469,2794759419.92728,6368309870.70098,6856432972.5632,10015689011.9345,10572341201.4796
1.57,280,-320,2707233649.5334,2921970896.03184,6340113640.537,6810926746.64291,9991196958.6321,10429934463.3304
1.57,280,-300,2880697703.56185,3096809704.40323,6315660218.62509,6748140454.77582,9850725092.46965,10289345733.5889
1.57,280,-280,3086414516.57746,3319178689.959,6317922238.00819,6698624280.69861,9664402707.16804,10189243357.6167
1.57,280,-260,3290944325.36295,3537100401.79059,6315905990.22078,6621820428.57403,9435399222.27063,10050474058.4174
1.57,280,-240,3474810149.52529,3737823811.34398,6323728507.62725,6545978442.3975,9217103499.23348,9900904609.02741
1.57,280,-220,3615484029.08601,3908852462.12167,6340313036.49577,6509048365.94702,9038173030.41373,9779231152.1926
1.57,280,-200,3687190261.94172,4013644200.78261,6341422877.14869,6512743190.51206,8903895518.35937,9671073485.00062
1.57,280,-180,3683175291.51218,4043252048.46527,6361953871.92049,6559663835.80751,8831817551.99213,9616106015.16109
1.57,280,-160,3610283766.27064,3977404763.1932,6402909554.33746,6604180859.44592,8820827056.99765,9611618941.47329
1.57,280,-140,3480894248.7708,3838555557.62298,6469848214.88722,6648662558.06816,8875938099.12348,9675819601.38142
1.57,280,-120,3309681742.79681,3640455942.06914,6515499516.77209,6695360843.12471,8971461369.17731,9796058763.50925
1.57,280,-100,3127668788.51982,3422318427.01138,6533837050.88231,6772497586.92627,9130176560.52122,9992014632.55203
1.57,280,-80,2938952111.33709,3194297124.13113,6520817363.6095,6831262365.08708,9297679246.59354,10196280871.2667
1.57,280,-60,2768509795.98315,2993247997.97468,6496694012.97029,6879434169.66587,9484133733.9668,10407652321.7094
1.57,280,-40,2631003221.79373,2837839274.83918,6464293620.47295,6904257053.50636,9664594590.29164,10577454860.1541
1.57,280,-20,2541604837.34326,2745651463.93522,6420043775.9102,6891386593.35165,9810920001.14166,10658512694.7631
1.57,280,0,2529844978.415,2736556455.99285,6402421795.92609,6899594223.8119,9957011836.76483,10681755136.5305
1.57,280,20,2583413857.78594,2794761275.72022,6368308691.84846,6856434542.47669,10015741622.8609,10571681388.9749
1.57,280,40,2705037110.39439,2920089296.89317,6341372642.77555,6806754670.44977,9993592902.82995,10419069136.1301
1.57,280,60,2880697703.56185,3096809704.40323,6315660218.62509,6748140454.77582,9850725092.46965,10289345733.5889
1.57,280,80,3085735041.8963,3316945209.70443,6315721584.00431,6694002905.74042,9662233867.94569,10184074705.2547
1.57,280,100,3290959055.27477,3537033569.17824,6315879623.30947,6621658925.03335,9435216731.03096,10050548946.1854
1.57,280,120,3474755637.72703,3737787570.05328,6323650717.57483,6545880354.29787,9216927161.23508,9900902173.43405
1.57,280,140,3615326954.4371,3908936552.61607,6339900744.06717,6508148413.48472,9037364367.83277,9779853725.40695
1.57,280,160,3687148044.29606,4019346225.34011,6348523586.01657,6520697676.96708,8908454245.72325,9682616552.1498
1.57,280,180,3683175291.51218,4043252048.46527,6361953871.92049,6559663835.80751,8831817551.99213,9616106015.16109
1.57,280,200,3612746708.74332,3983760810.41844,6410858041.20563,6613253169.45098,8830098136.15966,9621502995.81282
1.57,280,220,3481387931.76038,3840325896.59806,6471827496.56238,6651621992.53431,8878692723.35594,9680680247.84352
1.57,280,240,3309574272.76696,3640324974.68998,6515183362.78831,6694630294.18662,8973120554.92812,9794607982.85005
1.57,280,260,3127695020.69073,3422284170.9454,6533619890.05668,6772549232.7415,9130146631.45934,9991997270.48252
1.57,280,280,2938952111.33758,3194297124.13064,6520817363.70264,6831262365.90654,9297679688.90272,10196276917.2868
1.57,280,300,2768509795.98315,2993247997.97468,6496694012.97029,6879434169.66587,9484133733.9668,10407652321.7094
1.57,280,320,2630745970.61234,2837631226.23433,6465298228.13434,6902204246.96426,9664133367.6586,10576787131.8176
1.57,280,340,2544723739.19274,2746819685.21815,6426397892.05597,6898326776.14573,9816542185.87481,10666997433.7137
1.57,280,360,2529844978.415,2736556455.99285,6402421795.92609,6899594223.8119,9957011836.76483,10681755136.5305
1.57,300,-360,2335076567.12474,2466514707.96749,6432360617.06684,6960660223.55647,10141676206.6381,10775918194.7423
1.57,300,-340,2388373780.88776,2529254737.58521,6404459925.08575,6930860006.4053,10229311425.3758,10640706960.9906
1.57,300,-320,2511651475.88264,2669777632.17355,6377405058.81435,6884505016.18309,10252472414.741,10462556437.3523
1.57,300,-300,2686489231.92382,2873606818.58732,6353251066.76841,6839296210.44751,10111745008.2877,10371205449.1266
1.57,300,-280,2881859404.26477,3100378326.11585,6321563790.99382,6754957734.9472,9859921240.2722,10298133034.7843
1.57,300,-260,3085966984.34112,3347114969.16985,6303939313.1907,6682089204.01718,9620806436.50095,10223753016.2781
1.57,300,-240,3270520993.97571,3576699779.67329,6295868838.85897,6614464897.18339,9405052033.22847,10139738456.0479
1.57,300,-220,3411245154.95661,3754894672.48448,6285226651.77184,6552331742.08261,9221381588.83063,10036140637.4218
1.57,300,-200,3491697757.7737,3878954054.4346,6295247833.09315,6542338249.35789,9098463371.51661,9973444215.55675
1.57,300,-180,3499324610.16836,3902370369.75603,6307277947.31984,6556738826.54897,9025896113.33032,9920785318.94859
1.57,300,-160,3435942699.40394,3838505375.18093,6349921233.73595,6607592339.8344,9019228832.42484,9927579354.62695
1.57,300,-140,3311039965.7219,3685949323.35318,6400826745.43367,6662475836.33729,9066354413.92605,9974845946.90524
1.57,300,-120,3147702720.86553,3481994447.09992,6455604970.69831,6742195298.72606,9175754120.07578,10087842684.9982
1.57,300,-100,2957905828.3476,3239015240.30646,6482685420.82059,6808895227.18185,9310702151.4195,10229624570.2842
1.57,300,-80,2767440469.82788,2991761860.32177,6494107420.56823,6876145929.23956,9480450109.6517,10403406069.1228
1.57,300,-60,2586991671.81514,2762691005.70529,6486832674.11835,6909529676.5357,9645778596.477,10564640108.0496
1.57,300,-40,2449392182.42049,2589514642.23913,6476336190.86235,6957087659.02162,9839167386.0195,10724076960.36
1.57,300,-20,2356362442.89899,2485071782.27297,6455689097.37586,6967598251.30187,10005601823.9246,10800564195.6132
1.57,300,0,2335076567.12474,2466514707.96749,6432360617.06684,6960660223.55647,10141676206.6381,10775918194.7423
1.57,300,20,2387501420.38548,2529620063.59104,6404286127.42835,6926190886.71913,10229713623.9798,10639437483.1865
1.57,300,40,2513707232.1577,2673684381.06869,6380099277.16056,6894614738.86973,10258910677.9318,10469587557.2965
1.57,300,60,2686489231.92382,2873606818.58732,6353251066.76841,6839296210.44751,10111745008.2877,10371205449.1266
1.57,300,80,2881811215.68441,3100408575.18086,6321621324.26409,6755074701.33109,9860075685.25482,10298247005.2023
1.57,300,100,3085966984.34071,3347114969.1708,6303939313.19176,6682089204.01658,9620806438.24899,10223753956.002
1.57,300,120,3269572251.39442,3573615315.17498,6292384985.88675,6609934631.96683,9402937739.51848,10133892697.1844
1.57,300,140,3410958109.53377,3759585874.11969,6290075149.0728,6557147563.00877,9224540320.47997,10043932421.166
1.57,300,160,3491686013.79423,3878922265.66914,6295150405.25358,6542333446.17722,9098428117.54429,9973283209.82271
1.57,300,180,3499324610.16836,3902370369.75603,6307277947.31984,6556738826.54897,9025896113.33032,9920785318.94859
1.57,300,200,3436187484.89149,3838278203.88115,6350391941.2634,6607223891.76412,9019263248.73636,9928926524.61365
1.57,300,220,3311756148.32243,3688731294.01267,6404098143.83836,6666964358.94,9070856086.40303,9979721471.56257
1.57,300,240,3146224304.50228,3479397565.98804,6451723022.12002,6736098923.97065,9171776171.17225,10081433659.6795
1.57,300,260,2959831719.58824,3240187615.78519,6484639544.82964,6814436921.95526,9316716928.88293,10233757121.829
1.57,300,280,2768205956.23281,2992304086.61169,6493675178.23149,6876911034.70319,9480961852.83212,10404324690.0421
1.57,300,300,2586991671.81514,2762691005.70529,6486832674.11835,6909529676.5357,9645778596.477,10564640108.0496
1.57,300,320,2447976654.93031,2588959064.08417,6476106737.67074,6954787860.81622,9837765808.19314,10721310519.4862
1.57,300,340,2357082783.18883,2485135860.54853,6456140247.07628,6969006827.39258,10005287798.289,10799957128.9768
1.57,300,360,2335076567.12474,2466514707.96749,6432360617.06684,6960660223.55647,10141676206.6381,10775918194.7423
1.57,320,-360,2170432842.72298,2237396435.31591,6453716433.29858,7003836024.78166,10289547296.8521,10885780628.1869
1.57,320,-340,2222193123.20988,2304475585.13375,6434281786.12859,6987047126.61307,10381528502.8933,10747640643.5301
1.57,320,-320,2343530892.43902,2457488679.15957,6410601580.06482,6953553114.91827,10426130339.2409,10539747140.8187
1.57,320,-300,2510418986.95389,2667032262.58186,6374172314.14684,6878226801.66333,10249131823.2059,10453410537.5597
1.57,320,-280,2708692116.49023,2923819822.51183,6345007059.32697,6816179931.58103,9998790256.09039,10435925461.1232
1.57,320,-260,2914291468.70678,3187501250.676,6312771115.49967,6741653561.54497,9754021496.94662,10393542093.335
1.57,320,-240,3095355025.02047,3420681531.6983,6275694086.90703,6640488852.18158,9533157646.68888,10297053717.6817
1.57,320,-220,3246198430.39518,3630495361.17055,6263802617.24319,6604035037.02615,9372733950.48112,10265237944.5053
1.57,320,-200,3333487252.42846,3755087089.54416,6252396980.87193,6567727700.04389,9252600535.16935,10206870860.7063
1.57,320,-180,3350798399.65322,3788601062.36856,6261718975.42489,6571939361.96985,9188808305.24104,10176081350.8654
1.57,320,-160,3296332216.73786,3723409821.58532,6293630744.59237,6609940841.6748,9186932518.66759,10180518210.5261
1.57,320,-140,3181089547.39839,3574234633.43762,6347068725.12073,6680912024.95796,9247870429.76616,10235496427.4133
1.57,320,-120,3014304180.70514,3353081710.37638,6393349592.13706,6747130267.59464,9345450887.05592,10307920443.9777
1.57,320,-100,2826287629.66916,3102301505.43732,6437525704.99419,6831925905.02807,9495423319.86376,10434715774.9742
1.57,320,-80,2631593898.34455,2838240606.60491,6464880943.47948,6905023470.21171,9665941532.46412,10579007420.9923
1.57,320,-60,2447205310.27356,2587832040.90871,6472950956.38421,6950213534.41463,9833237901.62042,10718661132.2373
1.57,320,-40,2299442944.62479,2387424079.72331,6474740849.41068,6986794092.52422,10008141011.2782,10848185297.9651
1.57,320,-20,2204951778.84266,2265877657.1889,6469385645.07979,7013979808.66784,10169386494.8538,10924559478.1012
1.57,320,0,2170432842.72298,2237396435.31591,6453716433.29858,7003836024.78166,10289547296.8521,10885780628.1869
1.57,320,20,2222390647.40666,2304753476.01312,6434454470.24075,6988540414.08632,10382550531.7133,10747812705.3168
1.57,320,40,2343207742.00891,2456976195.57003,6410299259.22096,6952552629.88183,10425545596.396,10537429817.2962
1.57,320,60,2510418986.95389,2667032262.58186,6374172314.14684,6878226801.66333,10249131823.2059,10453410537.5597
1.57,320,80,2707133621.48404,2921878839.34835,6342561985.48128,6810118704.5534,9996000777.51732,10427159900.0273
1.57,320,100,2914514976.28749,3187523388.16347,6312850395.55149,6742062342.00033,9753981097.17756,10394377462.8978
1.57,320,120,3098923876.39879,3428927786.64008,6282871168.95817,6658527293.22838,9541111072.91117,10326089913.7989
1.57,320,140,3243577298.86374,3622554903.29766,6255918130.8023,6591552549.05879,9367828978.0482,10245071198.0009
1.57,320,160,3333465541.61448,3755086827.0409,6252433564.97284,6567594109.03597,9252800643.30282,10207028504.5401
1.57,320,180,3350798399.65322,3788601062.36856,6261718975.42489,6571939361.96985,9188808305.24104,10176081350.8654
1.57,320,200,3296269345.83423,3723234583.28103,6293956492.37955,6609986301.97209,9187740141.59307,10181439355.4786
1.57,320,220,3180476128.04522,3573656084.34729,6346812972.45845,6679846923.23548,9248194796.93083,10232844056.5142
1.57,320,240,3016097643.835,3355050828.38722,6394418605.39524,6753072935.31491,9349652435.79494,10313654426.1997
1.57,320,260,2826311652.33481,3102045594.38657,6438680090.9247,6831986264.09396,9495915374.91956,10433849963.528
1.57,320,280,2631453861.24297,2838080969.61511,6464582666.27846,6905128725.77622,9665686858.01162,10579105288.6413
1.57,320,300,2447205310.27356,2587832040.90871,6472950956.38421,6950213534.41463,9833237901.62042,10718661132.2373
1.57,320,320,2301023393.17186,2387888643.89633,6477581657.69497,6993209805.88167,10012786806.6393,10851854244.5505
1.57,320,340,2204498531.74116,2265917618.15826,6470056904.8749,7012518753.60121,10168016677.4334,10924913394.333
1.57,320,360,2170432842.72298,2237396435.31591,6453716433.29858,7003836024.78166,10289547296.8521,10885780628.1869
1.57,340,-360,2060780048.46761,2082603080.78786,6463559664.91996,7030633420.31117,10378746299.0799,10996619846.367
1.57,340,-340,2105326983.69221,2148682166.79812,6455073226.24749,7020181240.79078,10420478192.2164,10893976123.7891
1.57,340,-320,2219577041.39827,2299982127.64483,6428954600.80536,6976740655.83621,10374860409.1408,10735586680.2663
1.57,340,-300,2389620135.09298,2530931240.6095,6405021358.4609,6930938558.78481,10233074537.6558,10642724796.5579
1.57,340,-280,2583286863.29913,2795166535.88815,6369273990.98162,6857728903.51642,10017363069.5995,10571037991.7583
1.57,340,-260,2793413592.92457,3071281409.55314,6330993005.60651,6787137491.45993,9797598668.48199,10524651287.1029
1.57,340,-240,2981519566.661,3326951857.54234,6292537414.6826,6707320874.44645,9606940132.73754,10466153017.9607
1.57,340,-220,3132927134.86769,3536244070.77683,6257508928.65449,6637443338.59398,9455756257.71439,10411633826.0109
1.57,340,-200,3229095497.18551,3670199479.72195,6232854831.62548,6590489680.37166,9346046158.29481,10367751459.0413
1.57,340,-180,3256436710.74169,3713724366.31852,6233467860.80927,6585581575.60927,9300623177.33937,10349577523.8305
1.57,340,-160,3210784357.12495,3654794690.78741,6256833859.44142,6615143239.37654,9313397111.80728,10358209859.3145
1.57,340,-140,3098259198.53894,3498381858.10778,6295652685.8962,6663879856.73326,9376671005.39702,10387222215.7377
1.57,340,-120,2937507644.94368,3283337791.01841,6351437009.07278,6747137578.52719,9496389367.26956,10463614341.8971
1.57,340,-100,2748327630.67418,3025514655.96084,6396347997.05087,6836609089.04559,9651835092.91099,10566145255.8289
1.57,340,-80,2546921024.15404,2749421955.37106,6431900733.32467,6910321385.47583,9827878625.64638,10679589223.7873
1.57,340,-60,2355363572.27058,2485083674.22136,6453791405.70023,6964708126.81668,10002614627.9392,10795964098.094
1.57,340,-40,2203523724.97191,2265383892.46731,6469614958.44905,7008866424.66146,10166174301.7902,10921090648.531
1.57,340,-20,2102335560.97446,2118475041.11094,6470525897.50045,7027228765.53475,10289530383.6373,10998816587.5585
1.57,340,0,2060780048.46761,2082603080.78786,6463559664.91996,7030633420.31117,10378746299.0799,10996619846.367
1.57,340,20,2105329605.70258,2148958830.02047,6455194874.10956,7022733157.77302,10421861683.7551,10893708509.1416
1.57,340,40,2219566327.73718,2299965361.53132,6428918708.44083,6976752257.4071,10374844981.2681,10735486672.4857
1.57,340,60,2389620135.09298,2530931240.6095,6405021358.4609,6930938558.78481,10233074537.6558,10642724796.5579
1.57,340,80,2586581412.2735,2798020494.20703,6372103355.90714,6867791088.422,10020753543.2997,10582054339.1017
1.57,340,100,2793126361.97733,3073451942.4587,6333948213.26365,6791634137.08582,9803004410.05572,10530499485.9275
1.57,340,120,2979915502.62108,3325253891.30406,6291418018.1871,6701881739.84067,9606819205.28407,10461772538.0765
1.57,340,140,3131565050.82121,3532433062.49492,6255620357.15815,6630902043.12846,9449331823.26485,10400994234.8945
1.57,340,160,3228561834.68663,3663957025.76809,6228336814.07205,6581580771.85145,9346660912.27952,10356976755.0601
1.57,340,180,3256436710.74169,3713724366.31852,6233467860.80927,6585581575.60927,9300623177.33937,10349577523.8305
1.57,340,200,3210036879.92525,3652045199.22036,6255689924.45258,6610298257.76571,9311471076.65884,10353535747.4451
1.57,340,220,3094893208.65475,3492116161.64329,6295978360.69406,6653289570.82383,9372313110.47529,10365169983.0034
1.57,340,240,2937452692.9417,3283836314.81149,6351692408.57901,6746505050.99382,9494409510.69451,10461265696.5472
1.57,340,260,2747492044.39578,3025851233.28167,6398207715.72997,6838358209.80031,9655161387.72237,10568145044.3498
1.57,340,280,2546730614.01791,2749492311.72785,6432679471.70963,6909935055.78934,9827285758.83438,10679569635.2749
1.57,340,300,2355363572.27058,2485083674.22136,6453791405.70023,6964708126.81668,10002614627.9392,10795964098.094
1.57,340,320,2203770408.67042,2265403805.28668,6469915129.92289,7010065374.76668,10167009875.6167,10920805684.9549
1.57,340,340,2104890505.15048,2119563553.22757,6472802581.1568,7036035293.57757,10299166274.1515,11009995999.2304
1.57,340,360,2060780048.46761,2082603080.78786,6463559664.91996,7030633420.31117,10378746299.0799,10996619846.367
1.57,360,-360,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,360,-340,2061964887.69203,2083622215.79963,6465906808.03746,7030642214.56155,10379953086.6458,10999181882.3611
1.57,360,-320,2171789757.86361,2237629133.29695,6452652699.72032,7005029492.11987,10289483035.0771,10887358474.1735
1.57,360,-300,2333661677.01517,2467036808.85305,6432375634.80101,6960698992.86478,10141180776.4102,10773867069.5138
1.57,360,-280,2527030713.42,2734731539.86224,6399456415.02963,6889129783.03967,9951273554.0419,10669106111.5528
1.57,360,-260,2736752812.50929,3015309303.26814,6360672634.10908,6821323370.40954,9759132697.29522,10596363717.9624
1.57,360,-240,2923962843.01161,3270164648.19268,6312131255.78975,6725868209.11762,9585539823.95442,10503069653.879
1.57,360,-220,3082445470.61767,3491718347.79453,6272618601.25244,6661538927.49071,9457375869.90069,10461319153.264
1.57,360,-200,3187017857.25344,3637241975.23059,6237141719.54641,6609891713.86257,9371108469.40066,10426376060.4453
1.57,360,-180,3222552950.72115,3687433473.74378,6222873759.36552,6589570264.59366,9340727281.99631,10409332979.1098
1.57,360,-160,3187002767.81512,3636749753.48006,6237179647.38126,6609511687.88234,9372544623.37738,10426003177.5038
1.57,360,-140,3080535106.32872,3486090992.69859,6268659842.49721,6650337742.12861,9452999570.7245,10448322833.9644
1.57,360,-120,2925665150.95482,3275765532.50166,6316484200.69238,6735972163.42855,9590949773.86655,10519842031.6376
1.57,360,-100,2735357992.60835,3013851353.03386,6358903673.29962,6816181596.74945,9757432007.53518,10591973328.38
1.57,360,-80,2527737569.66032,2735040010.56947,6400802778.16937,6893769446.70603,9953496354.75626,10673404060.9161
1.57,360,-60,2334471565.13426,2467303494.80002,6431247177.53702,6962087870.15859,10141510518.3918,10776564845.5686
1.57,360,-40,2171054262.43627,2237874664.31721,6453066664.76989,7005913028.15072,10290928057.3213,10886537025.6166
1.57,360,-20,2062123282.08346,2084463479.85782,6467289902.52576,7038624710.31434,10384654504.4276,11000954646.9949
1.57,360,0,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911
1.57,360,20,2061728442.40687,2083415774.83383,6465655785.44526,7033302629.19882,10378765207.6394,10996060651.3385
1.57,360,40,2172584252.84579,2238488011.62179,6455281490.98619,7011241351.53915,10294218086.9903,10890464045.6231
1.57,360,60,2333661677.01517,2467036808.85305,6432375634.80101,6960698992.86478,10141180776.4102,10773867069.5138
1.57,360,80,2528922965.84224,2735491230.64749,6400118949.0527,6895494545.45829,9953115823.45159,10673032254.7142
1.57,360,100,2734384632.47031,3013945638.11063,6360953268.3654,6817348975.56402,9760799141.76966,10591767048.9458
1.57,360,120,2924460333.7311,3272384391.66961,6315847892.14756,6728245314.9315,9584801168.55593,10510070020.488
1.57,360,140,3079862431.39774,3482141715.29265,6258727550.95602,6641790315.295,9450588173.66469,10434496720.5835
1.57,360,160,3187177066.6242,3636914286.14995,6236612817.94744,6609483262.83631,9371384384.28324,10426772605.3511
1.57,360,180,3222552950.72115,3687433473.74378,6222873759.36552,6589570264.59366,9340727281.99631,10409332979.1098
1.57,360,200,3186447879.80644,3637267826.64872,6237150991.6098,6609655255.80519,9371597626.25994,10426221082.2696
1.57,360,220,3082684460.08764,3491180598.34077,6269910560.95774,6660802745.47972,9455169428.30775,10461523493.154
1.57,360,240,2925702009.01053,3275594027.46253,6316529471.3617,6735699669.09842,9591353909.40421,10519494327.0723
1.57,360,260,2735382053.80612,3013795372.64028,6359059878.7185,6816038735.64972,9757894697.0176,10591404121.8823
1.57,360,280,2527665693.83329,2735067198.01451,6400810838.8229,6893756711.43225,9953591553.54245,10673154194.6676
1.57,360,300,2334471565.13426,2467303494.80002,6431247177.53702,6962087870.15859,10141510518.3918,10776564845.5686
1.57,360,320,2171606418.62098,2237911770.68914,6453882432.08183,7007321902.95582,10288971835.1732,10888175810.2912
1.57,360,340,2062078965.5388,2084619928.38696,6467690493.02228,7038754118.35299,10384965378.0045,11000754067.06
1.57,360,360,2019381227.07654,2031581964.0845,6467642958.05656,7040353196.26128,10410069911.1433,11049415237.911


==> figs/Matlab_plots/Rhombic_60_with_hex_hole_20_0433.csv <==
"$hdie [mm]","$phasedelay2 [deg]","$phasedelay1 [deg]","re(Mode(1)) []","re(Mode(2)) []","re(Mode(3)) []","re(Mode(4)) []","re(Mode(5)) []","re(Mode(6)) []"
1.57,-360,-360,3503439569.81053,3505006559.3271,9669060442.11923,9672142402.69173,11088190106.6925,12230517339.2152
1.57,-360,-340,3529927859.6178,3543281442.10398,9579983406.55457,9645010519.78296,11194800492.1704,12258108232.8957
1.57,-360,-320,3595580803.90839,3644801038.7017,9338066890.87256,9534361891.77232,11430026118.5169,12287806239.1202
1.57,-360,-300,3703915499.82511,3808289848.75799,9052650891.88978,9391748340.19315,11742360086.9244,12354112445.6148
1.57,-360,-280,3837269384.4302,4007114635.37972,8753176747.15175,9201901178.61928,12067429570.1002,12408054057.9085
1.57,-360,-260,3990156861.99971,4227139035.50685,8467143099.08806,9009081853.30955,12386815741.1143,12482300401.2163
1.57,-360,-240,4137705947.83684,4438620222.2242,8213833996.9005,8807716967.28539,12521719202.8905,12681843043.4532
1.57,-360,-220,4269520212.28567,4622562072.00186,8010901611.73547,8649972920.75031,12573270355.6181,12927143146.6174
1.57,-360,-200,4356034082.69941,4741554623.53075,7873639426.29849,8530131788.55631,12586324828.5738,13084242254.1722
1.57,-360,-180,4389237723.8772,4786695786.11532,7829617045.21023,8491821466.35965,12598096236.9262,13148190283.818
1.57,-360,-160,4356188356.0203,4741808590.66208,7876275861.3416,8529526666.98793,12586375559.1247,13086553813.648
1.57,-360,-140,4268826482.96237,4621209247.47193,8009861509.13658,8646768869.55628,12570984619.477,12924146579.9351
1.57,-360,-120,4138160489.84408,4438122679.4762,8212420963.49328,8808377985.31529,12524994495.4567,12678414886.688
1.57,-360,-100,3988751322.06467,4226848243.37195,8468105701.01963,9006879447.0207,12390368500.9085,12475146536.1597
1.57,-360,-80,3839292734.39783,4009601698.37791,8756349206.34596,9209262140.13167,12071448662.248,12420361607.2902
1.57,-360,-60,3702309140.25614,3806116578.55463,9049026859.11096,9383478637.76008,11738333404.7274,12343556904.0738
1.57,-360,-40,3596985251.8609,3646873748.38818,9345033570.73759,9540862883.34752,11437693503.2082,12292151639.4824
1.57,-360,-20,3528519541.40328,3541476750.59732,9577707429.59848,9640331350.60194,11192317131.3083,12250170548.0671
1.57,-360,0,3503850265.69002,3504995141.43717,9670089605.8656,9671193907.0676,11087264560.5421,12232464094.975
1.57,-360,20,3529174619.12493,3542553910.48079,9580343010.84151,9645956693.84856,11194217194.9135,12256128069.9766
1.57,-360,40,3595118379.85098,3645242054.07374,9339362665.27256,9533339124.078,11431426748.1064,12286318640.8854
1.57,-360,60,3703915499.82511,3808289848.75799,9052650891.88978,9391748340.19315,11742360086.9244,12354112445.6148
1.57,-360,80,3838998886.75629,4009572588.73714,8757832487.76452,9209095999.63383,12072803297.4019,12418734189.0859
1.57,-360,100,3990091380.93658,4228518990.6413,8470450809.80682,9010266139.94853,12392880322.3468,12481242915.3086
1.57,-360,120,4137788093.26659,4438330504.78297,8212640363.64012,8808264058.06368,12526508072.7509,12677865216.0337
1.57,-360,140,4270209416.93559,4623175696.00789,8011451899.02149,8651558393.76729,12575669835.9478,12928088239.7696
1.57,-360,160,4357214333.81807,4743998278.09911,7878434482.49053,8533119204.27033,12590691926.4375,13089991015.1769
1.57,-360,180,4389237723.8772,4786695786.11532,7829617045.21023,8491821466.35965,12598096236.9262,13148190283.818
1.57,-360,200,4356188356.02147,4741808590.66255,7876275861.34665,8529526666.99159,12586376675.3196,13086548898.1384
1.57,-360,220,4268774818.93755,4621208245.33793,8009918330.37866,8647565646.20244,12570756635.2492,12923972275.6218
1.57,-360,240,4136791682.75378,4438072546.16422,8214305113.48898,8805482485.67482,12519640399.3187,12680470890.6033
1.57,-360,260,3989085112.02558,4226891029.33226,8468325828.42399,9007480170.83991,12390785959.9403,12476075196.0116
1.57,-360,280,3839295557.44105,4009605307.40392,8756335648.9226,9209299688.1069,12071441902.8972,12420503677.763
1.57,-360,300,3702309140.25614,3806116578.55463,9049026859.11096,9383478637.76008,11738333404.7274,12343556904.0738
1.57,-360,320,3597199242.40081,3647604530.05375,9344655446.45837,9539390974.83393,11438411544.1861,12293834555.0677
1.57,-360,340,3528551985.95237,3541418176.74215,9577650893.5727,9640314484.76892,11192310605.38,12250075726.529
1.57,-360,360,3503850265.69002,3504995141.43717,9670089605.8656,9671193907.0676,11087264560.5421,12232464094.975
1.57,-340,-360,3529262366.52064,3542144773.39242,9582015342.38688,9643982756.19592,11196375955.2158,12252426062.0763
1.57,-340,-340,3529935103.35609,3542135831.22286,9581766502.69843,9641654574.98971,11195177883.739,12254552951.414
1.57,-340,-320,3574178170.46586,3611094705.64881,9410431236.17735,9564863108.83101,11359268919.3641,12274322812.9288
1.57,-340,-300,3664302874.79411,3745771656.33623,9164566834.88789,9452103418.9779,11636046383.9383,12335606210.6486
1.57,-340,-280,3783854247.63251,3924987278.68118,8873596034.93909,9279503204.90927,11941900351.785,12388151268.4288
1.57,-340,-260,3927859636.53749,4133707438.98953,8586765960.30852,9086634886.13946,12258251678.4905,12453163065.5959
1.57,-340,-240,4080431911.02549,4349570842.7284,8323598594.34082,8890082374.4235,12510385292.9863,12566138316.0659
1.57,-340,-220,4216218196.11431,4536551219.42467,8089845243.5035,8686557222.16782,12529464106.2595,12816091405.0788
1.57,-340,-200,4330176745.82152,4691378079.62403,7929341156.44019,8551869788.08041,12568062153.4326,13030157757.9639
1.57,-340,-180,4397427165.02992,4781353647.337,7843478663.48366,8486099736.84954,12606658565.0849,13150974834.0768
1.57,-340,-160,4395690326.01455,4779769168.31277,7842999694.02647,8482958258.77423,12599400803.7425,13150038418.046
1.57,-340,-140,4332742406.35104,4694970883.52905,7932460583.03051,8559729217.74806,12578386852.4921,13035714972.3522
1.57,-340,-120,4220260424.52762,4543555348.20381,8096462878.00662,8702529751.26959,12548277506.5725,12828216755.2813
1.57,-340,-100,4079295092.32093,4348216810.23609,8320445082.36622,8887005790.76039,12508568798.3723,12559487007.1443
1.57,-340,-80,3929133173.57179,4134811943.2026,8588485306.88571,9090582877.01392,12260205380.6175,12458877380.7548
1.57,-340,-60,3783649252.55022,3925664667.71695,8873003822.00913,9279182113.15261,11938733031.7636,12392645476.9916
1.57,-340,-40,3662231179.56251,3745277445.16615,9161065967.52704,9446150733.28538,11631479242.9249,12328766897.2406
1.57,-340,-20,3576726230.50897,3614510109.555,9423431524.19963,9582039234.23936,11369229312.8917,12291453589.0649
1.57,-340,0,3529262366.52203,3542144773.39235,9582015342.42327,9643982755.68155,11196375955.1805,12252425435.3357
1.57,-340,20,3531010900.90128,3543458840.25738,9584103087.00216,9647003791.73517,11198105637.8484,12260693552.1893
1.57,-340,40,3576529451.37103,3613120459.4852,9422078483.06266,9577687019.76907,11368116887.9802,12286168367.9335
1.57,-340,60,3664302874.79411,3745771656.33623,9164566834.88789,9452103418.9779,11636046383.9383,12335606210.6486
1.57,-340,80,3784967930.47811,3926366819.92357,8877542430.32911,9284096419.58661,11947053070.2172,12393760673.8895
1.57,-340,100,3928251245.28043,4134182261.77968,8586933300.72338,9088512929.64229,12258816506.3523,12455690339.2201
1.57,-340,120,4081351299.74439,4349137706.95267,8321779261.85043,8890859870.70655,12514769118.6592,12562551606.8488
1.57,-340,140,4220279715.51503,4542363123.52103,8095951840.22196,8699794777.78662,12545397248.3147,12827302918.061
1.57,-340,160,4330229890.96369,4691434832.54933,7929373454.02097,8552339335.84949,12568391032.7788,13030185901.4525
1.57,-340,180,4397427165.02992,4781353647.337,7843478663.48366,8486099736.84954,12606658565.0849,13150974834.0768
1.57,-340,200,4395504525.80145,4779373900.06356,7844137404.09191,8482188485.97545,12597252336.9541,13150953911.7981
1.57,-340,220,4333609589.10352,4696256395.61155,7931083494.81178,8563082132.97494,12583201494.606,13036324314.2641
1.57,-340,240,4220627858.72488,4543493535.66715,8095902945.63738,8702601493.26921,12547071540.8877,12830095020.0858
1.57,-340,260,4079033610.03014,4348043022.65357,8320400746.37919,8886856569.43614,12506715862.9993,12560579799.7192
1.57,-340,280,3929126877.73564,4135262860.10898,8588732985.39579,9091203263.34526,12260181793.4221,12460922452.3798
1.57,-340,300,3783649252.55022,3925664667.71695,8873003822.00913,9279182113.15261,11938733031.7636,12392645476.9916
1.57,-340,320,3662603136.52128,3745687249.21804,9159322335.297,9447046921.94821,11630742209.1395,12331184488.6876
1.57,-340,340,3574569588.51647,3612228619.33604,9414602184.76439,9572165311.38796,11363382298.7078,12277864953.8888
1.57,-340,360,3529262366.52203,3542144773.39235,9582015342.42327,9643982755.68155,11196375955.1805,12252425435.3357
1.57,-320,-360,3596074197.59058,3646567555.08356,9339685426.89552,9539122662.18976,11434021144.2686,12290347987.5484
1.57,-320,-340,3574929489.31792,3611502726.26267,9411516948.50254,9570502580.77196,11360185694.7474,12278236218.376
1.57,-320,-320,3596267511.56545,3645991361.15224,9342077392.30313,9537781126.79039,11435809284.7612,12288367812.2987
1.57,-320,-300,3663413911.08241,3745343818.9001,9164406846.42863,9451213068.91494,11635962337.8364,12331441081.4498
1.57,-320,-280,3763909885.43807,3892230312.24376,8913554288.28952,9294001594.09341,11891056676.636,12366775954.3838
1.57,-320,-260,3898803018.90359,4083369149.97468,8657416190.68446,9128380459.4271,12191842939.2598,12442926863.952
1.57,-320,-240,4045695234.95951,4283476302.36697,8396156880.86805,8927427680.05226,12479550017.7316,12494177337.9667
1.57,-320,-220,4194312082.03537,4480192268.79016,8169968258.00614,8736348136.80198,12541954060.619,12757812256.1527
1.57,-320,-200,4323057578.19539,4645762264.26744,7989697599.17469,8569522425.08767,12576425956.2446,12989999010.2563
1.57,-320,-180,4413166958.33266,4756477775.92575,7876323978.7064,8454301445.32387,12595994966.7651,13151357489.2027
1.57,-320,-160,4446783299.58693,4797131144.43557,7838010742.73083,8417003516.69696,12605962017.1311,13213463409.1951
1.57,-320,-140,4412740785.13089,4756453184.9885,7875512017.50521,8454553382.43304,12596493613.1364,13149840491.5675
1.57,-320,-120,4321338616.35518,4643653780.05865,7990064950.17415,8564411796.24782,12567885915.253,12988369423.3986
1.57,-320,-100,4191767816.14625,4477103900.34034,8168694170.0258,8730017240.05174,12527960181.5463,12756130891
1.57,-320,-80,4044975239.7869,4284442440.73764,8397027370.87798,8928922039.92974,12482029630.0403,12493119737.5669
1.57,-320,-60,3897225109.55149,4082998756.32617,8656121830.39715,9123644958.40798,12189600020.1562,12437685666.1139
1.57,-320,-40,3766273105.35916,3895684961.97018,8917727744.63174,9303510201.59713,11896007336.0314,12380976947.9517
1.57,-320,-20,3663869264.92953,3747312922.65957,9164391377.81374,9454679887.483,11635966261.4,12339106299.9285
1.57,-320,0,3596560479.43324,3646373823.38871,9340111528.12994,9537723654.52333,11433816471.2505,12291441563.3544
1.57,-320,20,3576263153.16248,3612703308.30922,9416892793.00806,9575282679.11299,11365097244.2474,12284293411.8662
1.57,-320,40,3597047456.87398,3645853417.19034,9342929162.72841,9537463394.53547,11434818641.7597,12291433325.4888
1.57,-320,60,3663413911.08241,3745343818.9001,9164406846.42863,9451213068.91494,11635962337.8364,12331441081.4498
1.57,-320,80,3766686106.87408,3896221108.3577,8921818852.58535,9307184213.78298,11900754836.5599,12382758592.5963
1.57,-320,100,3895486128.17267,4078628974.99175,8650801122.88846,9115319787.10969,12182987323.2549,12424802379.3995
1.57,-320,120,4045841854.14615,4283122020.53185,8397302692.04114,8925685224.33934,12481693144.6256,12491087314.5845
1.57,-320,140,4194312082.03615,4480192268.78968,8169968258.0024,8736348136.7886,12541935973.4827,12757890595.2365
1.57,-320,160,4323009884.62055,4645721168.22767,7989389744.25624,8569926946.7522,12576425120.028,12989541317.5976
1.57,-320,180,4413166958.33266,4756477775.92575,7876323978.7064,8454301445.32387,12595994966.7651,13151357489.2027
1.57,-320,200,4444924933.84787,4794637110.88593,7835990410.66802,8411706815.16518,12602137927.4161,13206898118.2393
1.57,-320,220,4411430484.02639,4753569195.34446,7873007455.45611,8450182951.07044,12592299043.9369,13143667279.4003
1.57,-320,240,4321297058.67655,4643695875.56752,7989681392.2429,8565296045.95113,12569107147.1639,12987083860.9527
1.57,-320,260,4191410342.6921,4477142343.60317,8168199114.83016,8728607333.80905,12527761073.4313,12755382577.8035
1.57,-320,280,4044627770.57904,4283181128.52326,8395725523.454,8926920904.61676,12481485781.7675,12488453022.8821
1.57,-320,300,3897225109.55149,4082998756.32617,8656121830.39715,9123644958.40798,12189600020.1562,12437685666.1139
1.57,-320,320,3766239213.118,3895613109.19206,8917434553.50961,9303570890.25919,11895649555.9103,12381001473.8037
1.57,-320,340,3662745880.59837,3745839949.19302,9163226512.2145,9449379051.11092,11633683384.5926,12332155715.1702
1.57,-320,360,3596560479.43324,3646373823.38871,9340111528.12994,9537723654.52333,11433816471.2505,12291441563.3544
1.57,-300,-360,3704266516.57603,3809132813.33298,9057054737.12543,9393167083.61902,11746317849.0346,12356212890.7099
1.57,-300,-340,3663381496.24078,3745323283.16813,9161823583.44276,9448593989.43925,11633109024.4809,12331310422.0097
1.57,-300,-320,3661262728.30835,3741925223.12421,9158101715.06132,9438255296.72659,11627529080.5155,12319499496.8265
1.57,-300,-300,3701659829.36955,3806317861.8056,9050368392.64611,9382581562.79742,11738482624.1388,12342750617.4016
1.57,-300,-280,3784172636.7528,3925002033.43197,8875958103.68197,9281979522.22616,11945595475.6843,12388102849.1949
1.57,-300,-260,3898196511.47532,4082752187.67082,8655782524.54474,9126794587.79317,12189069131.7643,12442235851.7196
1.57,-300,-240,4035799672.30981,4262337863.47224,8428350817.36315,8943337501.09356,12459536035.6916,12490577493.1025
1.57,-300,-220,4180874095.4603,4440688836.06787,8212923914.19443,8744236740.71555,12523285001.9299,12720100198.082
1.57,-300,-200,4319472393.25747,4600194816.89293,8034164811.32435,8555937623.99717,12555867426.0385,12952907500.3127
1.57,-300,-180,4433414078.72768,4721000956.30306,7914927961.12004,8409919336.02292,12579161227.538,13144612610.8047
1.57,-300,-160,4499290707.42862,4790324567.74404,7857181536.59044,8332259863.70215,12600098657.4694,13257855778.296
1.57,-300,-140,4500309507.99753,4790191594.9103,7856858718.14002,8332508927.9228,12601922313.3374,13258365635.0852
1.57,-300,-120,4435486277.47526,4725692925.93711,7917223399.82012,8416892732.63046,12591421600.1977,13149481105.9523
1.57,-300,-100,4321553913.50711,4605189902.65492,8040387132.06202,8564385344.32815,12562747776.1027,12965081512.0756
1.57,-300,-80,4180783909.53415,4442912681.84091,8215813843.88428,8744772798.98965,12526518784.8402,12723253498.1986
1.57,-300,-60,4033191299.58069,4258423057.878,8421182045.73906,8934799580.05243,12446998318.7266,12481591826.6527
1.57,-300,-40,3896996813.50889,4082506951.53102,8654505988.3935,9123544210.57644,12187720251.5404,12437567210.0263
1.57,-300,-20,3784703789.71069,3925984327.11977,8874955587.59978,9280025330.49812,11942890913.4166,12392668792.2698
1.57,-300,0,3705029880.65301,3810081609.11673,9059352617.11651,9397922617.33142,11748923952.9128,12360437704.6809
1.57,-300,20,3662454431.55134,3745635287.7668,9162112606.8875,9448652013.35437,11634299639.1696,12328730239.3988
1.57,-300,40,3661262728.30849,3741925223.12425,9158101758.23463,9438255336.73243,11627521462.636,12319514006.3525
1.57,-300,60,3701659829.36955,3806317861.8056,9050368392.64611,9382581562.79742,11738482624.1388,12342750617.4016
1.57,-300,80,3784480911.80601,3925484157.89788,8877489560.07473,9281473117.16827,11944872281.8951,12391237776.9462
1.57,-300,100,3898434399.5336,4082612533.01793,8655791785.26893,9127134957.05552,12189283345.9676,12442231137.1466
1.57,-300,120,4034923266.95282,4260062586.4427,8425973825.94947,8938716529.32754,12453909972.0728,12486501280.5263
1.57,-300,140,4180734032.22679,4440663684.90329,8212893159.0178,8744177195.14308,12523600726.1352,12719559509.8202
1.57,-300,160,4319472393.25965,4600194816.89671,8034164811.31597,8555937623.34969,12555928187.7158,12952930816.7866
1.57,-300,180,4433414078.72768,4721000956.30306,7914927961.12004,8409919336.02292,12579161227.538,13144612610.8047
1.57,-300,200,4496916546.9039,4787112320.23539,7854568548.72885,8326993769.93592,12592002177.1825,13251397740.5248
1.57,-300,220,4497852478.93546,4786868459.29337,7855234951.42064,8327656592.50423,12591594411.5686,13254016203.6453
1.57,-300,240,4433371131.8519,4723006795.215,7915616073.5419,8411061795.5032,12582454653.6911,13145841928.5941
1.57,-300,260,4321516977.93846,4605143132.65336,8040174982.56062,8564394102.99926,12562264960.1274,12965468088.3563
1.57,-300,280,4180581409.98966,4443133766.47963,8215167097.95022,8746036242.75415,12526859624.1852,12723030486.3244
1.57,-300,300,4033191299.58069,4258423057.878,8421182045.73906,8934799580.05243,12446998318.7266,12481591826.6527
1.57,-300,320,3897893149.27607,4082085776.76977,8651734532.76571,9126205525.53925,12184427743.5507,12441917297.4566
1.57,-300,340,3784785399.72855,3926125860.48553,8875522002.75343,9280214496.03036,11943431209.3915,12392795954.3762
1.57,-300,360,3705029880.65301,3810081609.11673,9059352617.11651,9397922617.33142,11748923952.9128,12360437704.6809
1.57,-280,-360,3836360892.24032,4007166722.67542,8751792538.40948,9200492061.86749,12065717283.3492,12407157387.4814
1.57,-280,-340,3783661528.88032,3924827771.94392,8874759927.86959,9278926383.95402,11942488964.1828,12387782087.2103
1.57,-280,-320,3763743772.96722,3892614552.20851,8913527876.35932,9294475761.52927,11889722887.5811,12369461650.8385
1.57,-280,-300,3782500024.53371,3923432538.52152,8872668342.87515,9272796737.02209,11938784984.9901,12382444808.8108
1.57,-280,-280,3837580571.70578,4005746751.40969,8753135236.24553,9198562927.38688,12063869639.5528,12410362661.2252
1.57,-280,-260,3927774626.48561,4133164016.41778,8586380273.56695,9084823294.60789,12256535844.5569,12452662188.1555
1.57,-280,-240,4046121673.90042,4282180781.05477,8396002844.3163,8926258605.87781,12479971232.5161,12491052766.5682
1.57,-280,-220,4182317917.68822,4443850865.53566,8215319679.52653,8749403318.78576,12534521231.8869,12723118036.8069
1.57,-280,-200,4323225023.01709,4589136166.45822,8058308325.73843,8560792568.30437,12563975477.4134,12951007562.3255
1.57,-280,-180,4453817503.99338,4703332512.44873,7948162282.48803,8391405839.81938,12589651591.1727,13150534205.0357
1.57,-280,-160,4542315475.64261,4760735476.35495,7878660533.96815,8246229507.93571,12582938198.7565,13260723039.9559
1.57,-280,-140,4585486788.57615,4793280043.54636,7877071854.56243,8211591440.759,12604973699.8491,13340838733.5051
1.57,-280,-120,4547356634.05317,4771186765.03271,7891599734.69214,8259029486.9081,12594871413.5492,13290035054.2462
1.57,-280,-100,4451636289.34623,4701640272.30908,7946113515.31907,8386448311.41928,12585237633.0816,13144510497.1629
1.57,-280,-80,4322939430.01738,4589635479.65049,8056937935.47929,8563756991.63773,12562631800.6311,12953015625.5698
1.57,-280,-60,4179996329.00245,4442481783.64512,8213767537.37742,8744453873.60698,12524415237.6392,12721506994.9583
1.57,-280,-40,4046291866.39729,4284925211.18121,8399382987.78028,8929429409.03923,12484688367.7063,12495506555.4717
1.57,-280,-20,3929252281.8363,4134245459.99242,8587735076.68423,9089112037.70622,12259864886.9194,12457467724.71
1.57,-280,0,3836360892.23944,4007166722.67683,8751792538.42348,9200492061.56658,12065715098.6343,12407158317.9739
1.57,-280,20,3783481936.51705,3923843323.47994,8874206072.89774,9277193168.81217,11941559798.8568,12385239126.5719
1.57,-280,40,3766467687.96409,3895073179.29931,8917396976.34416,9303220322.77155,11895842624.0585,12380913104.6115
1.57,-280,60,3782500024.53371,3923432538.52152,8872668342.87515,9272796737.02209,11938784984.9901,12382444808.8108
1.57,-280,80,3837235811.02839,4006110920.58313,8753709241.37259,9198294970.34732,12065391105.175,12408246014.7689
1.57,-280,100,3927749366.89177,4133153188.7483,8586403435.61295,9084773598.30119,12256450859.042,12452756866.9479
1.57,-280,120,4046372942.12825,4283279415.818,8397584546.22932,8928680600.60884,12480921299.4102,12494245969.3024
1.57,-280,140,4182317917.68833,4443850865.53569,8215319679.52498,8749403318.79349,12534520722.671,12723117910.9674
1.57,-280,160,4323137861.74999,4589089031.44566,8058394749.15884,8560280878.10297,12564248091.219,12950643814.3783
1.57,-280,180,4453817503.99338,4703332512.44873,7948162282.48803,8391405839.81938,12589651591.1727,13150534205.0357
1.57,-280,200,4547390304.16348,4769997359.58876,7889400055.19194,8257466144.68527,12593692932.0228,13288674665.443
1.57,-280,220,4583043500.42411,4791010255.83866,7875014897.98669,8207883012.57814,12599290464.3822,13334155606.8198
1.57,-280,240,4547991349.8948,4770746130.93459,7890382889.42408,8259403689.5041,12596659966.6685,13288932910.9569
1.57,-280,260,4451521798.99445,4701674462.8019,7946288300.46194,8386430534.86272,12585080132.0037,13144455611.7113
1.57,-280,280,4324285761.89926,4592339361.88639,8060305144.812,8566345188.60685,12566839185.3242,12959631796.6448
1.57,-280,300,4179996329.00245,4442481783.64512,8213767537.37742,8744453873.60698,12524415237.6392,12721506994.9583
1.57,-280,320,4047480568.67079,4286821602.35375,8401159403.32151,8935487412.28028,12488902178.2968,12500807931.367
1.57,-280,340,3927266444.93497,4132450469.15952,8585445540.06907,9082354584.14159,12255596700.905,12449761544.4983
1.57,-280,360,3836360892.23944,4007166722.67683,8751792538.42348,9200492061.56658,12065715098.6343,12407158317.9739
1.57,-260,-360,3987754944.04555,4225084595.78913,8467590201.77154,9001369833.46935,12387472158.7014,12468686492.3513
1.57,-260,-340,3927872378.14714,4132791132.11961,8587617128.87247,9084271162.97255,12260559941.2606,12448033076.9736
1.57,-260,-320,3898128722.4949,4081806291.46041,8653306070.22305,9123498395.49348,12186865831.7027,12439176995.1831
1.57,-260,-300,3899070958.26616,4082839893.16163,8657050448.0489,9127491725.741,12192159794.4779,12441556311.3
1.57,-260,-280,3926870264.3325,4132103959.40181,8586998884.47495,9081079344.31013,12258997874.1494,12444455849.8597
1.57,-260,-260,3989522438.49129,4225028906.39289,8465518028.25363,9003679311.27204,12383146523.0559,12476984813.6768
1.57,-260,-240,4078474912.23445,4346088697.0639,8319594860.90118,8881732966.736,12501507427.2749,12558151150.7849
1.57,-260,-220,4195633829.9063,4481850857.62185,8172203540.92792,8740537498.48827,12547471983.4185,12761191755.6817
1.57,-260,-200,4320695867.79488,4601740613.65393,8037373475.94613,8559336423.82486,12558904402.3823,12957332683.892
1.57,-260,-180,4451563682.38577,4698782227.66842,7945439592.82964,8383844916.24381,12577010799.7083,13145311031.2923
1.57,-260,-160,4569092668.67626,4755803045.08755,7905929110.83595,8223859089.44148,12592797022.3616,13292695388.2435
1.57,-260,-140,4650858925.70981,4771943840.23375,7916885369.50462,8113040780.08555,12600425262.1667,13385849391.289
1.57,-260,-120,4650781177.50436,4771879336.15832,7916116134.47075,8115696884.86048,12607075731.3661,13378014760.2166
1.57,-260,-100,4568265689.62955,4757064085.08014,7906341500.50755,8224624420.97546,12591969740.5167,13294954318.7732
1.57,-260,-80,4453057415.3187,4703969759.64542,7946918959.91559,8391217185.43853,12591217665.1359,13148138382.4732
1.57,-260,-60,4320310620.05198,4603586748.53679,8038363683.56388,8561377248.15602,12559866501.0381,12960012167.3547
1.57,-260,-40,4192196059.50435,4480193507.89304,8172189045.42801,8734061678.75636,12532187422.5935,12761598653.1638
1.57,-260,-20,4079605742.40998,4347670201.79847,8321500476.2917,8886478247.64068,12506203919.2241,12561812826.3157
1.57,-260,0,3989012922.8535,4226847127.15972,8468868916.427,9005856046.51133,12390199346.6298,12475306765.5345
1.57,-260,20,3926456941.54368,4131226001.75204,8583002797.93479,9079408409.51717,12252135855.3029,12445620733.9162
1.57,-260,40,3899414439.01351,4082474537.73792,8654946792.39257,9126306709.15154,12189757669.1919,12441655750.4458
1.57,-260,60,3899070958.26616,4082839893.16163,8657050448.0489,9127491725.741,12192159794.4779,12441556311.3
1.57,-260,80,3927306449.79007,4132155050.65889,8587560305.41385,9081222372.40987,12259450037.7968,12445623108.6526
1.57,-260,100,3988977259.9375,4225375162.71404,8465678194.29271,9003002387.2928,12382915492.0235,12476885484.0855
1.57,-260,120,4079778193.18357,4347337244.16588,8322098518.49491,8886895924.335,12504724633.9042,12563639520.9909
1.57,-260,140,4195891915.02211,4481998131.06263,8171690680.03111,8741327146.8854,12548244041.8672,12761409498.0524
1.57,-260,160,4320485587.48201,4601766606.39628,8037560950.26057,8559455747.81958,12558119117.6497,12957218057.5293
1.57,-260,180,4451563682.38577,4698782227.66842,7945439592.82964,8383844916.24381,12577010799.7083,13145311031.2923
1.57,-260,200,4570901342.73228,4758252395.07285,7909822931.67225,8228079142.9266,12595684030.0312,13301698239.1993
1.57,-260,220,4650900464.2461,4772002469.79949,7917434480.99644,8113247346.44689,12600104469.0221,13386678396.1307
1.57,-260,240,4650652408.82851,4771915438.96359,7916092978.97203,8115486513.39922,12606927296.3473,13378097771.1005
1.57,-260,260,4568312715.18827,4757159694.27376,7906667881.56222,8224298705.74569,12592404336.5097,13294692949.4922
1.57,-260,280,4453025331.13819,4703370768.7479,7947891699.92258,8390670193.51513,12586880057.6985,13151324241.1046
1.57,-260,300,4320310620.05198,4603586748.53679,8038363683.56388,8561377248.15602,12559866501.0381,12960012167.3547
1.57,-260,320,4193533547.59169,4480677449.80787,8171024109.21658,8736904022.6575,12537749695.5465,12761245108.5223
1.57,-260,340,4080006297.26635,4348877072.23287,8322580724.64883,8889134780.77412,12509242131.9632,12563486463.135
1.57,-260,360,3989012922.8535,4226847127.15972,8468868916.427,9005856046.51133,12390199346.6298,12475306765.5345
1.57,-240,-360,4140484739.68468,4441843668.29616,8215641805.10649,8817508235.20752,12537486184.0071,12684863515.6001
1.57,-240,-340,4080114710.04419,4348065922.29504,8320438069.13911,8887851643.66575,12510536996.4599,12560634501.3024
1.57,-240,-320,4043435273.7103,4282314976.44204,8394622086.82892,8921843022.16933,12479292002.7723,12483358145.7708
1.57,-240,-300,4035494029.05759,4262184998.3572,8428383250.31336,8942965792.44716,12458897447.1783,12489807936.574
1.57,-240,-280,4046722953.07767,4286247363.45095,8402123959.08014,8932878344.26283,12488757230.8614,12497307732.891
1.57,-240,-260,4081530627.21074,4349971192.20852,8325546848.15867,8892363610.6062,12512555755.556,12569155715.5716
1.57,-240,-240,4139880248.78144,4439484878.63297,8215483237.63269,8814566075.66785,12529393969.8138,12683942119.8392
1.57,-240,-220,4220691974.22997,4541546763.78526,8094512776.84481,8698820275.78449,12550284128.2627,12822087916.029
1.57,-240,-200,4322775532.51672,4643317499.97221,7988993725.00804,8566302527.3215,12571036281.0299,12988349478.4155
1.57,-240,-180,4433373747.85943,4722307647.63834,7916119169.46896,8410014611.8817,12580459144.2306,13146087341.9424
1.57,-240,-160,4549175493.82,4770493079.30141,7890965474.76698,8260805804.25195,12600470451.1418,13288117287.6433
1.57,-240,-140,4650016557.95477,4770152493.74238,7915249091.53414,8110422748.96811,12598964809.0118,13380549331.2406
1.57,-240,-120,4729225417.75548,4730799828.58653,7995296916.36231,7996209311.12099,12607761400.3803,13417303239.7062
1.57,-240,-100,4647133491.29917,4768167551.57388,7912346412.0044,8107655905.93998,12592131813.6445,13374975017.8336
1.57,-240,-80,4548541991.02511,4770724543.87861,7889428805.90231,8259907792.19244,12601399154.6985,13285718025.4029
1.57,-240,-60,4433887616.40685,4724090112.54443,7917860401.76385,8412226925.87207,12583978040.7171,13149301489.692
1.57,-240,-40,4323354613.82274,4646145966.3743,7991416198.5308,8570228862.90456,12576838477.2413,12991681699.6096
1.57,-240,-20,4221219765.65088,4543940857.10268,8095025426.66118,8703035336.66403,12553400206.8815,12826599920.9537
1.57,-240,0,4140484739.68472,4441843668.29627,8215641805.10592,8817508235.21062,12537486828.5484,12684863167.4132
1.57,-240,20,4078547438.29766,4345643425.4359,8320259056.48677,8881885201.67997,12502058550.9509,12557090473.2188
1.57,-240,40,4045072401.91911,4282417176.31194,8394562472.42552,8925411296.43534,12477752850.4907,12489963120.9881
1.57,-240,60,4035494029.05759,4262184998.3572,8428383250.31336,8942965792.44716,12458897447.1783,12489807936.574
1.57,-240,80,4044331177.21624,4281851206.81771,8395810224.14167,8922435685.39246,12478942542.3545,12485480353.3884
1.57,-240,100,4081363431.33603,4349756609.69641,8325441341.37768,8891520880.08721,12511668875.7816,12568676054.0615
1.57,-240,120,4139174834.45693,4438517004.79382,8211960310.12421,8811154950.32198,12528337495.5234,12679069350.2411
1.57,-240,140,4220691974.22872,4541546763.78503,8094512776.8442,8698820275.7653,12550284062.7949,12822087682.9899
1.57,-240,160,4324656652.07098,4647152068.28399,7994629924.80455,8573063505.66045,12577473220.547,12997424476.6848
1.57,-240,180,4433373747.85943,4722307647.63834,7916119169.46896,8410014611.8817,12580459144.2306,13146087341.9424
1.57,-240,200,4548715808.73539,4769940651.73899,7891169057.09185,8259297052.16835,12598133852.9611,13288035489.9721
1.57,-240,220,4651454870.72724,4772034941.60558,7917739821.2741,8113306265.98981,12600662798.3436,13387405763.6295
1.57,-240,240,4725702790.55525,4726865894.57216,7987756579.25198,7991241255.60449,12593798129.0537,13411779297.8945
1.57,-240,260,4649622496.66689,4771599659.15789,7914638414.10831,8113336561.68829,12601613054.2271,13380503364
1.57,-240,280,4548437713.24558,4771204613.49747,7890469448.24237,8260643076.94614,12598395709.157,13289276274.0395
1.57,-240,300,4433887616.40685,4724090112.54443,7917860401.76385,8412226925.87207,12583978040.7171,13149301489.692
1.57,-240,320,4323038305.47134,4646473754.02855,7991436550.83308,8570476018.88232,12576917325.0282,12991547043.6433
1.57,-240,340,4221254083.26918,4543957786.62486,8094831997.01027,8703188089.44117,12553373551.9613,12826665695.5906
1.57,-240,360,4140484739.68472,4441843668.29627,8215641805.10592,8817508235.21062,12537486828.5484,12684863167.4132
1.57,-220,-360,4269029618.4896,4621889498.81314,8011746710.15005,8647634905.2657,12569532759.2104,12927471398.7209
1.57,-220,-340,4223406998.62076,4545912122.20019,8096564638.52224,8709633250.01468,12561677355.8014,12829859222.2635
1.57,-220,-320,4194271986.51019,4480554955.0232,8172006750.31326,8736308326.29463,12539847666.155,12761262388.763
1.57,-220,-300,4180968446.88349,4442443719.74458,8214507565.29633,8744852289.87022,12527966459.2164,12722088958.3091
1.57,-220,-280,4182554826.52404,4444385342.09983,8217075001.40653,8750714563.25844,12532017499.7491,12727397655.1604
1.57,-220,-260,4193047224.17451,4477690441.47939,8167281050.3751,8729890433.40985,12537142972.3975,12751432602.6152
1.57,-220,-240,4223501212.00439,4544486170.0849,8097243654.22561,8707519196.23536,12558814784.5858,12829491539.3443
1.57,-220,-220,4264513366.82905,4614195919.93747,8003218444.61004,8632178576.9973,12555594548.7105,12907776651.9834
1.57,-220,-200,4334122588.50865,4695710492.21244,7931986233.57023,8561598356.53684,12585196322.9498,13034608019.5366
1.57,-220,-180,4413629041.97886,4756353067.22543,7877099825.15107,8455866626.02601,12598319032.6322,13150458560.5927
1.57,-220,-160,4498406353.8924,4785991106.99113,7856252808.58474,8327011932.3614,12592353695.208,13252921765.5156
1.57,-220,-140,4585515607.79507,4791912699.44423,7877296384.7254,8209140807.08858,12603465904.8407,13339371210.8468
1.57,-220,-120,4652186102.79973,4773067052.85594,7918292367.80703,8116224107.79076,12607957794.8966,13384488979.3251
1.57,-220,-100,4650033825.03135,4771318979.6217,7916490431.76636,8112699007.07398,12603989225.3388,13378284754.1288
1.57,-220,-80,4584429617.86722,4792789458.35013,7875932761.63502,8210329211.02168,12604409989.1996,13337445239.8936
1.57,-220,-60,4497864155.06058,4789071110.8115,7856939454.70871,8329380128.46372,12597514219.7098,13253550557.7802
1.57,-220,-40,4413845043.3356,4756827046.48694,7876696673.02158,8455921715.46292,12598520394.4556,13151765540.3761
1.57,-220,-20,4333007150.57842,4695169145.04679,7930537663.30769,8560518875.62491,12585053475.7584,13030710776.016
1.57,-220,0,4269076149.86775,4621829946.58021,8011712547.7237,8647687134.27844,12569546285.418,12927514002.66
1.57,-220,20,4223313479.84862,4545946011.6378,8096542009.9957,8709625427.83526,12561428171.1513,12829870403.8072
1.57,-220,40,4194271986.51075,4480554955.02268,8172006750.3073,8736308326.29518,12539847664.562,12761262304.2298
1.57,-220,60,4180968446.88349,4442443719.74458,8214507565.29633,8744852289.87022,12527966459.2164,12722088958.3091
1.57,-220,80,4181592332.7965,4441671302.32503,8213976144.57594,8747443056.97245,12525507903.8928,12723085469.0875
1.57,-220,100,4194948631.9559,4481320308.29086,8174077165.30521,8737606103.94114,12540208654.477,12765755110.809
1.57,-220,120,4223501212.00462,4544486170.08499,8097243654.22596,8707519196.23466,12558814844.7568,12829491541.3004
1.57,-220,140,4264513366.82781,4614195919.93749,8003218444.61384,8632178576.99581,12555594555.9774,12907776810.9701
1.57,-220,160,4333638705.7417,4694685342.128,7931773596.6453,8559822935.84127,12583015463.6545,13032827470.3007
1.57,-220,180,4413629041.97886,4756353067.22543,7877099825.15107,8455866626.02601,12598319032.6322,13150458560.5927
1.57,-220,200,4498288031.69499,4785997041.48204,7856397365.76668,8326833238.9545,12591901115.9955,13253069983.2081
1.57,-220,220,4582524021.65061,4788733426.31149,7872962293.32549,8203501113.37753,12595697551.7759,13331069762.0654
1.57,-220,240,4652810653.13445,4772910236.94461,7918132964.19108,8117010828.12942,12608794558.5341,13384891110.0455
1.57,-220,260,4652009223.18085,4771955248.28866,7917760427.31844,8115807092.39087,12606629638.7379,13382276135.7635
1.57,-220,280,4586184028.4777,4793918282.63053,7876454919.83031,8213650057.20255,12609783132.6811,13339639361.1584
1.57,-220,300,4497864155.06058,4789071110.8115,7856939454.70871,8329380128.46372,12597514219.7098,13253550557.7802
1.57,-220,320,4409292814.02664,4753060564.92775,7872032587.09409,8447712392.10261,12587189706.6093,13141091931.7398
1.57,-220,340,4332740854.39487,4694967585.07609,7930920268.35092,8560609445.50046,12582606498.1846,13031962084.0711
1.57,-220,360,4269076149.86775,4621829946.58021,8011712547.7237,8647687134.27844,12569546285.418,12927514002.66
1.57,-200,-360,4354875731.64988,4739250807.33663,7873420058.28555,8524939658.89158,12582064116.682,13079976794.6009
1.57,-200,-340,4333448356.02517,4695675350.28064,7929602592.06506,8562002897.81859,12585825522.5947,13031480353.8297
1.57,-200,-320,4320843837.25973,4642010316.3108,7989577690.95393,8563040794.01272,12562761692.7034,12987784459.7164
1.57,-200,-300,4321011603.34332,4603660451.82916,8038020597.77655,8562721347.73385,12562915864.7196,12958989737.6495
1.57,-200,-280,4323077446.92449,4586744409.63247,8056214343.03816,8556690198.42887,12558083804.432,12949988231.132
1.57,-200,-260,4319402703.48058,4599086403.4805,8034129612.69205,8553934936.94797,12554524638.591,12951058269.0513
1.57,-200,-240,4324220695.43866,4645157514.4469,7991442950.84737,8570659983.70344,12577421063.9731,12991460913.7857
1.57,-200,-220,4334160645.97169,4694294757.30061,7929998637.16445,8560918685.86865,12583592049.0415,13032853119.7514
1.57,-200,-200,4356212564.14717,4740107442.67195,7874047517.34821,8526705657.45269,12584554697.97,13084106610.4999
1.57,-200,-180,4396907707.06814,4779313444.23434,7842827958.82596,8484266117.50185,12602245373.9878,13149957127.4822
1.57,-200,-160,4444891303.10471,4792612738.31911,7834850082.81843,8409571131.9681,12599243897.6588,13204217832.2977
1.57,-200,-140,4498152635.81761,4786370913.71662,7856977780.79186,8324824650.82496,12592830478.0969,13251844474.2774
1.57,-200,-120,4549448434.97648,4771040511.46993,7891322410.53586,8260154976.28641,12600886872.4589,13290601083.6985
1.57,-200,-100,4569668341.52468,4756007705.16399,7907058779.44234,8225366667.06526,12592698901.2841,13295293166.6841
1.57,-200,-80,4545000168.29118,4768002943.72588,7887181101.25067,8253020862.29384,12587383808.8675,13283323581.2577
1.57,-200,-60,4501542262.90765,4791947406.10165,7857583075.63789,8337113775.02795,12610918797.0195,13257379988.8484
1.57,-200,-40,4441590254.7984,4789368288.78062,7831321515.61851,8402179526.29332,12590557020.4783,13196067467.5028
1.57,-200,-20,4395689658.65822,4779105246.77791,7842782100.08858,8481661440.30166,12600345561.5011,13147707696.4368
1.57,-200,0,4356922356.75781,4742088930.20532,7874684794.20002,8531100313.95248,12592046826.2913,13083186178.0066
1.57,-200,20,4335745106.92494,4697682552.11267,7931490817.19116,8566412393.2962,12591629400.6586,13037297628.4282
1.57,-200,40,4323227516.88637,4646358199.27057,7992289072.48752,8570978854.15596,12574383206.973,12994186390.458
1.57,-200,60,4321011603.34332,4603660451.82916,8038020597.77655,8562721347.73385,12562915864.7196,12958989737.6495
1.57,-200,80,4323073535.76871,4586806849.04917,8056179079.17537,8556803644.53805,12558009175.8461,12950508464.0718
1.57,-200,100,4321458734.89895,4603376792.23918,8037895425.99031,8561614261.55321,12563460721.9813,12958764904.9525
1.57,-200,120,4324178690.29994,4645187855.37916,7991603307.69109,8570838904.04748,12577446587.1336,12991264822.3173
1.57,-200,140,4333736891.88037,4693637980.16524,7929651728.47859,8559550665.25937,12580887880.4099,13032510968.4672
1.57,-200,160,4357897633.60137,4742507445.57339,7875624976.95696,8532510610.7409,12590454543.9248,13088637087.4404
1.57,-200,180,4396907707.06814,4779313444.23434,7842827958.82596,8484266117.50185,12602245373.9878,13149957127.4822
1.57,-200,200,4443951606.28007,4792135741.14254,7836201684.48984,8407763537.42229,12595194543.1474,13204640112.7313
1.57,-200,220,4497873810.83375,4786433223.64022,7856423625.97234,8325370977.95691,12592757364.1185,13252284226.5984
1.57,-200,240,4549798589.14777,4770685032.24615,7890859101.93186,8260555779.32547,12602092761.7258,13289023314.1557
1.57,-200,260,4569644059.55552,4756002808.946,7907012515.34202,8225363752.73831,12592903253.1899,13295660067.3792
1.57,-200,280,4544896038.77908,4767976453.98412,7886827340.64702,8253049474.77888,12586967840.4198,13283249041.8266
1.57,-200,300,4501542262.90765,4791947406.10165,7857583075.63789,8337113775.02795,12610918797.0195,13257379988.8484
1.57,-200,320,4444518850.98696,4793997432.13505,7833009915.85683,8410151027.74145,12603910401.4077,13200754416.3765
1.57,-200,340,4390180281.17499,4773244731.06508,7837939838.6636,8468111793.47838,12585809520.7842,13132557679.7079
1.57,-200,360,4356922356.75781,4742088930.20532,7874684794.20002,8531100313.95248,12592046826.2913,13083186178.0066
1.57,-180,-360,4390985422.09516,4789553638.76557,7831921881.93657,8497135910.58082,12604853653.5682,13152626533.8377
1.57,-180,-340,4396241186.13998,4780461529.33441,7843448634.94585,8483914282.49313,12602286553.7522,13150230818.0338
1.57,-180,-320,4412023390.85208,4754625645.25407,7874420941.1306,8452006507.28005,12595419449.0885,13144543130.2094
1.57,-180,-300,4434779801.65152,4723324171.76137,7916333877.92314,8414368798.51772,12585130411.3554,13147622085.177
1.57,-180,-280,4450580197.93032,4697458464.6434,7942706361.32503,8381203697.07443,12577914687.9106,13138040188.7039
1.57,-180,-260,4451922350.47645,4701442655.73917,7947231752.24476,8385849953.8455,12581026491.8007,13149493585.8871
1.57,-180,-240,4433609938.09035,4721491135.43274,7917435384.01327,8408826607.34676,12579529781.033,13146161793.9069
1.57,-180,-220,4411774301.82095,4752889190.50849,7874089096.49077,8449367364.98279,12588430361.5819,13146633224.3783
1.57,-180,-200,4395852841.71849,4778294865.83644,7844400568.32988,8481965809.98883,12596134908.9039,13151101662.6356
1.57,-180,-180,4388679267.63642,4786333865.0957,7831704623.7837,8489726126.04753,12595961353.8577,13147216701.2777
1.57,-180,-160,4393584829.6072,4776195575.39955,7840373381.06335,8474781171.59623,12592571635.659,13142532841.0217
1.57,-180,-140,4411798708.84451,4753832689.01429,7875602585.94706,8451267647.72663,12590003900.3206,13147510800.7046
1.57,-180,-120,4438289822.26935,4727988446.00346,7920109973.32378,8421852357.41241,12599580922.9072,13155008466.7373
1.57,-180,-100,4452517527.80549,4699120293.28256,7945592509.91138,8384953324.30248,12581408770.2658,13143995362.9156
1.57,-180,-80,4453797571.14934,4703941201.00643,7948119004.13678,8391456480.14408,12592635588.7361,13148917863.4589
1.57,-180,-60,4434790504.29013,4723505035.50156,7916397803.0844,8414352939.55934,12585155902.877,13147978092.4658
1.57,-180,-40,4413248718.52449,4755406022.59928,7874689139.50854,8454160945.08927,12596255821.5001,13149017812.9422
1.57,-180,-20,4396106088.67267,4779006260.23941,7841024459.0563,8483517868.2067,12601785568.9756,13146559675.1915
1.57,-180,0,4390967856.63279,4789560698.54372,7831927034.29398,8497144701.79908,12604867920.6372,13152591260.5406
1.57,-180,20,4394964752.03402,4778154038.204,7841254812.14467,8479804801.72325,12598288783.7599,13144482958.7428
1.57,-180,40,4412372803.10797,4754234111.94999,7873860350.9599,8452164410.66891,12595177456.7472,13144460350.0327
1.57,-180,60,4434779801.65152,4723324171.76137,7916333877.92314,8414368798.51772,12585130411.3554,13147622085.177
1.57,-180,80,4451363976.91294,4701030004.88641,7945349680.73546,8386080526.15803,12583432679.377,13144432694.988
1.57,-180,100,4452183864.95381,4699751164.49817,7946487862.5802,8384951357.26321,12581826612.2786,13144651122.001
1.57,-180,120,4433731730.9362,4720700102.71286,7914726012.21363,8409234016.37134,12580326563.0548,13143400527.8256
1.57,-180,140,4411802748.20898,4752779200.15629,7874006869.84473,8449341226.95813,12588344514.0473,13146608130.1976
1.57,-180,160,4395689331.66573,4778091159.75672,7844049198.56631,8481497576.93762,12595831547.5918,13150210732.04
1.57,-180,180,4388679267.63642,4786333865.0957,7831704623.7837,8489726126.04753,12595961353.8577,13147216701.2777
1.57,-180,200,4393800937.22671,4775203405.16235,7839948523.4639,8476722660.34828,12593163583.9004,13140013317.8568
1.57,-180,220,4412112587.60841,4753483411.91809,7875098780.35255,8450093522.46416,12591847003.4161,13145198780.5824
1.57,-180,240,4434765128.98993,4722177030.71885,7915688539.61739,8411074856.85237,12582576322.3158,13147419180.6246
1.57,-180,260,4452932638.66899,4701888537.87563,7946290882.32932,8388948794.28121,12586806264.7773,13146814235.4331
1.57,-180,280,4453744627.46828,4704035766.26646,7948405740.93734,8391208896.41669,12592518264.8256,13149097937.0457
1.57,-180,300,4434790504.29013,4723505035.50156,7916397803.0844,8414352939.55934,12585155902.877,13147978092.4658
1.57,-180,320,4413418359.1833,4755188036.40537,7874855135.02262,8454225405.39624,12596118922.7731,13148764684.4463
1.57,-180,340,4396806670.54545,4780013168.01271,7841682850.93957,8482603689.88082,12604334546.3324,13148135661.1323
1.57,-180,360,4390967856.63279,4789560698.54372,7831927034.29398,8497144701.79908,12604867920.6372,13152591260.5406
1.57,-160,-360,4355710633.0329,4742104561.40944,7877679305.99935,8529984485.04316,12585383564.0349,13087514789.1337
1.57,-160,-340,4393551217.1597,4776027745.91003,7839690910.16253,8476992460.79879,12594370344.6908,13140416262.2974
1.57,-160,-320,4443629987.03588,4793566079.35081,7833120701.77911,8409865164.6308,12602586511.1075,13199581972.822
1.57,-160,-300,4497814159.94787,4786277303.91357,7851548520.46801,8326364697.11161,12596566784.4675,13246190458.3361
1.57,-160,-280,4548568443.0443,4771024064.01134,7891531754.12218,8260719010.89853,12600057232.7758,13287898738.7605
1.57,-160,-260,4571252520.9504,4758534240.8627,7909511187.0031,8228679930.55772,12602298531.7585,13296511081.1723
1.57,-160,-240,4546374595.06,4767920563.8003,7889276011.00275,8254554817.192,12591706969.1979,13282856712.8091
1.57,-160,-220,4496774935.61898,4785115868.5574,7853311956.96737,8323504661.59478,12589747888.118,13248825466.4896
1.57,-160,-200,4447175855.17766,4796114346.14663,7837165150.1908,8416681655.29068,12608912322.7797,13208772403.7833
1.57,-160,-180,4395329151.0563,4777815291.72109,7842277758.31436,8480320704.03673,12598482844.7485,13145429100.9435
1.57,-160,-160,4356326947.22595,4741469243.13084,7876212759.77036,8528914720.99357,12585908950.368,13085614866.2805
1.57,-160,-140,4333129428.2041,4694641444.17193,7932114652.81342,8558568014.55775,12578926435.358,13035388536.3272
1.57,-160,-120,4321178253.22425,4640634791.52392,7988201612.81528,8560416783.0996,12565504180.6675,12982185089.5461
1.57,-160,-100,4321126110.65179,4602056209.53929,8039384073.26491,8559473672.40746,12559463184.8965,12958922631.7023
1.57,-160,-80,4324097827.73255,4590392303.08851,8060177767.5558,8563801952.88963,12563643595.4329,12957501090.0722
1.57,-160,-60,4320885843.01262,4602599009.9464,8037036295.17744,8561777865.64302,12563140147.0484,12956151339.016
1.57,-160,-40,4321446503.96073,4643068654.24243,7989707094.12197,8565689352.75631,12566071405.7759,12988765532.7723
1.57,-160,-20,4335270539.1114,4697407393.37188,7931317586.4497,8566725049.53781,12591126202.9184,13036052433.5238
1.57,-160,0,4355858364.52659,4742320350.35461,7877770166.04819,8530917832.70363,12585863445.5814,13087646414.2588
1.57,-160,20,4393496655.08799,4776529759.25532,7839925438.44089,8477492906.00756,12592702463.2938,13142207319.3062
1.57,-160,40,4443629987.03594,4793566079.35088,7833120701.77924,8409865164.62802,12602586508.1225,13199582007.5448
1.57,-160,60,4497814159.94787,4786277303.91357,7851548520.46801,8326364697.11161,12596566784.4675,13246190458.3361
1.57,-160,80,4549057721.36018,4770866037.71128,7890093014.68366,8261206490.35046,12601862879.0904,13287065059.0524
1.57,-160,100,4570886979.84391,4758513412.58428,7909112094.79656,8228309495.91092,12601555664.3638,13296146684.3708
1.57,-160,120,4544021079.54841,4763603925.23216,7885265317.64107,8247091891.51797,12581526177.6203,13275315551.8696
1.57,-160,140,4496900386.65018,4785036096.46891,7853308191.43262,8322960112.74717,12589669481.4185,13248875955.3809
1.57,-160,160,4445555148.45663,4794128143.40426,7836070186.31383,8411265753.21164,12603719943.1549,13205272199.9973
1.57,-160,180,4395329151.0563,4777815291.72109,7842277758.31436,8480320704.03673,12598482844.7485,13145429100.9435
1.57,-160,200,4356267985.16642,4741220869.42826,7874837925.79253,8528615025.87176,12587590846.1327,13083539491.9057
1.57,-160,220,4333538423.94588,4694728888.80905,7932519415.48284,8558839411.82714,12579968771.9448,13035040049.3775
1.57,-160,240,4319676898.69086,4641849783.83274,7987150114.77015,8560195059.90958,12565983703.8668,12980474432.6082
1.57,-160,260,4321053792.67937,4602138720.05185,8039193861.67242,8559613645.18281,12559458913.7291,12958847174.1533
1.57,-160,280,4321908276.17591,4586892109.91734,8055941482.50411,8556891602.25618,12556606389.9507,12948659164.8839
1.57,-160,300,4320885843.01262,4602599009.9464,8037036295.17744,8561777865.64302,12563140147.0484,12956151339.016
1.57,-160,320,4322112874.24712,4644210802.21213,7992569096.61771,8566981616.89811,12568249222.1105,12991633734.9384
1.57,-160,340,4334390745.03863,4696987869.208,7932015016.50214,8565144509.79358,12587128305.2791,13036493197.9718
1.57,-160,360,4355858364.52659,4742320350.35461,7877770166.04819,8530917832.70363,12585863445.5814,13087646414.2588
1.57,-140,-360,4265342866.76452,4618665579.80203,8007572780.47063,8640420234.03737,12561726717.8323,12916729936.5452
1.57,-140,-340,4332815278.04504,4694297436.16256,7930888203.50171,8557898028.35906,12579543040.575,13032942291.7115
1.57,-140,-320,4410107686.57778,4751925401.60671,7871428732.36682,8446613942.92308,12589650885.8299,13138423742.8955
1.57,-140,-300,4498878435.9597,4788255688.49877,7856567755.07835,8329867385.52264,12599519891.8414,13252533119.5482
1.57,-140,-280,4585292112.87123,4793138607.78557,7877462111.56017,8210879497.39042,12603700162.3865,13342319246.4993
1.57,-140,-260,4649900946.8491,4771694334.81596,7916173367.90972,8113059470.722,12602044448.4396,13381060617.2174
1.57,-140,-240,4648911460.62798,4770254169.29561,7915794168.71749,8108976724.66892,12595569698.0874,13381060750.6331
1.57,-140,-220,4583526538.01673,4790344766.49534,7872662600.59242,8207574594.40382,12600330565.8594,13333189370.0273
1.57,-140,-200,4501382285.49211,4790507162.54882,7857468789.34286,8333863632.99538,12605028423.852,13259231547.0189
1.57,-140,-180,4410731463.79024,4751979815.54717,7873181926.69757,8447273288.4805,12587172284.5364,13142826528.3455
1.57,-140,-160,4332138488.38513,4692636290.84404,7928245427.43354,8556383074.16022,12577042851.4735,13028641071.3586
1.57,-140,-140,4265834676.48412,4615385340.24001,8005487211.57195,8635796523.35369,12558663967.1058,12911859103.7752
1.57,-140,-120,4222469866.12961,4544170152.39538,8097261440.05077,8704083851.63508,12553721553.0114,12830654959.4185
1.57,-140,-100,4192256705.867,4476096048.57205,8167979278.27301,8726924690.44002,12532584035.9236,12750564803.7604
1.57,-140,-80,4179699631.9731,4438402327.15957,8211946492.22886,8737237632.04557,12517741740.128,12717214819.5464
1.57,-140,-60,4181532880.33078,4443310619.64537,8214876263.24767,8747123948.54603,12530148801.5625,12722659319.3546
1.57,-140,-40,4193152801.02804,4480156501.80451,8172759611.72565,8734351512.91494,12535283507.6178,12761544118.6676
1.57,-140,-20,4220977213.8349,4543793647.35396,8094755863.29931,8702721588.84162,12552732501.7243,12825907446.7961
1.57,-140,0,4265332993.87154,4618707519.10145,8007500939.31556,8640500056.75914,12561829533.7419,12916583920.1129
1.57,-140,20,4332888688.03904,4693992066.36117,7930781571.81224,8558346016.76452,12579995489.7821,13032370780.9434
1.57,-140,40,4410391428.70112,4751863131.14385,7871614178.04624,8447353554.00322,12589408306.0503,13139347879.3319
1.57,-140,60,4498878435.9597,4788255688.49877,7856567755.07835,8329867385.52264,12599519891.8414,13252533119.5482
1.57,-140,80,4584250739.11768,4792307416.03561,7876776815.51223,8208842815.9509,12599318693.7675,13341084997.991
1.57,-140,100,4649813149.9225,4771507406.97679,7915891860.68609,8112887609.82318,12601113727.2305,13381309442.6472
1.57,-140,120,4648673793.94429,4770021154.56918,7915698642.40025,8108231521.91668,12594135232.3761,13381461064.0744
1.57,-140,140,4583594289.51256,4790341215.22674,7872558304.76074,8208010094.17304,12600415176.5104,13333231666.5566
1.57,-140,160,4500728363.32093,4789466636.36686,7856948691.17907,8332255545.17259,12602950653.0015,13256869460.2003
1.57,-140,180,4410731463.79024,4751979815.54717,7873181926.69757,8447273288.4805,12587172284.5364,13142826528.3455
1.57,-140,200,4332138488.38528,4692636290.84421,7928245427.43168,8556383074.17669,12577043656.7287,13028641457.5205
1.57,-140,220,4265834676.48867,4615385340.24466,8005487211.58699,8635796523.3694,12558663938.2201,12911859103.8765
1.57,-140,240,4222469866.12969,4544170152.39533,8097261440.05013,8704083851.61079,12553722872.5292,12830654940.073
1.57,-140,260,4192256705.86759,4476096048.57062,8167979278.36091,8726924690.44819,12532574512.3121,12750556810.5823
1.57,-140,280,4180321214.93579,4439215346.85489,8212811985.13758,8738880855.11481,12521481081.1974,12717346469.7917
1.57,-140,300,4181532880.33078,4443310619.64537,8214876263.24767,8747123948.54603,12530148801.5625,12722659319.3546
1.57,-140,320,4194195065.15108,4480868843.01383,8171636821.03433,8738015331.19839,12540582255.2657,12761152102.4485
1.57,-140,340,4222978355.53976,4545361045.56694,8097013809.09796,8708144254.83414,12557661409.607,12831618746.1276
1.57,-140,360,4265332993.87154,4618707519.10145,8007500939.31556,8640500056.75914,12561829533.7419,12916583920.1129
1.57,-120,-360,4137156509.8572,4437307529.46313,8213732713.82107,8806543289.24166,12518087790.3883,12680113119.9516
1.57,-120,-340,4222062764.3839,4545221260.85039,8095662021.88325,8705999613.72177,12557369514.0012,12828584459.8987
1.57,-120,-320,4322811716.48629,4645782991.66777,7993069706.36995,8569852835.42516,12571569394.8196,12994547146.3598
1.57,-120,-300,4436299420.29609,4726632764.92761,7918188023.76852,8419858183.82835,12594068300.1042,13151509671.8296
1.57,-120,-280,4548091698.88203,4771428203.04714,7889946465.47698,8260553068.06762,12601666099.2948,13285580477.2423
1.57,-120,-260,4650477035.09628,4772201247.85649,7915820623.59419,8114481640.55125,12606830795.6853,13378792519.51
1.57,-120,-240,4725700746.12599,4726608833.92621,7988587625.40556,7990824919.98986,12597379676.5617,13407567701.2831
1.57,-120,-220,4651878561.95179,4772959702.85322,7917963844.84072,8115355401.65628,12604795347.5954,13386367754.9495
1.57,-120,-200,4548926915.30226,4768592078.0459,7888964895.28105,8259373327.77176,12596449964.9494,13286245108.2639
1.57,-120,-180,4435086446.96951,4724119096.33287,7917240997.07858,8414035033.24693,12587249022.5282,13148812593.7491
1.57,-120,-160,4323044068.61525,4643524512.68719,7991121604.63345,8567480710.3117,12572031780.8478,12989543907.4032
1.57,-120,-140,4219955601.10907,4541825591.07268,8096580284.0839,8697598589.12238,12544397109.0201,12826609909.0211
1.57,-120,-120,4138448142.75733,4438827027.07695,8213982830.33816,8809700524.97386,12526634911.8563,12680848795.3981
1.57,-120,-100,4081288759.14557,4349452102.52941,8325177436.65352,8891175039.76849,12510113121.4477,12568725286.4978
1.57,-120,-80,4045117606.78237,4281800925.4212,8395857357.95847,8922982010.31098,12479079414.8634,12487319392.1696
1.57,-120,-60,4036451406.20467,4262337785.96467,8428717865.29677,8944657133.33155,12459782237.0584,12492285740.2484
1.57,-120,-40,4046074682.22625,4283513117.22365,8398168597.79732,8926814204.89054,12483519847.1926,12490806288.3236
1.57,-120,-20,4078029274.27614,4346974007.86061,8319929689.7856,8883640525.6714,12501831959.2934,12559345220.9821
1.57,-120,0,4137156509.85708,4437307529.46471,8213732713.82017,8806543289.26233,12518094061.2579,12680109789.5017
1.57,-120,20,4219350418.55021,4542537893.00636,8094888250.86703,8699510400.94322,12545492392.2057,12824978263.1283
1.57,-120,40,4322703202.90148,4645415198.81995,7992572932.95702,8568463998.78219,12570433245.8095,12994461096.2432
1.57,-120,60,4436299420.29609,4726632764.92761,7918188023.76852,8419858183.82835,12594068300.1042,13151509671.8296
1.57,-120,80,4548543052.25955,4771241291.53298,7889521041.30457,8261558961.01752,12602672690.1637,13285386072.4297
1.57,-120,100,4650079596.19874,4772148068.80145,7916134826.67592,8113950329.29242,12603264861.1553,13381257296.6186
1.57,-120,120,4725942388.47558,4727332075.29176,7989570701.7092,7991480575.42266,12598395046.9484,13408446378.1445
1.57,-120,140,4652434966.24844,4772179269.54884,7917698028.74456,8115934360.1549,12607717636.7274,13383425266.9939
1.57,-120,160,4548874086.46491,4768546382.46537,7888699071.9456,8259332037.91662,12596402344.6655,13286090056.2649
1.57,-120,180,4435086446.96951,4724119096.33287,7917240997.07858,8414035033.24693,12587249022.5282,13148812593.7491
1.57,-120,200,4323400067.16536,4644261795.78685,7993222713.13052,8567773199.8848,12571524432.3647,12992261055.043
1.57,-120,220,4222156572.63728,4543867881.89842,8096859400.83867,8704130336.85177,12554013504.3687,12828911116.2314
1.57,-120,240,4138448142.75827,4438827027.0773,8213982830.33929,8809700524.96849,12526634110.9789,12680848643.7227
1.57,-120,260,4080230140.68758,4348173384.25279,8321920731.32535,8887574444.56626,12508808681.0683,12562913737.2776
1.57,-120,280,4045199540.40896,4282388531.96809,8396653419.58355,8924013522.92296,12479427448.0012,12488942106.6193
1.57,-120,300,4036451406.20467,4262337785.96467,8428717865.29677,8944657133.33155,12459782237.0584,12492285740.2484
1.57,-120,320,4045759226.92179,4283491950.62762,8396085476.54124,8926796089.16044,12482293220.3984,12490488031.334
1.57,-120,340,4077925590.9589,4347008169.752,8320338709.54377,8883341951.38068,12500606120.198,12559866932.3067
1.57,-120,360,4137156509.85708,4437307529.46471,8213732713.82017,8806543289.26233,12518094061.2579,12680109789.5017
1.57,-100,-360,3990430972.23458,4227768987.7003,8469013449.52096,9011084512.86195,12390744815.9172,12482841948.1597
1.57,-100,-340,4080400605.79365,4348793536.84804,8322828857.20903,8888736184.75203,12510852648.1704,12563429557.2855
1.57,-100,-320,4194239325.52184,4480879170.52822,8169799690.12913,8737907847.65081,12543292745.6004,12758598428.6986
1.57,-100,-300,4322858196.72506,4605841300.02977,8039316748.54508,8567401507.80268,12570898069.1995,12961676735.3192
1.57,-100,-280,4452156654.88891,4703119303.67313,7946141238.36395,8388592512.69337,12586887817.0495,13147643397.5745
1.57,-100,-260,4570201870.54513,4759538646.31383,7909670859.19083,8228870584.9586,12598806903.6345,13299535055.5641
1.57,-100,-240,4649802689.69389,4772354554.69425,7917319464.4042,8112335261.13909,12601404236.9177,13383405030.5725
1.57,-100,-220,4651325850.65004,4772709863.71996,7918608997.4457,8113301521.76159,12603949845.4944,13385395244.499
1.57,-100,-200,4570128931.00808,4758394771.36534,7908799931.38823,8226259615.49845,12595277815.5655,13299528947.9463
1.57,-100,-180,4452909585.5803,4702531770.08237,7948128769.95834,8388622235.30997,12583935052.2393,13151862960.982
1.57,-100,-160,4320408514.95384,4601734220.67584,8037974671.82419,8558567640.16121,12556279895.0458,12958671784.2564
1.57,-100,-140,4192130314.92256,4475792169.19589,8167267040.40406,8726724240.93689,12530573382.3199,12750820645.5916
1.57,-100,-120,4073774461.47582,4339197242.27201,8313599952.33789,8864842166.85834,12473287848.4889,12550556290.5063
1.57,-100,-100,3988065761.7561,4225192370.25405,8467902276.02411,9000540360.23591,12387390788.2525,12469408485.4327
1.57,-100,-80,3928944401.2951,4133987476.13098,8588312564.00677,9090057512.31829,12261076997.9655,12455681560.9377
1.57,-100,-60,3898857667.77104,4082441947.5252,8657044749.68221,9127334580.5681,12192496222.9971,12439941870.2807
1.57,-100,-40,3898937077.45005,4082996179.67621,8656978758.58381,9127204739.95727,12191942987.9839,12441306432.7737
1.57,-100,-20,3928863636.1382,4133296058.74806,8585737736.77922,9086985221.24707,12256625652.2917,12456062003.0826
1.57,-100,0,3990432320.2317,4227407829.65625,8469584405.7864,9009494458.20905,12390374444.4951,12481784091.3321
1.57,-100,20,4079199158.86847,4347139172.49876,8321551832.69086,8884231529.12462,12504232669.2225,12561573546.4066
1.57,-100,40,4192187817.33312,4478466917.50062,8166739918.78907,8733824579.136,12535713801.0853,12752607926.5965
1.57,-100,60,4322858196.72506,4605841300.02977,8039316748.54508,8567401507.80268,12570898069.1995,12961676735.3192
1.57,-100,80,4452709767.61559,4703268273.86543,7947485333.32721,8389622964.23562,12588858739.7861,13147803063.8013
1.57,-100,100,4570611073.82287,4760212905.99455,7910581164.92295,8229831269.12391,12597547082.5128,13303724549.1947
1.57,-100,120,4650026949.49693,4772350017.84833,7917159776.66572,8112735540.64067,12601206174.6598,13384111721.2364
1.57,-100,140,4648640815.05415,4768777189.23169,7912945041.17162,8108900593.91495,12592931803.5076,13379393769.6454
1.57,-100,160,4570575352.71423,4758156467.48727,7909609363.57192,8226780750.62622,12595537624.7846,13300194168.8933
1.57,-100,180,4452909585.5803,4702531770.08237,7948128769.95834,8388622235.30997,12583935052.2393,13151862960.982
1.57,-100,200,4320502645.36757,4601813296.84831,8037771565.48328,8558751503.25477,12556467278.1183,12958784204.962
1.57,-100,220,4191940192.15702,4476501642.8356,8165979386.26333,8727180139.96497,12531981370.0115,12750286343.9231
1.57,-100,240,4081696274.00882,4349430629.23783,8325236606.6702,8892582444.61964,12510126143.6816,12570178031.8438
1.57,-100,260,3988894290.27213,4225889017.85201,8468633138.59358,9003674209.2767,12389567029.7117,12472464507.282
1.57,-100,280,3928946248.01555,4133988736.91256,8588314359.96263,9090063350.21249,12261091115.5771,12455679411.5469
1.57,-100,300,3898857667.77104,4082441947.5252,8657044749.68221,9127334580.5681,12192496222.9971,12439941870.2807
1.57,-100,320,3899431702.9668,4083017321.14711,8657350035.51044,9128810586.13062,12192399363.7549,12443676872.2883
1.57,-100,340,3929769974.29226,4135485300.56125,8589545523.77119,9092297393.22827,12261840738.995,12462318825.048
1.57,-100,360,3990432320.2317,4227407829.65625,8469584405.7864,9009494458.20905,12390374444.4951,12481784091.3321
1.57,-80,-360,3839500517.53571,4009565130.83928,8756515715.68307,9210602824.17806,12072978033.3915,12419687062.3864
1.57,-80,-340,3928132028.57749,4134353398.29532,8587754397.55425,9088965686.67175,12260676853.0547,12453927233.2555
1.57,-80,-320,4045698063.17659,4284359615.85517,8398249147.48607,8928686396.30945,12484387731.9695,12491307995.1509
1.57,-80,-300,4182373019.15506,4444146088.4489,8215647526.49726,8749385134.77654,12533699023.3909,12724419661.2947
1.57,-80,-280,4324054681.60176,4592347629.88387,8060201406.02191,8567087106.81355,12567114060.0008,12958596394.2576
1.57,-80,-260,4452642765.06002,4703551475.0043,7947358722.63146,8391147947.16263,12587646546.1735,13149626370.2685
1.57,-80,-240,4547425731.72684,4769800081.49832,7889520112.30223,8258522583.85789,12595548799.6457,13286102297.306
1.57,-80,-220,4582440515.60172,4791026439.41842,7874684600.27315,8206292606.00578,12597882228.8924,13334661802.6434
1.57,-80,-200,4546558440.91287,4769167232.62263,7888514267.00754,8256790646.27444,12594613816.705,13283280499.7482
1.57,-80,-180,4455059940.51109,4705938417.34609,7950944911.59228,8394554722.20886,12593677525.6034,13156744880.4379
1.57,-80,-160,4323737194.21682,4588037421.59426,8057516912.13056,8558921476.09074,12562843661.1982,12950549202.2132
1.57,-80,-140,4179223334.21456,4437762331.20426,8208833066.99555,8736968096.113,12522178586.1878,12708773110.3413
1.57,-80,-120,4046964623.8554,4284715456.21488,8399766052.16304,8931108588.6172,12485444668.4669,12496293314.9628
1.57,-80,-100,3926474815.51418,4130683775.21193,8583875713.51032,9077184347.26294,12251778156.3784,12445232069.2245
1.57,-80,-80,3838732579.96444,4008079304.60201,8754945377.74348,9204535058.41385,12069607528.1642,12413621362.4447
1.57,-80,-60,3782669292.57583,3923484710.32262,8871219111.51772,9272075485.11696,11935425495.6428,12385448353.5779
1.57,-80,-40,3763667565.11446,3892837314.07247,8913761680.30216,9294303982.51379,11889630347.6535,12370105534.8737
1.57,-80,-20,3784870658.98209,3925182636.93692,8875507095.66715,9281401653.39613,11942285833.8283,12394517183.3626
1.57,-80,0,3839508549.27543,4009522335.99298,8756374640.04877,9210659175.03798,12072817680.3502,12420093235.6303
1.57,-80,20,3928662479.8876,4134333855.03903,8588367477.78975,9088226165.456,12261954869.9174,12453951321.5155
1.57,-80,40,4047145128.66199,4286166259.22231,8398828037.04941,8934185661.29706,12483562245.9252,12502929504.7027
1.57,-80,60,4182373019.15506,4444146088.4489,8215647526.49726,8749385134.77654,12533699023.3909,12724419661.2947
1.57,-80,80,4324176216.42929,4592143271.94088,8060614563.30531,8566801306.18986,12566559698.0947,12959229052.1987
1.57,-80,100,4452738451.56896,4703037170.1423,7947712387.61117,8390008418.11951,12587728486.3355,13148612489.1143
1.57,-80,120,4547016074.6656,4770008385.44204,7890743284.60633,8258143745.05236,12594929057.0281,13286376216.1415
1.57,-80,140,4585564039.63679,4794109553.01772,7877723550.7861,8212028337.12976,12607488266.2172,13340365873.1791
1.57,-80,160,4548285051.49011,4769871544.31345,7889833661.79089,8259004499.635,12597582526.7524,13286846339.3073
1.57,-80,180,4455059940.51109,4705938417.34609,7950944911.59228,8394554722.20886,12593677525.6034,13156744880.4379
1.57,-80,200,4323696964.50203,4588501564.72463,8058397286.01803,8558937352.56101,12563220649.4364,12951271298.142
1.57,-80,220,4179196905.1839,4437505511.36147,8208400029.84172,8736440162.28521,12521262309.2761,12708239219.7508
1.57,-80,240,4047559013.56236,4284705450.85391,8400424047.47063,8931022079.15969,12487478763.0395,12495695401.4344
1.57,-80,260,3927140257.77271,4132708970.8374,8587476151.57761,9082424799.70749,12258524718.9379,12447887484.7551
1.57,-80,280,3837275059.65696,4004710622.76915,8750558263.29744,9195416990.87033,12062589111.0922,12404179426.9094
1.57,-80,300,3782669292.57583,3923484710.32262,8871219111.51772,9272075485.11696,11935425495.6428,12385448353.5779
1.57,-80,320,3766367044.58398,3895122805.92528,8917519784.26856,9303200532.89944,11895817199.431,12380862779.7236
1.57,-80,340,3784870658.98317,3925182636.93676,8875507095.79341,9281401652.36064,11942285074.7099,12394515585.7581
1.57,-80,360,3839508549.27543,4009522335.99298,8756374640.04877,9210659175.03798,12072817680.3502,12420093235.6303
1.57,-60,-360,3702975835.03915,3807996175.73812,9055360618.55636,9390911758.73408,11744072513.5409,12349902084.5614
1.57,-60,-340,3784670374.38742,3926140999.87785,8875683279.38829,9281092409.50875,11944514828.5963,12391923400.2195
1.57,-60,-320,3899736360.5172,4084091530.74348,8655428231.02855,9130883782.8082,12191379126.9288,12447093095.6855
1.57,-60,-300,4036612659.58657,4262769719.42995,8428326480.56892,8946566162.01894,12459737811.3477,12493724197.1794
1.57,-60,-280,4182366762.6933,4444811392.37058,8215795374.83443,8750759075.64692,12535528386.3213,12724010666.4757
1.57,-60,-260,4321931635.67014,4605170797.47464,8039855543.0116,8565171905.56596,12568761170.4712,12960458260.6988
1.57,-60,-240,4432796008.46267,4722225574.96213,7914107137.15123,8409795068.45476,12581153418.6846,13143771446.0535
1.57,-60,-220,4498575859.66683,4789318922.95491,7857257934.96268,8331405126.66437,12596818380.0035,13257118243.5935
1.57,-60,-200,4497471711.65374,4787448089.39583,7855664284.02922,8327755711.42747,12593313857.5002,13252363422.7122
1.57,-60,-180,4431790580.35624,4722200592.33861,7915468664.90289,8408265053.42434,12578335125.5852,13143373088.5217
1.57,-60,-160,4321021932.79477,4603788932.25144,8039078300.94489,8561350604.25635,12562060893.2281,12960425217.7146
1.57,-60,-140,4180585935.73417,4439720991.95327,8213725534.28938,8740101607.82751,12522011990.0979,12718279051.0294
1.57,-60,-120,4032045329.62374,4257221549.69365,8422004225.32449,8930160512.56725,12447776907.9196,12474827660.9233
1.57,-60,-100,3898082721.86143,4081788795.17099,8655773605.72952,9124203923.3943,12189126475.5223,12438720679.3265
1.57,-60,-80,3783566146.2598,3924455801.02253,8874788807.63963,9278135991.51473,11941068759.1087,12388326283.7063
1.57,-60,-60,3702788363.70138,3807430191.4604,9055284959.30493,9388068651.46397,11744304527.0562,12346756061.0219
1.57,-60,-40,3659426613.7057,3741024601.33418,9151443360.36283,9435851358.74249,11621928844.6582,12312425390.9988
1.57,-60,-20,3664318584.61463,3746995797.70702,9167869787.5246,9456453121.67823,11638404612.698,12340388917.496
1.57,-60,0,3703405985.84344,3808318862.07894,9054538935.81224,9390840321.78541,11742075466.9383,12354541291.1669
1.57,-60,20,3785834916.4629,3927388857.15584,8877640213.92062,9285907810.96297,11946614573.4577,12398839539.4261
1.57,-60,40,3899735990.26374,4084100884.23454,8655460641.56223,9130880496.77877,12191383775.6301,12446897574.3563
1.57,-60,60,4036612659.58657,4262769719.42995,8428326480.56892,8946566162.01894,12459737811.3477,12493724197.1794
1.57,-60,80,4181722326.48135,4444207590.92432,8215616869.91657,8750061047.81969,12530475697.4478,12726151107.0316
1.57,-60,100,4320565124.44674,4603288740.53173,8039721642.96044,8561978885.91956,12557084706.5621,12963012475.2916
1.57,-60,120,4434975784.4813,4725766444.80126,7917829926.68384,8415771072.47287,12588511424.6468,13151009244.0311
1.57,-60,140,4497527788.12298,4787915060.12949,7856554270.36751,8328155660.19066,12595904512.8106,13251258531.447
1.57,-60,160,4497522634.13263,4787558661.51077,7855259698.90474,8327085708.33491,12593569769.667,13252396992.5289
1.57,-60,180,4431790580.35624,4722200592.33861,7915468664.90289,8408265053.42434,12578335125.5852,13143373088.5217
1.57,-60,200,4321021932.79481,4603788932.25043,8039078300.87514,8561350604.32315,12562068085.3688,12960407215.0907
1.57,-60,220,4180620340.70853,4441136010.18298,8212635828.8655,8743053667.81655,12526371311.7481,12717618312.7696
1.57,-60,240,4034538031.81466,4260563924.31034,8425900922.46918,8938920692.39277,12455387056.8485,12484771053.625
1.57,-60,260,3898082721.86165,4081788795.17155,8655773605.74939,9124203923.26599,12189128439.7394,12438697910.2164
1.57,-60,280,3783341285.62076,3924523867.16933,8875167116.13332,9276581814.51414,11940949761.5993,12387135769.0953
1.57,-60,300,3702788363.70138,3807430191.4604,9055284959.30493,9388068651.46397,11744304527.0562,12346756061.0219
1.57,-60,320,3659426613.70547,3741024601.33396,9151443121.18047,9435852658.39686,11621822050.6702,12313307700.1978
1.57,-60,340,3663139452.76107,3745228369.16172,9163840643.75712,9450990509.86785,11635211970.8452,12331672833.2733
1.57,-60,360,3703405985.84344,3808318862.07894,9054538935.81224,9390840321.78541,11742075466.9383,12354541291.1669
1.57,-40,-360,3596506116.69754,3646152066.90186,9346945689.45184,9544672535.72523,11440273382.7083,12289265355.9202
1.57,-40,-340,3661723005.86896,3744263367.92809,9159260151.26749,9443925272.8284,11629413523.4561,12326115102.6879
1.57,-40,-320,3766270218.99539,3895986241.48127,8918524882.89473,9304692811.9185,11896005023.3092,12383820605.1194
1.57,-40,-300,3898048953.93363,4083052311.26498,8656254005.47379,9126796300.05337,12189968270.0541,12441402830.9494
1.57,-40,-280,4047291922.37762,4286780098.77261,8399561749.47772,8935244948.09396,12486582009.7319,12502109761.1874
1.57,-40,-260,4194150390.18908,4479659966.87294,8171850781.39694,8736338194.69675,12536606385.0922,12761860169.5452
1.57,-40,-240,4322560044.45126,4645824610.17121,7991975297.23474,8568726643.35548,12573972356.8324,12991739857.4438
1.57,-40,-220,4413560040.11669,4755963031.15796,7874781969.21708,8455153325.27172,12597739726.9969,13149378440.5956
1.57,-40,-200,4444204767.12034,4793341044.132,7837105718.21805,8409840370.2528,12596207246.0052,13207932458.6206
1.57,-40,-180,4410639265.48966,4753764692.75187,7874556654.30975,8448554273.1787,12589083763.6219,13145185033.0013
1.57,-40,-160,4321309371.24977,4642969410.44598,7989056718.47398,8564107111.68441,12568387538.5907,12985916997.3941
1.57,-40,-140,4193630811.42624,4480545769.37734,8170438268.32644,8736119227.61814,12540269166.5045,12758958729.2007
1.57,-40,-120,4045222618.6201,4282610140.81979,8395264744.46534,8925036320.06948,12479102678.0179,12489055899.1469
1.57,-40,-100,3897981205.67351,4080759442.72427,8654186719.62683,9121952189.83107,12186113117.8829,12436847354.1972
1.57,-40,-80,3765740630.67368,3894877688.95002,8915745090.28312,9304825420.31026,11895701029.8383,12377754645.3685
1.57,-40,-60,3664364501.85676,3745869108.15041,9167586819.26437,9455619648.84514,11638781244.334,12335564341.0842
1.57,-40,-40,3598256462.79209,3647293811.78146,9347751132.50211,9542057603.07232,11439226328.8173,12298306590.8512
1.57,-40,-20,3576805015.63498,3613070928.42351,9417946045.10173,9577032581.72173,11366659845.9365,12285266682.4419
1.57,-40,0,3597480081.34817,3647269936.13356,9346727205.64125,9544836410.36459,11440269520.2603,12295298081.7581
1.57,-40,20,3661585182.44797,3744534912.15025,9159237087.57927,9444650185.33615,11629429643.2901,12326240996.692
1.57,-40,40,3766262591.30617,3896008278.62278,8918817986.05371,9304596121.94752,11895994684.3404,12383603118.4157
1.57,-40,60,3898048953.93363,4083052311.26498,8656254005.47379,9126796300.05337,12189968270.0541,12441402830.9494
1.57,-40,80,4045919946.44359,4284568520.93338,8396853551.53146,8929241483.43642,12481022771.5789,12496344424.5243
1.57,-40,100,4192239048.18491,4476662816.80006,8168031182.53415,8729949741.94253,12528550432.2565,12755412686.9016
1.57,-40,120,4323104104.71568,4645345794.2689,7991193238.52999,8570592636.01465,12575521614.0322,12990431320.1325
1.57,-40,140,4413277667.40532,4756278869.40122,7874558017.79645,8455213689.58802,12597812683.7331,13149453199.6567
1.57,-40,160,4442336030.79464,4791406846.6902,7834715955.61264,8405561824.98481,12592135065.6432,13201922650.0857
1.57,-40,180,4410639265.48966,4753764692.75187,7874556654.30975,8448554273.1787,12589083763.6219,13145185033.0013
1.57,-40,200,4321253952.20809,4643056926.95258,7988962525.79653,8564210765.2899,12568343022.3536,12985927365.4237
1.57,-40,220,4194438831.9053,4480682548.61256,8170458077.44489,8736358611.08134,12542354507.3251,12759156150.2499
1.57,-40,240,4047097049.75607,4285015635.85906,8399217520.78236,8931874618.66458,12486483239.2341,12496081380.4898
1.57,-40,260,3897523727.61993,4080656002.19401,8653665422.54276,9121033881.84525,12186167952.0045,12435489105.8814
1.57,-40,280,3765746233.60321,3894852542.01304,8915722672.37067,9304947444.04281,11895930238.7914,12377547346.1124
1.57,-40,300,3664364501.85676,3745869108.15041,9167586819.26437,9455619648.84514,11638781244.334,12335564341.0842
1.57,-40,320,3598256615.70288,3647301563.58169,9347760200.66806,9542056579.36471,11439226535.4001,12298335854.1879
1.57,-40,340,3576702666.82136,3613268052.86346,9418758599.30232,9575776027.69413,11366019216.1562,12287075585.086
1.57,-40,360,3597480081.34817,3647269936.13356,9346727205.64125,9544836410.36459,11440269520.2603,12295298081.7581
1.57,-20,-360,3529273651.09991,3542716844.35925,9582002080.60443,9648053434.11073,11196429236.4413,12254755914.5485
1.57,-20,-340,3575650681.86173,3614103299.00876,9415363140.17737,9575249547.35895,11364537587.6241,12284931136.6424
1.57,-20,-320,3661747311.19633,3745268568.89842,9160921666.78474,9445332702.78934,11630956293.6643,12328226492.6726
1.57,-20,-300,3782603976.28152,3923618119.66704,8867741230.30145,9274188237.33634,11933386371.4832,12385032482.1095
1.57,-20,-280,3928470824.77531,4134606519.04775,8586514577.57744,9088624932.2155,12256397196.8943,12459187586.7813
1.57,-20,-260,4078404282.12816,4347264244.90753,8319022588.59485,8884558758.64697,12506099546.1799,12557331545.2804
1.57,-20,-240,4222953522.18949,4545717221.66073,8097392311.5641,8708518583.60505,12559022413.1322,12831349780.0839
1.57,-20,-220,4333489552.11713,4696525271.16458,7931221051.01725,8562258640.93267,12583777496.1814,13035936614.6855
1.57,-20,-200,4397345254.33457,4780551670.35247,7844211126.53312,8486267562.23129,12603936698.5787,13151830127.5699
1.57,-20,-180,4394701304.62746,4778299899.17244,7843446917.69567,8480425016.94545,12595404832.0206,13148307936.2923
1.57,-20,-160,4334078089.7953,4696063849.75564,7930839753.3944,8562989828.13071,12585206214.5904,13035200184.1892
1.57,-20,-140,4221150815.53615,4543182998.89427,8095546354.25011,8703148657.18312,12549639698.1678,12827725647.0721
1.57,-20,-120,4079162766.46332,4346935711.24755,8320021111.19625,8884840285.73005,12505435703.8899,12559506770.1853
1.57,-20,-100,3929803627.58329,4134471482.96237,8588454189.90706,9090397857.82121,12259620748.0206,12461340580.3461
1.57,-20,-80,3783546125.4394,3925121626.88965,8874147218.87467,9277842879.96605,11942176764.6486,12387719203.8126
1.57,-20,-60,3662774307.64098,3745115014.36671,9163470805.2026,9449416656.07884,11633902967.467,12330141044.6178
1.57,-20,-40,3575520815.18153,3612384733.57888,9416105167.95305,9574264207.97816,11363577229.1445,12283404828.8935
1.57,-20,-20,3529369347.93971,3542076246.78781,9580963308.49495,9642875353.64614,11194038777.5057,12254903173.9355
1.57,-20,0,3529611094.30197,3542781989.89834,9578534780.9387,9644939540.97901,11196292105.1487,12254729400.3765
1.57,-20,20,3575677784.61701,3614115971.01543,9415372313.03119,9575266234.51051,11364627137.4171,12284976559.6176
1.57,-20,40,3661672258.57005,3745248338.08006,9160523680.56038,9446034403.30252,11629952715.3032,12329506923.1724
1.57,-20,60,3782603976.28152,3923618119.66704,8867741230.30145,9274188237.33634,11933386371.4832,12385032482.1095
1.57,-20,80,3928069726.8982,4133917825.49066,8588435409.34499,9088767014.12499,12262293872.7816,12451182158.1731
1.57,-20,100,4078043970.92224,4346808556.26607,8318408843.74794,8884100735.35474,12504941935.0378,12555838759.9812
1.57,-20,120,4223001139.19442,4546640712.51193,8097825085.54405,8710135027.55488,12559564574.8327,12833041869.1704
1.57,-20,140,4333031638.06509,4696628286.35919,7930703046.79638,8560896119.60221,12583311713.8681,13035319957.8184
1.57,-20,160,4396713115.17866,4780291475.58631,7843782612.50482,8484483196.96227,12601736170.6098,13151461768.1393
1.57,-20,180,4394701304.62746,4778299899.17244,7843446917.69567,8480425016.94545,12595404832.0206,13148307936.2923
1.57,-20,200,4333983123.59493,4696299272.44424,7930902263.08963,8562971937.63679,12585286518.586,13035452724.2561
1.57,-20,220,4219891587.18713,4543292363.44569,8095210216.24806,8700648786.77793,12548532111.2192,12825086596.2927
1.57,-20,240,4078812098.1248,4347306612.57854,8319345474.18778,8885488056.59768,12506549498.5972,12558151378.1107
1.57,-20,260,3929875056.23117,4134272857.10957,8587315007.37494,9090281990.08106,12257940730.0951,12462010902.5801
1.57,-20,280,3784077161.5962,3924226903.8026,8874289688.90906,9278831321.98929,11942688462.949,12386356025.3863
1.57,-20,300,3662774307.64098,3745115014.36671,9163470805.2026,9449416656.07884,11633902967.467,12330141044.6178
1.57,-20,320,3574223595.18221,3610530882.38199,9410856665.95545,9566372830.36755,11357712307.8743,12275868660.206
1.57,-20,340,3529369347.93924,3542076246.78762,9580962297.4883,9642864957.72402,11194055316.8365,12254900469.884
1.57,-20,360,3529611094.30197,3542781989.89834,9578534780.9387,9644939540.97901,11196292105.1487,12254729400.3765
1.57,0,-360,3503439569.81053,3505006559.3271,9669060442.11923,9672142402.69173,11088190106.6925,12230517339.2152
1.57,0,-340,3529927859.61803,3543281442.10402,9579983411.50439,9645010512.76394,11194800497.9894,12258108121.904
1.57,0,-320,3595580803.90839,3644801038.7017,9338066890.87256,9534361891.77232,11430026118.5169,12287806239.1202
1.57,0,-300,3703915499.82511,3808289848.75799,9052650891.88978,9391748340.19315,11742360086.9244,12354112445.6148
1.57,0,-280,3837269384.4302,4007114635.37972,8753176747.15175,9201901178.61928,12067429570.1002,12408054057.9085
1.57,0,-260,3990156861.99971,4227139035.50685,8467143099.08806,9009081853.30955,12386815741.1143,12482300401.2163
1.57,0,-240,4137705947.83684,4438620222.2242,8213833996.9005,8807716967.28539,12521719202.8905,12681843043.4532
1.57,0,-220,4269520212.28567,4622562072.00186,8010901611.73547,8649972920.75031,12573270355.6181,12927143146.6174
1.57,0,-200,4356034082.69941,4741554623.53075,7873639426.29849,8530131788.55631,12586324828.5738,13084242254.1722
1.57,0,-180,4389237723.8772,4786695786.11532,7829617045.21023,8491821466.35965,12598096236.9262,13148190283.818
1.57,0,-160,4356188356.0203,4741808590.66208,7876275861.3416,8529526666.98793,12586375559.1247,13086553813.648
1.57,0,-140,4268826482.96237,4621209247.47193,8009861509.13658,8646768869.55628,12570984619.477,12924146579.9351
1.57,0,-120,4138160489.84408,4438122679.4762,8212420963.49328,8808377985.31529,12524994495.4567,12678414886.688
1.57,0,-100,3988751322.06467,4226848243.37195,8468105701.01963,9006879447.0207,12390368500.9085,12475146536.1597
1.57,0,-80,3839292734.39783,4009601698.37791,8756349206.34596,9209262140.13167,12071448662.248,12420361607.2902
1.57,0,-60,3702309140.25614,3806116578.55463,9049026859.11096,9383478637.76008,11738333404.7274,12343556904.0738
1.57,0,-40,3596985251.8609,3646873748.38818,9345033570.73759,9540862883.34752,11437693503.2082,12292151639.4824
1.57,0,-20,3528519541.40328,3541476750.59732,9577707429.59848,9640331350.60194,11192317131.3083,12250170548.0671
1.57,0,0,3503850265.69002,3504995141.43717,9670089605.8656,9671193907.0676,11087264560.5421,12232464094.975
1.57,0,20,3529174619.12493,3542553910.48079,9580343010.84151,9645956693.84856,11194217194.9135,12256128069.9766
1.57,0,40,3595118379.85098,3645242054.07374,9339362665.27256,9533339124.078,11431426748.1064,12286318640.8854
1.57,0,60,3703915499.82511,3808289848.75799,9052650891.88978,9391748340.19315,11742360086.9244,12354112445.6148
1.57,0,80,3838998886.75629,4009572588.73714,8757832487.76452,9209095999.63383,12072803297.4019,12418734189.0859
1.57,0,100,3990091380.93658,4228518990.6413,8470450809.80682,9010266139.94853,12392880322.3468,12481242915.3086
1.57,0,120,4137788093.26659,4438330504.78297,8212640363.64012,8808264058.06368,12526508072.7509,12677865216.0337
1.57,0,140,4270209416.93559,4623175696.00789,8011451899.02149,8651558393.76729,12575669835.9478,12928088239.7696
1.57,0,160,4357214333.81807,4743998278.09911,7878434482.49053,8533119204.27033,12590691926.4375,13089991015.1769
1.57,0,180,4389237723.8772,4786695786.11532,7829617045.21023,8491821466.35965,12598096236.9262,13148190283.818
1.57,0,200,4356188356.02147,4741808590.66255,7876275861.34665,8529526666.99159,12586376675.3196,13086548898.1384
1.57,0,220,4268774818.93755,4621208245.33793,8009918330.37866,8647565646.20244,12570756635.2492,12923972275.6218
1.57,0,240,4136791682.75378,4438072546.16422,8214305113.48898,8805482485.67482,12519640399.3187,12680470890.6033
1.57,0,260,3989085112.02558,4226891029.33226,8468325828.42399,9007480170.83991,12390785959.9403,12476075196.0116
1.57,0,280,3839295557.44105,4009605307.40392,8756335648.9226,9209299688.1069,12071441902.8972,12420503677.763
1.57,0,300,3702309140.25614,3806116578.55463,9049026859.11096,9383478637.76008,11738333404.7274,12343556904.0738
1.57,0,320,3597199242.40081,3647604530.05375,9344655446.45837,9539390974.83393,11438411544.1861,12293834555.0677
1.57,0,340,3528551985.95237,3541418176.74215,9577650893.5727,9640314484.76892,11192310605.38,12250075726.529
1.57,0,360,3503850265.69002,3504995141.43717,9670089605.8656,9671193907.0676,11087264560.5421,12232464094.975
1.57,20,-360,3529262366.52037,3542144773.39148,9582015342.37487,9643982755.97702,11196375955.2156,12252425764.4096
1.57,20,-340,3529219056.29467,3541648679.11067,9580281693.32718,9642417292.08586,11193247943.491,12252835609.6085
1.57,20,-320,3576529451.37064,3613120459.48547,9422078492.71795,9577686877.74697,11368117387.3767,12286167126.5413
1.57,20,-300,3663164526.52354,3745358084.61946,9161774729.27084,9445398895.80414,11632930751.64,12330181689.4655
1.57,20,-280,3783854247.63292,3924987278.68126,8873596034.93906,9279503204.911,11941900356.3067,12388151182.537
1.57,20,-260,3928264559.44522,4134189705.3461,8586963396.64301,9088562231.06794,12258833047.7158,12455738505.9653
1.57,20,-240,4078542222.80356,4345628022.63036,8318738528.3512,8879754130.23469,12503800674.3939,12555605277.6922
1.57,20,-220,4218939277.61653,4540336451.73183,8094388485.29982,8695194769.13023,12540760346.0121,12823321683.4034
1.57,20,-200,4330229890.97093,4691434832.54808,7929373454.00509,8552339335.83893,12568391045.8906,13030176655.0303
1.57,20,-180,4396809911.35452,4780570066.98957,7842969063.27625,8484863691.14732,12604707356.5513,13149794195.4545
1.57,20,-160,4395456638.77935,4779580615.21995,7843324259.69263,8482220755.07122,12598508040.0425,13149539429.4699
1.57,20,-140,4333391086.18393,4695674296.37794,7931693360.33658,8561352256.65335,12581921463.8109,13036226414.9124
1.57,20,-120,4220317607.66118,4543427009.87949,8095924880.88309,8701516708.60677,12548194682.0791,12827959144.7806
1.57,20,-100,4076246761.21839,4346001049.95122,8317060293.7579,8879143352.44333,12498226717.2932,12554072084.7965
1.57,20,-80,3928246335.76747,4134760254.41269,8587968186.92374,9089341692.30874,12260318395.2752,12456045354.1227
1.57,20,-60,3783555625.90579,3925921322.83033,8872491514.29003,9280248716.13403,11939309189.2776,12391918449.3727
1.57,20,-40,3660731573.72765,3744235953.49036,9154613696.23558,9438872388.25297,11624636833.2866,12323788843.359
1.57,20,-20,3573890705.53043,3612350645.14472,9414455290.23395,9572460212.45843,11362394469.9495,12278220419.4638
1.57,20,0,3529262366.52077,3542144773.39218,9582015342.3594,9643982756.0316,11196375955.2072,12252425982.5117
1.57,20,20,3529735827.05389,3542062542.47579,9580744817.61859,9643207834.17735,11194523013.2115,12254880864.8179
1.57,20,40,3576544727.93923,3613106237.1855,9422248970.27035,9577221789.57266,11368256321.202,12285997496.1841
1.57,20,60,3663164526.52354,3745358084.61946,9161774729.27084,9445398895.80414,11632930751.64,12330181689.4655
1.57,20,80,3784891151.77033,3926281649.86478,8877463108.17332,9284047244.91502,11946538517.6731,12393827449.4263
1.57,20,100,3928264559.44527,4134189705.34689,8586963396.64409,9088562231.07453,12258832991.5147,12455738643.8862
1.57,20,120,4078210567.60478,4346191820.76385,8318770072.40553,8880613387.40439,12502642852.999,12556511160.9692
1.57,20,140,4220637011.52825,4542755961.78203,8096759427.07302,8699888252.58484,12545768518.3338,12829457328.5868
1.57,20,160,4334302328.91728,4695925056.0726,7930598553.02385,8563272884.34611,12585574599.9783,13034904448.1459
1.57,20,180,4396809911.35452,4780570066.98957,7842969063.27625,8484863691.14732,12604707356.5513,13149794195.4545
1.57,20,200,4396310275.35949,4779476648.91905,7841877331.18471,8482850637.91821,12601807326.7451,13148416724.2677
1.57,20,220,4333478728.49116,4695857102.0246,7931219173.11853,8562665641.23839,12581233067.1979,13037397912.4656
1.57,20,240,4220098974.31702,4543409181.12848,8096457174.73952,8701658703.58982,12546993779.6845,12828434386.4432
1.57,20,260,4079011424.53306,4348290135.64934,8321303168.99363,8886631735.40418,12505807240.0221,12562539603.6238
1.57,20,280,3928809960.75267,4135620108.74013,8589592104.24484,9091801634.76346,12262973150.8862,12458474794.5096
1.57,20,300,3783555625.90579,3925921322.83033,8872491514.29003,9280248716.13403,11939309189.2776,12391918449.3727
1.57,20,320,3660701458.37437,3744224909.57827,9154687231.82789,9438682404.20518,11624575868.6701,12324350995.2619
1.57,20,340,3573613116.3578,3611968424.56787,9415174658.56282,9571628195.03763,11363231888.4742,12274651650.1634
1.57,20,360,3529262366.52077,3542144773.39218,9582015342.3594,9643982756.0316,11196375955.2072,12252425982.5117
1.57,40,-360,3598465987.2368,3647887315.00894,9344223416.56632,9545207763.82053,11437664254.0609,12300573362.7589
1.57,40,-340,3576246515.61804,3612787088.98123,9416909335.61078,9575386192.59738,11365221445.4029,12284332430.6118
1.57,40,-320,3597047456.87413,3645853417.19059,9342929161.51292,9537463393.30429,11434818620.9334,12291432505.8455
1.57,40,-300,3663409054.39781,3745352287.65326,9164400236.63999,9451238488.53573,11635963204.0448,12331472169.7956
1.57,40,-280,3766686106.87405,3896221108.35757,8921818852.5353,9307184211.74738,11900755123.1667,12382762195.1261
1.57,40,-260,3897555822.60844,4081914622.15426,8655886423.09773,9125537486.1384,12190954335.7541,12436089432.405
1.57,40,-240,4045283213.82599,4282695215.07225,8395735112.86614,8925415931.28856,12478053896.6201,12492558393.0333
1.57,40,-220,4192197742.78698,4477665582.64389,8169588243.09592,8728129129.55536,12532808516.2072,12754112348.1194
1.57,40,-200,4321194463.51138,4641877767.21939,7988582507.78465,8563665811.56669,12568282554.4891,12983159811.7383
1.57,40,-180,4413058797.21204,4756687495.56817,7876512914.58111,8454467170.5263,12595889369.4708,13151575563.717
1.57,40,-160,4445191613.66435,4794700443.72024,7836429221.43652,8412025208.6371,12602245521.6005,13207595761.7784
1.57,40,-140,4413887834.40903,4757382103.99669,7877644897.27017,8456977507.01178,12598386443.4929,13153402956.2282
1.57,40,-120,4323201808.35128,4646341307.2607,7991914293.01073,8571185892.80226,12576277872.3836,12992306373.7768
1.57,40,-100,4191739940.56293,4476297209.61623,8167502087.86492,8728481276.29687,12526469793.8779,12755231728.4834
1.57,40,-80,4046950331.76854,4286323400.39292,8400101488.12957,8934242438.24054,12488517047.1357,12498139835.5786
1.57,40,-60,3897227444.01113,4083030844.79455,8656160787.36027,9123655470.98214,12189643521.4238,12437778129.6911
1.57,40,-40,3766279748.74051,3895623844.92656,8917482397.60857,9303588322.85634,11895739825.8687,12381030197.4319
1.57,40,-20,3662430428.02605,3745890153.23512,9160695135.07264,9447964082.78509,11631225349.4767,12331776047.9113
1.57,40,0,3598503629.79029,3647774975.15065,9344385794.82886,9544640797.79316,11437684840.7201,12299855007.07
1.57,40,20,3576249190.91775,3612784174.58408,9416910008.94624,9575387467.62745,11365225464.4505,12284333435.8246
1.57,40,40,3596267511.56623,3645991361.15163,9342077386.97593,9537781111.314,11435809224.6624,12288373551.9855
1.57,40,60,3663409054.39781,3745352287.65326,9164400236.63999,9451238488.53573,11635963204.0448,12331472169.7956
1.57,40,80,3766720552.06006,3896165653.0774,8921744653.58209,9307299738.43716,11900753561.849,12382703849.3448
1.57,40,100,3898803685.95911,4083387148.32103,8657454026.02011,9128356922.18313,12191870299.1078,12443017391.7055
1.57,40,120,4045947048.29839,4284362171.53437,8398291957.31259,8927666881.46859,12484153743.2694,12492789592.8499
1.57,40,140,4192183998.24343,4477674158.3884,8169675665.54506,8728046959.06777,12532701774.8927,12754235406.1677
1.57,40,160,4320765907.29434,4642490581.56256,7989064041.8055,8562775797.75262,12563884512.6023,12987646904.8301
1.57,40,180,4413058797.21204,4756687495.56817,7876512914.58111,8454467170.5263,12595889369.4708,13151575563.717
1.57,40,200,4445143465.84369,4794701595.27152,7836467631.41825,8412010956.59581,12602123502.1705,13207587991.5225
1.57,40,220,4411165811.55254,4753095420.88195,7872416080.69348,8449961944.62095,12591297453.131,13142353117.7462
1.57,40,240,4322841309.50156,4645969461.01741,7991399993.46317,8570197139.76001,12574722118.8397,12992021300.7846
1.57,40,260,4191677209.4598,4477123242.26705,8168747347.08387,8729960574.71844,12527694652.5558,12756184737.3533
1.57,40,280,4045877066.91554,4286030714.86492,8399682049.17221,8931968079.03466,12487269060.5878,12494577996.8525
1.57,40,300,3897227444.01113,4083030844.79455,8656160787.36027,9123655470.98214,12189643521.4238,12437778129.6911
1.57,40,320,3766239213.11801,3895613109.19181,8917434553.50946,9303570890.25766,11895649555.2463,12381001474.4979
1.57,40,340,3662430712.60361,3745938035.22796,9161002039.91506,9447936795.27944,11631448392.4548,12332859865.719
1.57,40,360,3598503629.79029,3647774975.15065,9344385794.82886,9544640797.79316,11437684840.7201,12299855007.07
1.57,60,-360,3704266516.57603,3809132813.33298,9057054737.12543,9393167083.61902,11746317849.0346,12356212890.7099
1.57,60,-340,3663308666.9713,3745692231.46223,9163772289.91777,9451080136.59752,11635110509.2151,12332849925.7335
1.57,60,-320,3661262728.30835,3741925223.12421,9158101715.06132,9438255296.72659,11627529080.5155,12319499496.8265
1.57,60,-300,3701659829.36955,3806317861.8056,9050368392.64611,9382581562.79742,11738482624.1388,12342750617.4016
1.57,60,-280,3784172636.7528,3925002033.43197,8875958103.68197,9281979522.22616,11945595475.6843,12388102849.1949
1.57,60,-260,3898196511.47532,4082752187.67082,8655782524.54474,9126794587.79317,12189069131.7643,12442235851.7196
1.57,60,-240,4035799672.30981,4262337863.47224,8428350817.36315,8943337501.09356,12459536035.6916,12490577493.1025
1.57,60,-220,4180874095.4603,4440688836.06787,8212923914.19443,8744236740.71555,12523285001.9299,12720100198.082
1.57,60,-200,4319472393.25747,4600194816.89293,8034164811.32435,8555937623.99717,12555867426.0385,12952907500.3127
1.57,60,-180,4433414078.72768,4721000956.30306,7914927961.12004,8409919336.02292,12579161227.538,13144612610.8047
1.57,60,-160,4499290707.42862,4790324567.74404,7857181536.59044,8332259863.70215,12600098657.4694,13257855778.296
1.57,60,-140,4500309507.99753,4790191594.9103,7856858718.14002,8332508927.9228,12601922313.3374,13258365635.0852
1.57,60,-120,4435486277.47526,4725692925.93711,7917223399.82012,8416892732.63046,12591421600.1977,13149481105.9523
1.57,60,-100,4321553913.50711,4605189902.65492,8040387132.06202,8564385344.32815,12562747776.1027,12965081512.0756
1.57,60,-80,4180783909.53415,4442912681.84091,8215813843.88428,8744772798.98965,12526518784.8402,12723253498.1986
1.57,60,-60,4033191299.58069,4258423057.878,8421182045.73906,8934799580.05243,12446998318.7266,12481591826.6527
1.57,60,-40,3896996813.50889,4082506951.53102,8654505988.3935,9123544210.57644,12187720251.5404,12437567210.0263
1.57,60,-20,3784703789.71069,3925984327.11977,8874955587.59978,9280025330.49812,11942890913.4166,12392668792.2698
1.57,60,0,3705029880.65301,3810081609.11673,9059352617.11651,9397922617.33142,11748923952.9128,12360437704.6809
1.57,60,20,3662454431.55134,3745635287.7668,9162112606.8875,9448652013.35437,11634299639.1696,12328730239.3988
1.57,60,40,3661262728.30849,3741925223.12425,9158101758.23463,9438255336.73243,11627521462.636,12319514006.3525
1.57,60,60,3701659829.36955,3806317861.8056,9050368392.64611,9382581562.79742,11738482624.1388,12342750617.4016
1.57,60,80,3784480911.80601,3925484157.89788,8877489560.07473,9281473117.16827,11944872281.8951,12391237776.9462
1.57,60,100,3898434399.5336,4082612533.01793,8655791785.26893,9127134957.05552,12189283345.9676,12442231137.1466
1.57,60,120,4034923266.95282,4260062586.4427,8425973825.94947,8938716529.32754,12453909972.0728,12486501280.5263
1.57,60,140,4180734032.22679,4440663684.90329,8212893159.0178,8744177195.14308,12523600726.1352,12719559509.8202
1.57,60,160,4319472393.25965,4600194816.89671,8034164811.31597,8555937623.34969,12555928187.7158,12952930816.7866
1.57,60,180,4433414078.72768,4721000956.30306,7914927961.12004,8409919336.02292,12579161227.538,13144612610.8047
1.57,60,200,4496916546.9039,4787112320.23539,7854568548.72885,8326993769.93592,12592002177.1825,13251397740.5248
1.57,60,220,4497852478.93546,4786868459.29337,7855234951.42064,8327656592.50423,12591594411.5686,13254016203.6453
1.57,60,240,4433371131.8519,4723006795.215,7915616073.5419,8411061795.5032,12582454653.6911,13145841928.5941
1.57,60,260,4321516977.93846,4605143132.65336,8040174982.56062,8564394102.99926,12562264960.1274,12965468088.3563
1.57,60,280,4180581409.98966,4443133766.47963,8215167097.95022,8746036242.75415,12526859624.1852,12723030486.3244
1.57,60,300,4033191299.58069,4258423057.878,8421182045.73906,8934799580.05243,12446998318.7266,12481591826.6527
1.57,60,320,3897893149.27607,4082085776.76977,8651734532.76571,9126205525.53925,12184427743.5507,12441917297.4566
1.57,60,340,3784785399.72855,3926125860.48553,8875522002.75343,9280214496.03036,11943431209.3915,12392795954.3762
1.57,60,360,3705029880.65301,3810081609.11673,9059352617.11651,9397922617.33142,11748923952.9128,12360437704.6809
1.57,80,-360,3836360892.23927,4007166722.67532,8751792538.30293,9200492061.75621,12065717172.4559,12407158325.3145
1.57,80,-340,3783481936.51695,3923843323.48045,8874206105.38169,9277193114.49507,11941535924.1233,12385052070.8275
1.57,80,-320,3766467687.96467,3895073179.29909,8917396976.2748,9303220322.21118,11895842894.3208,12380915184.085
1.57,80,-300,3782594447.60279,3923449632.10969,8872738339.82607,9272898373.20702,11938774907.0884,12382836467.885
1.57,80,-280,3837380129.20678,4005569008.11378,8753303271.98753,9198306561.55238,12065233318.1655,12407103522.3523
1.57,80,-260,3927363329.39689,4133133572.68928,8585724062.91879,9084097824.74982,12255271852.3039,12452083453.7913
1.57,80,-240,4046138690.07392,4282985775.20585,8397540493.01508,8927407012.25879,12481278539.4954,12493180778.0062
1.57,80,-220,4180860365.57251,4441189673.93573,8212644541.49354,8744312574.49388,12527065488.9633,12717999049.4515
1.57,80,-200,4323136973.85415,4589088326.84543,8058391955.62474,8560280586.82277,12564245858.3507,12950634939.3331
1.57,80,-180,4452974938.79889,4702261104.63883,7948033395.24123,8387307013.58506,12582939084.8236,13152405158.6014
1.57,80,-160,4547971351.09803,4768635849.8571,7886888795.61558,8259678228.596,12600877426.5419,13278394879.3674
1.57,80,-140,4583110995.55579,4790942874.5735,7875001116.19227,8207877397.30787,12599170270.3808,13334717943.5795
1.57,80,-120,4544933399.3425,4768294075.6123,7888784714.97823,8254426994.35212,12586405359.0559,13284867475.0496
1.57,80,-100,4451588959.84817,4701804678.83558,7946247325.80877,8386759153.39414,12585700713.4597,13144374844.5301
1.57,80,-80,4321847688.42779,4588255143.39276,8057264436.06812,8557901275.57989,12559810280.7202,12949035406.411
1.57,80,-60,4181504940.68879,4443709464.68954,8216310869.29958,8747781812.05404,12530350009.6907,12723797048.8623
1.57,80,-40,4044016589.94284,4282608533.9145,8396211580.10604,8923717545.05003,12479041253.6566,12486530769.4514
1.57,80,-20,3925807809.11264,4129723951.95994,8581030116.25074,9074634864.60991,12247522774.2365,12442929404.239
1.57,80,0,3836360892.23991,4007166722.67543,8751792538.45403,9200492062.71475,12065714258.9934,12407157833.9352
1.57,80,20,3784215557.91549,3925134792.55367,8874091674.23587,9281200769.12739,11942252137.8936,12390179635.0853
1.57,80,40,3766546320.65036,3895052682.08135,8918291213.68358,9302616254.89194,11896873138.5718,12379986504.588
1.57,80,60,3782594447.60279,3923449632.10969,8872738339.82607,9272898373.20702,11938774907.0884,12382836467.885
1.57,80,80,3837463486.38655,4005507685.43823,8753213236.073,9198404243.42571,12065386649.3301,12406515500.0963
1.57,80,100,3927361001.03799,4133144821.49574,8585762005.20728,9084069168.85153,12255312022.285,12452091645.5971
1.57,80,120,4045764389.95044,4283110395.66484,8397512830.60029,8925807518.75248,12482512798.0677,12489999357.8961
1.57,80,140,4180803691.81728,4441390331.63211,8213380579.7489,8743650583.50631,12526782862.6958,12718768161.4376
1.57,80,160,4323243636.01315,4588771619.95847,8058207266.19711,8560673618.79436,12563953640.8103,12950767345.8336
1.57,80,180,4452974938.79889,4702261104.63883,7948033395.24123,8387307013.58506,12582939084.8236,13152405158.6014
1.57,80,200,4547921205.88052,4770116977.04914,7889466775.02438,8258729299.06108,12594771468.5419,13289227039.293
1.57,80,220,4583044370.54498,4791008030.9631,7875011926.66557,8207880282.88995,12599263707.3596,13334610615.4072
1.57,80,240,4547348618.38298,4771282840.42154,7891806603.21521,8258485289.90273,12594580731.4974,13290715146.9629
1.57,80,260,4451504509.66263,4701801691.39275,7945989180.40619,8386766600.3595,12585748444.4507,13144089982.434
1.57,80,280,4321688329.87519,4588368801.45552,8056994366.19375,8558268828.85152,12559986833.5434,12948720389.4747
1.57,80,300,4181504940.68879,4443709464.68954,8216310869.29958,8747781812.05404,12530350009.6907,12723797048.8623
1.57,80,320,4045197395.70249,4283955542.01688,8397228251.84045,8927871021.19428,12483274184.7213,12489978055.8786
1.57,80,340,3925688298.41689,4129866926.09538,8581001513.31435,9074730140.65718,12247467342.956,12442891417.8562
1.57,80,360,3836360892.23991,4007166722.67543,8751792538.45403,9200492062.71475,12065714258.9934,12407157833.9352
1.57,100,-360,3987204144.77295,4225381997.16807,8466955509.39857,9000722117.37283,12386769600.8953,12468719040.5085
1.57,100,-340,3927524103.25427,4132813927.05223,8586719454.94352,9084575977.2517,12259837704.4708,12448120318.62
1.57,100,-320,3899414439.01373,4082474537.73765,8654946792.38393,9126306709.15645,12189757848.9721,12441655321.2807
1.57,100,-300,3899070958.26614,4082839893.16174,8657050448.04922,9127491725.74207,12192159792.6952,12441556317.7197
1.57,100,-280,3927173544.72155,4131944856.4629,8586784863.79824,9081050686.19258,12258711279.7134,12445316189.7904
1.57,100,-260,3989341100.68337,4225209558.89273,8466567728.55585,9003013698.26996,12384751559.7829,12475653272.0159
1.57,100,-240,4078345690.69232,4345595323.07906,8319534867.41996,8880864168.07682,12501546466.1201,12557118239.8363
1.57,100,-220,4194713891.98636,4480936034.90391,8172012023.0108,8738591749.45278,12541852114.01,12761767642.8902
1.57,100,-200,4320666031.82327,4601858398.79849,8038493393.0927,8558656143.30951,12556410524.9915,12959775651.6911
1.57,100,-180,4454815838.84924,4704484560.48425,7949683509.66371,8392936758.40059,12592840170.0272,13153075359.5529
1.57,100,-160,4571367876.9038,4758508283.3812,7909365130.62568,8229828179.53381,12602341614.4538,13296526030.7136
1.57,100,-140,4650940928.3614,4772110147.73418,7917458012.56083,8113476055.94463,12600451130.0097,13386187214.7331
1.57,100,-120,4650652408.82966,4771915438.96423,7916092978.96925,8115486513.35085,12606927330.0042,13378093936.2368
1.57,100,-100,4567454717.2906,4755396319.1387,7904022913.0175,8222965965.95976,12585768312.6371,13294847886.5139
1.57,100,-80,4453469831.70536,4703841710.05009,7947504205.36688,8391057122.10714,12590351783.6494,13149689050.5139
1.57,100,-60,4322881948.64401,4606722841.24846,8040560539.94991,8568413500.27428,12570100295.489,12965465405.9069
1.57,100,-40,4192561756.92074,4479883376.93596,8171875066.75542,8734724140.59371,12532901076.9753,12761571002.5789
1.57,100,-20,4080712235.64228,4349667628.89572,8323588749.91791,8890977087.22708,12512307363.4169,12565409536.8877
1.57,100,0,3990019745.10458,4227456458.74393,8470222812.54038,9007844387.79359,12392612957.1981,12478793237.9662
1.57,100,20,3926456941.53894,4131226001.75023,8583002797.96569,9079408409.55052,12252137157.6619,12445611048.1687
1.57,100,40,3887060815.06309,4071118409.21524,8633853817.09813,9088744680.63297,12156268395.102,12398368127.8881
1.57,100,60,3899070958.26614,4082839893.16174,8657050448.04922,9127491725.74207,12192159792.6952,12441556317.7197
1.57,100,80,3925588850.15808,4129773879.17677,8583443041.06008,9073022735.53726,12252153066.3773,12438456005.48
1.57,100,100,3989665360.82366,4225279761.53392,8466290022.59786,9003623005.66245,12385271203.5798,12476014735.2733
1.57,100,120,4074201337.66679,4339746598.35473,8312110091.99349,8866656898.01968,12482270065.0435,12544982578.9531
1.57,100,140,4195819571.56974,4482004717.21316,8171650179.6073,8741202849.23706,12548756815.3187,12761305625.9664
1.57,100,160,4320997778.56068,4601333570.64556,8036119884.77691,8559697714.40119,12560707788.8787,12955314441.9425
1.57,100,180,4454815838.84924,4704484560.48425,7949683509.66371,8392936758.40059,12592840170.0272,13153075359.5529
1.57,100,200,4569352609.58891,4755650310.83088,7906660959.83659,8223916723.22088,12593570310.7731,13292121162.6716
1.57,100,220,4651242792.89223,4772573898.49808,7917447159.99709,8114501097.39018,12602506560.6619,13386353696.7509
1.57,100,240,4650652408.82985,4771915438.96431,7916092979.04957,8115486513.54664,12606924860.4944,13377968271.1971
1.57,100,260,4570556392.45185,4758377033.61933,7907814861.82608,8229154913.23335,12599291068.5755,13297077905.6373
1.57,100,280,4453152073.54348,4702708254.90706,7947656948.03353,8389618761.12437,12586276349.8681,13150916141.0478
1.57,100,300,4322881948.64401,4606722841.24846,8040560539.94991,8568413500.27428,12570100295.489,12965465405.9069
1.57,100,320,4191796123.35484,4478219429.95347,8167202916.86813,8731658090.83442,12535920211.2708,12751331797.668
1.57,100,340,4080326258.89961,4348551041.46401,8322675804.38196,8888580149.5014,12508788469.0402,12563992212.1284
1.57,100,360,3990019745.10458,4227456458.74393,8470222812.54038,9007844387.79359,12392612957.1981,12478793237.9662
1.57,120,-360,4140484739.68427,4441843668.29621,8215641805.1062,8817508235.20352,12537487412.9927,12684863401.6725
1.57,120,-340,4081517244.25839,4350213196.80108,8323844232.22563,8892716037.36222,12516951578.9376,12565673288.1031
1.57,120,-320,4046321341.3131,4284800485.04868,8400010672.45044,8929960353.16389,12485966400.3975,12493441631.8799
1.57,120,-300,4034914577.77284,4260566278.38902,8424647419.73087,8938329557.82038,12452516499.7884,12487674856.6714
1.57,120,-280,4046766421.26988,4285690122.10491,8401768169.78332,8932225903.05061,12488717078.8871,12495784457.6125
1.57,120,-260,4078894009.23302,4346300086.78066,8321944494.4199,8882347267.12359,12500007380.1266,12562172691.012
1.57,120,-240,4139880248.78243,4439484878.63319,8215483237.62917,8814566075.70013,12529408939.8284,12683946925.3072
1.57,120,-220,4220691974.22973,4541546763.78568,8094512776.84387,8698820275.76805,12550283988.7975,12822087579.1592
1.57,120,-200,4324985860.15053,4646393692.23234,7992069204.73463,8573015539.65811,12580625171.4004,12993034767.5565
1.57,120,-180,4436222446.37288,4725805160.53937,7917615434.63253,8417883644.74438,12593416679.8866,13149974960.5196
1.57,120,-160,4547207788.36996,4767538371.63055,7887702010.58554,8255804378.53722,12595709357.8931,13279698466.9076
1.57,120,-140,4650273045.37464,4770535755.40433,7915155277.4102,8111266756.42451,12600214620.8092,13380741270.8577
1.57,120,-120,4725702790.55357,4726865894.56845,7987756579.26304,7991241255.6153,12593798126.755,13411779390.4411
1.57,120,-100,4649721629.3188,4772262316.10827,7916068690.89115,8113458337.98006,12603680592.5028,13380079093.1649
1.57,120,-80,4548663449.11081,4771108216.10726,7889961127.78484,8259628044.63234,12601713506.1142,13286464366.1079
1.57,120,-60,4433883573.9789,4724019923.99461,7917925095.04509,8412536945.7674,12583586431.2089,13149741543.7893
1.57,120,-40,4323309888.53834,4646172848.75447,7991460690.91862,8570243289.64782,12576996675.2227,12992004059.9725
1.57,120,-20,4220651515.25214,4543582979.71372,8095841495.70121,8702412217.44275,12549082793.7103,12827847132.088
1.57,120,0,4140484739.68475,4441843668.2965,8215641805.10393,8817508235.22139,12537488233.0963,12684863161.5485
1.57,120,20,4078779298.84661,4345631945.35929,8320442902.53658,8881600502.33986,12502223335.0714,12557879675.1806
1.57,120,40,4046499100.67845,4285068781.4099,8400142098.76043,8929610486.5652,12486977386.3929,12493734783.8316
1.57,120,60,4034914577.77284,4260566278.38902,8424647419.73087,8938329557.82038,12452516499.7884,12487674856.6714
1.57,120,80,4046185268.43323,4285144699.60833,8399563417.6607,8930235300.73145,12486609676.3746,12493332186.011
1.57,120,100,4079628777.91599,4346242647.30712,8321584221.19518,8882139206.15429,12504951845.1327,12559304493.6339
1.57,120,120,4139880248.7823,4439484878.63188,8215483237.62758,8814566075.68934,12529425496.3578,12683947980.0421
1.57,120,140,4220691974.22934,4541546763.78446,8094512776.84406,8698820275.77648,12550283976.5727,12822087635.7478
1.57,120,160,4320699883.0986,4642893313.8048,7989252919.41866,8563274473.82145,12565078796.6829,12986763817.7131
1.57,120,180,4436222446.37288,4725805160.53937,7917615434.63253,8417883644.74438,12593416679.8866,13149974960.5196
1.57,120,200,4549558612.47637,4770104961.79674,7890494945.84443,8260965789.86231,12601568373.6038,13287249672.1538
1.57,120,220,4650042685.52332,4770685913.50587,7915435375.63081,8110944724.81916,12599989906.4756,13380792114.7387
1.57,120,240,4726088847.2931,4727619873.35435,7989172958.0969,7991403802.78007,12595905256.7959,13412593556.0951
1.57,120,260,4647059640.20397,4768494081.18212,7912489008.95984,8107870727.35675,12593263573.7907,13374394234.5311
1.57,120,280,4548956959.16608,4770863621.11385,7889917928.96183,8259819878.70893,12601579880.896,13286932563.8243
1.57,120,300,4433883573.9789,4724019923.99461,7917925095.04509,8412536945.7674,12583586431.2089,13149741543.7893
1.57,120,320,4323354613.82207,4646145966.37433,7991416198.53723,8570228862.89681,12576838476.7506,12991681974.1203
1.57,120,340,4220878263.71503,4543219177.55873,8096815635.36297,8701204469.70682,12548140398.5729,12829051903.8418
1.57,120,360,4140484739.68475,4441843668.2965,8215641805.10393,8817508235.22139,12537488233.0963,12684863161.5485
1.57,140,-360,4268999357.79161,4621925647.34101,8011645616.36187,8647781593.79399,12569741453.1654,12927332802.2584
1.57,140,-340,4223091186.37509,4545811872.27333,8096448153.70135,8709416255.50459,12560759430.6311,12829755342.0592
1.57,140,-320,4194167995.75007,4480735430.719,8171520863.6255,8737050926.98106,12539920919.8749,12761030069.2237
1.57,140,-300,4181341212.1699,4443222652.8643,8215301651.22266,8746066186.33139,12530737100.6147,12722785565.4474
1.57,140,-280,4182610455.01669,4443862456.57838,8216466715.04522,8750424385.33638,12531731839.9168,12726403241.2409
1.57,140,-260,4193541867.68334,4478171126.55311,8168653058.93685,8731029859.83535,12537348373.5443,12753958721.9033
1.57,140,-240,4223501212.0046,4544486170.08505,8097243654.22688,8707519196.23763,12558814722.6101,12829491473.7755
1.57,140,-220,4264513366.8282,4614195919.93789,8003218444.61082,8632178576.98281,12555596295.7403,12907777925.9383
1.57,140,-200,4332405846.30585,4692775069.58605,7928956331.0404,8556011935.32127,12580486299.3309,13026595132.7536
1.57,140,-180,4413997023.64518,4756301443.01609,7877079354.93847,8456754598.47781,12599511577.4483,13150082011.7558
1.57,140,-160,4498406353.89214,4785991106.99188,7856252808.58435,8327011932.36207,12592353707.1262,13252921900.8477
1.57,140,-140,4583091556.28327,4789551811.3207,7874788801.17167,8203532811.0085,12594880391.9028,13335608858.8738
1.57,140,-120,4652151138.21602,4772569182.73282,7917452694.97917,8116135157.12687,12606760675.4429,13384368927.0669
1.57,140,-100,4650175343.01828,4771258298.22581,7916480046.02901,8113011600.83317,12604005509.4098,13378462924.1727
1.57,140,-80,4585674703.31519,4793760761.28768,7876924248.13774,8212952699.09263,12608604111.2597,13338875395.7277
1.57,140,-60,4498060832.66988,4788661633.27276,7855620949.88928,8329365291.35929,12597824799.3501,13253763984.2372
1.57,140,-40,4409826478.57441,4752689778.50777,7872904376.28686,8446693818.91629,12587203872.5177,13141587990.3079
1.57,140,-20,4332966269.48035,4694996256.36326,7930036391.91963,8560428904.6418,12584965742.336,13030628133.0498
1.57,140,0,4268999357.79162,4621925647.34034,8011645616.36141,8647781593.79322,12569742412.1538,12927334720.7305
1.57,140,20,4221162507.4516,4542784895.81867,8094789753.9594,8703643671.89987,12550350268.6813,12826407856.2567
1.57,140,40,4194472001.89679,4480546969.7235,8170958278.22035,8736897031.19349,12540685724.0993,12760591616.3539
1.57,140,60,4181341212.1699,4443222652.8643,8215301651.22266,8746066186.33139,12530737100.6147,12722785565.4474
1.57,140,80,4181561220.16614,4441580726.50803,8213960969.29802,8747219543.39816,12525701960.9559,12722819266.5715
1.57,140,100,4193881732.51725,4479725004.65722,8171401749.2992,8734044620.55648,12538277568.4827,12760068645.1554
1.57,140,120,4223211552.23457,4544596789.09771,8097287207.5948,8707226307.70883,12557378324.446,12829755188.7901
1.57,140,140,4264584074.49061,4614058600.85189,8003034252.02671,8632321573.83583,12555733520.5336,12907534169.5187
1.57,140,160,4334208148.42008,4695563740.08344,7931462068.42874,8561824730.22283,12584807114.2397,13034800194.2928
1.57,140,180,4413997023.64518,4756301443.01609,7877079354.93847,8456754598.47781,12599511577.4483,13150082011.7558
1.57,140,200,4498465953.64625,4785963238.56609,7856299152.95539,8327026188.67539,12592362321.3187,13253010070.9241
1.57,140,220,4582594122.58756,4788774165.7688,7873302240.63722,8203645859.86428,12595556692.9076,13331620183.2008
1.57,140,240,4652304014.34851,4772492667.87643,7917572401.70735,8116101026.60739,12607005138.9379,13384323570.1159
1.57,140,260,4650482049.5609,4771050578.81094,7917285928.63314,8112529053.53044,12604021366.4918,13378593465.29
1.57,140,280,4585907985.89867,4793835680.87279,7876336702.36126,8213424658.97782,12609312109.1683,13339245227.7798
1.57,140,300,4498060832.66988,4788661633.27276,7855620949.88928,8329365291.35929,12597824799.3501,13253763984.2372
1.57,140,320,4411904477.91172,4754901837.05908,7876593422.03007,8453093995.50055,12592091867.4933,13148394024.3617
1.57,140,340,4332813633.40424,4695048294.92651,7929950032.84153,8560543876.52162,12581783559.9366,13032003978.8402
1.57,140,360,4268999357.79162,4621925647.34034,8011645616.36141,8647781593.79322,12569742412.1538,12927334720.7305
1.57,160,-360,4355607178.14676,4740903723.14211,7874682433.54677,8528352268.86708,12586850463.4021,13081994352.2569
1.57,160,-340,4335040729.38113,4697804803.45245,7931754359.85778,8566050116.10928,12591078835.0777,13036361350.8926
1.57,160,-320,4322488530.5017,4644558453.4702,7990627002.50143,8566828383.12631,12570355928.2061,12991144951.6105
1.57,160,-300,4321147031.35304,4603945993.14746,8037851053.08594,8563520387.32342,12563518751.076,12959670888.4622
1.57,160,-280,4323077446.92495,4586744409.63274,8056214343.61813,8556690195.36577,12558076498.1721,12950321757.4647
1.57,160,-260,4319275777.28664,4599142751.32643,8034399464.9115,8553442225.36481,12554587622.9116,12950681292.621
1.57,160,-240,4322239892.29572,4642219720.98489,7989158957.38377,8564047372.73044,12569373273.2173,12986106029.8189
1.57,160,-220,4333766961.63467,4694501703.86942,7930328746.26192,8559723954.65549,12582742006.7085,13033645973.4515
1.57,160,-200,4357634301.92211,4742922245.09062,7875592977.61121,8532972920.4122,12591194362.4234,13088182408.1537
1.57,160,-180,4395070894.15884,4777314076.293,7840434157.22072,8480256592.03448,12598493621.9667,13143491097.5464
1.57,160,-160,4445649231.55366,4794142115.5917,7837623539.7044,8412322088.90473,12601162097.0923,13208324703.11
1.57,160,-140,4499506848.41998,4787464391.47062,7856608696.865,8329525040.17385,12597610306.0774,13254744099.3759
1.57,160,-120,4549570058.46177,4771400304.62969,7891057595.42802,8260794721.50569,12601926762.2037,13289503402.0343
1.57,160,-100,4571611094.2538,4758197938.1487,7908363814.75782,8229396924.45494,12601027199.0696,13297468910.909
1.57,160,-80,4544896038.77971,4767976453.99012,7886827340.64399,8253049474.77941,12586967774.9988,13283248761.4755
1.57,160,-60,4501657935.86049,4791853817.96875,7857463768.80394,8337094715.82952,12611113062.9581,13257433762.6497
1.57,160,-40,4444430181.05706,4793350786.44853,7832501874.86483,8409829492.25198,12603402413.69,13199643015.0833
1.57,160,-20,4390665904.61715,4773102423.41206,7837322558.8953,8468115361.32763,12586660036.0145,13132540677.2487
1.57,160,0,4359138014.53983,4745691281.73064,7878041501.06106,8537881481.93716,12597909618.9263,13092412088.6111
1.57,160,20,4334965516.72825,4697717942.36401,7931762467.07587,8565789364.13631,12590197008.4799,13036559770.3704
1.57,160,40,4322302890.90592,4644158981.89374,7990509684.58354,8566262085.92846,12569343171.9761,12990832236.2057
1.57,160,60,4321147031.35304,4603945993.14746,8037851053.08594,8563520387.32342,12563518751.076,12959670888.4622
1.57,160,80,4322227500.83378,4586490696.26238,8056190192.43795,8555636243.82279,12556572102.2301,12948687546.0622
1.57,160,100,4319364576.89518,4598808900.44236,8033958754.77048,8553486537.11614,12554941878.7497,12950663363.8639
1.57,160,120,4324003954.88862,4644690679.49185,7991071477.06049,8569724405.08607,12576354609.5134,12990636848.7005
1.57,160,140,4333267996.03766,4695428981.06885,7929687115.53353,8560612213.06365,12584531426.8307,13032325926.6042
1.57,160,160,4357634301.92403,4742922245.09155,7875592977.59943,8532972920.22411,12591433448.8418,13088107863.878
1.57,160,180,4395070894.15884,4777314076.293,7840434157.22072,8480256592.03448,12598493621.9667,13143491097.5464
1.57,160,200,4446095305.68521,4795107239.26849,7837943487.5699,8413650347.24008,12603393038.5242,13209378740.9532
1.57,160,220,4497873810.83482,4786433223.63881,7856423625.97183,8325370977.95806,12592757371.0226,13252280541.6262
1.57,160,240,4541671734.85423,4759802578.78016,7879039620.80398,8239671992.57296,12575677438.8066,13264967771.3632
1.57,160,260,4569683717.52888,4754635637.75605,7905796658.05083,8223158304.24825,12591867655.8104,13292713654.6161
1.57,160,280,4544896038.77898,4767976453.988,7886827340.67046,8253049474.79471,12586967818.5238,13283249166.3618
1.57,160,300,4501657935.86049,4791853817.96875,7857463768.80394,8337094715.82952,12611113062.9581,13257433762.6497
1.57,160,320,4446172058.65397,4795425433.1272,7834928899.56445,8413886397.23138,12607637400.1696,13205573080.1709
1.57,160,340,4390507902.90855,4773158713.00858,7837392404.01421,8467768232.13971,12586274988.9812,13132830787.8505
1.57,160,360,4359138014.53983,4745691281.73064,7878041501.06106,8537881481.93716,12597909618.9263,13092412088.6111
1.57,180,-360,4390985422.09516,4789553638.76557,7831921881.93657,8497135910.58082,12604853653.5682,13152626533.8377
1.57,180,-340,4394756823.12882,4777271256.07402,7840546599.82844,8479327627.18874,12595537900.0398,13144717890.3866
1.57,180,-320,4412023390.85208,4754625645.25407,7874420941.1306,8452006507.28005,12595419449.0885,13144543130.2094
1.57,180,-300,4434779801.65152,4723324171.76137,7916333877.92314,8414368798.51772,12585130411.3554,13147622085.177
1.57,180,-280,4450580197.93032,4697458464.6434,7942706361.32503,8381203697.07443,12577914687.9106,13138040188.7039
1.57,180,-260,4451922350.47645,4701442655.73917,7947231752.24476,8385849953.8455,12581026491.8007,13149493585.8871
1.57,180,-240,4433609938.09035,4721491135.43274,7917435384.01327,8408826607.34676,12579529781.033,13146161793.9069
1.57,180,-220,4411774301.82095,4752889190.50849,7874089096.49077,8449367364.98279,12588430361.5819,13146633224.3783
1.57,180,-200,4395852841.71849,4778294865.83644,7844400568.32988,8481965809.98883,12596134908.9039,13151101662.6356
1.57,180,-180,4388679267.63642,4786333865.0957,7831704623.7837,8489726126.04753,12595961353.8577,13147216701.2777
1.57,180,-160,4393584829.6072,4776195575.39955,7840373381.06335,8474781171.59623,12592571635.659,13142532841.0217
1.57,180,-140,4411798708.84451,4753832689.01429,7875602585.94706,8451267647.72663,12590003900.3206,13147510800.7046
1.57,180,-120,4438289822.26935,4727988446.00346,7920109973.32378,8421852357.41241,12599580922.9072,13155008466.7373
1.57,180,-100,4452517527.80549,4699120293.28256,7945592509.91138,8384953324.30248,12581408770.2658,13143995362.9156
1.57,180,-80,4453797571.14934,4703941201.00643,7948119004.13678,8391456480.14408,12592635588.7361,13148917863.4589
1.57,180,-60,4434790504.29013,4723505035.50156,7916397803.0844,8414352939.55934,12585155902.877,13147978092.4658
1.57,180,-40,4413248718.52449,4755406022.59928,7874689139.50854,8454160945.08927,12596255821.5001,13149017812.9422
1.57,180,-20,4396106088.67267,4779006260.23941,7841024459.0563,8483517868.2067,12601785568.9756,13146559675.1915
1.57,180,0,4390967856.63279,4789560698.54372,7831927034.29398,8497144701.79908,12604867920.6372,13152591260.5406
1.57,180,20,4394964752.03402,4778154038.204,7841254812.14467,8479804801.72325,12598288783.7599,13144482958.7428
1.57,180,40,4412372803.10797,4754234111.94999,7873860350.9599,8452164410.66891,12595177456.7472,13144460350.0327
1.57,180,60,4434779801.65152,4723324171.76137,7916333877.92314,8414368798.51772,12585130411.3554,13147622085.177
1.57,180,80,4451363976.91294,4701030004.88641,7945349680.73546,8386080526.15803,12583432679.377,13144432694.988
1.57,180,100,4452183864.95381,4699751164.49817,7946487862.5802,8384951357.26321,12581826612.2786,13144651122.001
1.57,180,120,4433731730.9362,4720700102.71286,7914726012.21363,8409234016.37134,12580326563.0548,13143400527.8256
1.57,180,140,4411802748.20898,4752779200.15629,7874006869.84473,8449341226.95813,12588344514.0473,13146608130.1976
1.57,180,160,4395689331.66573,4778091159.75672,7844049198.56631,8481497576.93762,12595831547.5918,13150210732.04
1.57,180,180,4388679267.63642,4786333865.0957,7831704623.7837,8489726126.04753,12595961353.8577,13147216701.2777
1.57,180,200,4393800937.22671,4775203405.16235,7839948523.4639,8476722660.34828,12593163583.9004,13140013317.8568
1.57,180,220,4412112587.60841,4753483411.91809,7875098780.35255,8450093522.46416,12591847003.4161,13145198780.5824
1.57,180,240,4434765128.98993,4722177030.71885,7915688539.61739,8411074856.85237,12582576322.3158,13147419180.6246
1.57,180,260,4452932638.66899,4701888537.87563,7946290882.32932,8388948794.28121,12586806264.7773,13146814235.4331
1.57,180,280,4453744627.46828,4704035766.26646,7948405740.93734,8391208896.41669,12592518264.8256,13149097937.0457
1.57,180,300,4434790504.29013,4723505035.50156,7916397803.0844,8414352939.55934,12585155902.877,13147978092.4658
1.57,180,320,4413418359.1833,4755188036.40537,7874855135.02262,8454225405.39624,12596118922.7731,13148764684.4463
1.57,180,340,4396806670.54545,4780013168.01271,7841682850.93957,8482603689.88082,12604334546.3324,13148135661.1323
1.57,180,360,4390967856.63279,4789560698.54372,7831927034.29398,8497144701.79908,12604867920.6372,13152591260.5406
1.57,200,-360,4356640236.02426,4742144718.86544,7873825005.03919,8532037271.24082,12591149061.7475,13082868107.6945
1.57,200,-340,4395304560.00973,4778420624.07233,7842506900.77884,8480867262.52886,12597599740.1221,13148683129.3572
1.57,200,-320,4443096393.77227,4793141839.07236,7832324960.49131,8409697016.49336,12601367216.9438,13197949275.723
1.57,200,-300,4499540683.40955,4789343031.58263,7856449738.63329,8330858542.4326,12600944640.6852,13255293639.2839
1.57,200,-280,4548737902.0603,4770881017.39931,7890982604.26578,8261082214.7025,12600127115.4008,13287863585.4866
1.57,200,-260,4569861089.02856,4757706488.92148,7907991631.8116,8226275261.02407,12592355701.1973,13300307116.4193
1.57,200,-240,4546573554.57531,4767967161.63549,7888910692.48699,8254904575.38767,12593158770.0296,13282212418.1298
1.57,200,-220,4501203046.49122,4790387539.4235,7858374212.47493,8334913787.13557,12604235796.337,13259290774.6168
1.57,200,-200,4447331943.65683,4796200346.80366,7837309181.51565,8417153935.74858,12609346609.4225,13209120432.2758
1.57,200,-180,4395292583.50983,4777552200.86235,7842277828.13643,8480117555.07088,12597867524.9281,13145501568.8406
1.57,200,-160,4355889136.74839,4742199829.71336,7876824125.81276,8528919973.24729,12587601131.1867,13085500624.3699
1.57,200,-140,4333001845.69677,4694849534.60008,7932104759.80917,8558697482.15133,12579793751.3942,13034540529.2086
1.57,200,-120,4320324465.2169,4641490329.01638,7986548420.62067,8561718299.62788,12566991402.4656,12980126280.5646
1.57,200,-100,4321053792.68252,4602138720.03229,8039193861.62855,8559613645.19597,12559458832.1974,12958846900.2325
1.57,200,-80,4324297926.97524,4590385664.23705,8060566933.07089,8563749671.843,12563487817.7441,12958434715.5483
1.57,200,-60,4321113636.32587,4602613085.49267,8037083377.29336,8561944105.39971,12563043101.5464,12956782667.5328
1.57,200,-40,4321732497.44267,4642835851.65181,7990083567.40448,8565633972.85651,12565380420.8477,12989865034.279
1.57,200,-20,4331864314.31917,4694320390.1839,7929180132.62946,8559638901.11386,12578366457.379,13031853381.4328
1.57,200,0,4356655831.96945,4742604435.55125,7875559074.87806,8531319570.85844,12591448685.4401,13084143949.4673
1.57,200,20,4395684410.39685,4779030496.57449,7843192159.66231,8481532944.65096,12599055865.2098,13148438124.994
1.57,200,40,4443811969.81177,4793431893.57971,7833275575.04212,8409737373.61342,12603100665.7523,13199229921.027
1.57,200,60,4499540683.40955,4789343031.58263,7856449738.63329,8330858542.4326,12600944640.6852,13255293639.2839
1.57,200,80,4549103624.59782,4771594095.08384,7891446373.5632,8261861613.83897,12601583202.2454,13288951000.4826
1.57,200,100,4570980413.88986,4758230801.80884,7909124347.7811,8228061948.3775,12600989470.2334,13296119115.066
1.57,200,120,4549797139.65768,4770794087.91047,7890226391.06687,8262420186.05078,12604051893.0866,13286414013.6519
1.57,200,140,4495698354.89184,4784296664.38009,7853646749.72969,8321405630.72122,12587135491.3658,13246321463.22
1.57,200,160,4445604406.40063,4794647212.30309,7835943533.9094,8412091997.16751,12604583024.2505,13205460241.6401
1.57,200,180,4395292583.50983,4777552200.86235,7842277828.13643,8480117555.07088,12597867524.9281,13145501568.8406
1.57,200,200,4355882937.41698,4741366244.5072,7875056175.03126,8529722137.61349,12587715259.9325,13083166326.892
1.57,200,220,4333910563.74051,4694676367.72318,7932071443.88073,8560357982.00471,12581648984.3137,13034510191.4062
1.57,200,240,4324828194.57382,4646674269.29199,7991900938.60795,8573725785.16696,12581045793.0965,12993189191.0877
1.57,200,260,4321262616.13358,4602086382.81729,8038545776.05262,8559871746.79856,12559921544.262,12958993094.8525
1.57,200,280,4324115609.0358,4590395083.95421,8060196698.19407,8563806549.28166,12563632125.3899,12957618933.7667
1.57,200,300,4321113636.32587,4602613085.49267,8037083377.29336,8561944105.39971,12563043101.5464,12956782667.5328
1.57,200,320,4320779066.13084,4642837017.48168,7989580973.72575,8564176430.81332,12563114510.3839,12989371983.652
1.57,200,340,4334458339.45987,4696715796.36683,7930964960.18356,8563455775.94149,12586188130.7972,13036486121.3347
1.57,200,360,4356655831.96945,4742604435.55125,7875559074.87806,8531319570.85844,12591448685.4401,13084143949.4673
1.57,220,-360,4268585601.30193,4620421177.61884,8009733523.53903,8645698311.27552,12569602968.9593,12922461623.2739
1.57,220,-340,4332938428.58282,4695288454.65292,7930056997.15236,8560576783.05331,12583295459.7617,13032371997.3438
1.57,220,-320,4412103736.3206,4754972539.99599,7874697552.45175,8451587340.09041,12593630274.9663,13147283018.9426
1.57,220,-300,4499230221.62591,4788049161.99306,7856197424.51606,8330796309.99915,12600154638.4797,13252313599.8345
1.57,220,-280,4584379514.29346,4792228159.14262,7876593430.37157,8209183837.46451,12599825536.6524,13340574385.2851
1.57,220,-260,4650016246.18803,4772130883.03433,7916719107.23321,8113479460.05653,12602528936.9053,13381792239.9432
1.57,220,-240,4648558279.35884,4769126051.74194,7915033545.53553,8108718793.10661,12596696699.8048,13376103416.7654
1.57,220,-220,4583691073.33232,4789466452.07068,7873389362.76446,8204696477.32833,12598302053.6517,13333535595.0638
1.57,220,-200,4499200215.58113,4787326900.04812,7852926843.7094,8328004943.68703,12600980258.3301,13248552032.1775
1.57,220,-180,4414938966.1215,4756818971.20599,7874905362.68839,8458434441.322,12604327576.9338,13148473537.1156
1.57,220,-160,4332138488.38517,4692636290.8458,7928245427.43239,8556383074.17436,12577043311.6606,13028641006.0514
1.57,220,-140,4268403676.45886,4619027209.99134,8008882117.86949,8643162346.55182,12566992337.5275,12920292688.8254
1.57,220,-120,4222489436.83778,4544203954.38408,8097219314.27602,8704087842.80988,12554194607.3086,12830658508.1516
1.57,220,-100,4191587790.8669,4476097802.88432,8168054334.36966,8724871493.70401,12531344816.8842,12750396584.8966
1.57,220,-80,4180323188.38634,4439214714.45406,8212817580.54512,8738878732.22539,12521458756.1483,12717362262.9176
1.57,220,-60,4180393657.04158,4438387379.27633,8210988848.89984,8738684613.19097,12522006130.2939,12713862582.5559
1.57,220,-40,4191319052.44519,4478304286.11608,8168184406.48439,8729022882.14289,12529124721.657,12756410021.6307
1.57,220,-20,4221685792.85899,4544181253.66819,8096230406.54215,8703734663.04025,12555212709.1806,12827041855.9299
1.57,220,0,4269915807.43108,4622053972.31083,8011021551.54646,8649574371.05071,12572533440.7112,12927805640.0234
1.57,220,20,4332875883.91625,4694375852.99662,7930969422.78412,8559644941.65068,12579740100.7651,13033021763.4244
1.57,220,40,4412103736.31982,4754972539.99554,7874697552.45141,8451587340.08572,12593635721.4069,13147297387.9874
1.57,220,60,4499230221.62591,4788049161.99306,7856197424.51606,8330796309.99915,12600154638.4797,13252313599.8345
1.57,220,80,4582018322.71557,4789482009.02216,7871903276.38841,8204817927.75639,12597684205.1256,13328943942.2002
1.57,220,100,4650269073.30193,4772058576.94273,7917018503.18501,8113621141.29595,12603036705.5591,13381708745.791
1.57,220,120,4648682815.12158,4770533237.79792,7916131172.6608,8108948079.72372,12595570801.0955,13381146575.8726
1.57,220,140,4583511678.50056,4790376190.61472,7872314277.71008,8208030516.2115,12600312331.3487,13333209426.0937
1.57,220,160,4500595104.52867,4790308896.79982,7856634152.04466,8333392789.94475,12604441847.3001,13256814176.5009
1.57,220,180,4414938966.1215,4756818971.20599,7874905362.68839,8458434441.322,12604327576.9338,13148473537.1156
1.57,220,200,4332138488.38538,4692636290.84494,7928245427.43262,8556383074.17405,12577043136.8593,13028641173.2253
1.57,220,220,4265834676.488,4615385340.2445,8005487211.54761,8635796523.33954,12558663940.6491,12911859103.8652
1.57,220,240,4222476530.82233,4544154540.97593,8097293246.69277,8704048871.55785,12553730618.7656,12830675320.6328
1.57,220,260,4192256705.86717,4476096048.57079,8167979278.42942,8726924689.94069,12532597508.8296,12750549167.3402
1.57,220,280,4177828226.68586,4438106390.79819,8209027426.7178,8734980441.83967,12515265552.8557,12712026738.9266
1.57,220,300,4180393657.04158,4438387379.27633,8210988848.89984,8738684613.19097,12522006130.2939,12713862582.5559
1.57,220,320,4193303059.21175,4480493800.96782,8172294628.24062,8735169167.8545,12536301949.9381,12761720142.3812
1.57,220,340,4220780717.73432,4542764165.21557,8094728218.46508,8701734987.91254,12547858444.0532,12827224591.3622
1.57,220,360,4269915807.43108,4622053972.31083,8011021551.54646,8649574371.05071,12572533440.7112,12927805640.0234
1.57,240,-360,4137156509.85851,4437307529.46417,8213732713.81961,8806543289.2509,12518088870.2917,12680115053.6773
1.57,240,-340,4222026811.31081,4545321194.73851,8095858769.89944,8706085410.14294,12557305047.1205,12828653012.4951
1.57,240,-320,4322879159.64709,4644490741.40941,7988808300.49915,8567701760.33336,12576653534.1927,12985660660.2189
1.57,240,-300,4433759541.29832,4724203292.96159,7916559454.59299,8413698529.48354,12583653890.6344,13149171528.9251
1.57,240,-280,4548543052.2612,4771241291.53228,7889521041.12973,8261558961.9585,12602694447.0596,13285528934.2252
1.57,240,-260,4649732024.84656,4772668124.64885,7915662362.59249,8114466251.99678,12603813860.7941,13381027005.2132
1.57,240,-240,4725359932.05162,4726928328.23881,7989307480.10264,7990281676.239,12597727130.2234,13407136857.0651
1.57,240,-220,4650195670.23807,4770514217.69441,7914704543.53179,8111987220.81472,12599450569.3254,13380895635.2652
1.57,240,-200,4548851764.38435,4768700696.24711,7888970319.20654,8258978148.73521,12596617209.8883,13286080010.8118
1.57,240,-180,4435086446.96942,4724119096.3326,7917240997.07897,8414035033.2465,12587249022.9373,13148812590.9274
1.57,240,-160,4323157813.01807,4643463037.10829,7991104882.08843,8567359901.5104,12572077072.3852,12989568634.2918
1.57,240,-140,4219837056.41859,4541624433.45631,8095379170.67416,8697046313.94005,12545048291.6624,12824767310.7281
1.57,240,-120,4138448142.75767,4438827027.07772,8213982830.34038,8809700524.96683,12526634923.5572,12680848502.4693
1.57,240,-100,4080244549.35061,4348330653.85635,8322958323.20548,8888327148.76369,12507543986.8228,12564907160.7198
1.57,240,-80,4045412001.32226,4282230255.00211,8396066302.83537,8924946092.95236,12480191373.1288,12488027212.6291
1.57,240,-60,4036809656.32568,4262673313.54903,8428478615.11674,8945893552.77932,12459975570.2687,12493911469.5611
1.57,240,-40,4046920416.01445,4285743470.71628,8400600294.79207,8932111223.68998,12487431072.2296,12497035227.104
1.57,240,-20,4078363510.25299,4346254638.93158,8319599926.88646,8883165760.96465,12500867360.6592,12558870990.7365
1.57,240,0,4137173037.01334,4437232069.75737,8213473269.14746,8806664020.17414,12518138914.3438,12679850115.3103
1.57,240,20,4219525236.29349,4542351475.55721,8094964616.85048,8699554477.53358,12545603482.3699,12824855046.1807
1.57,240,40,4323103768.54587,4643943111.68216,7988685735.77426,8567767776.42982,12576181616.7926,12985901039.6243
1.57,240,60,4433759541.29832,4724203292.96159,7916559454.59299,8413698529.48354,12583653890.6344,13149171528.9251
1.57,240,80,4548785095.24736,4771044097.03873,7889424726.14753,8261390786.06087,12601049061.2862,13287327139.6955
1.57,240,100,4647080238.10176,4768920685.2221,7911629966.07808,8108758444.99518,12596955474.3233,13372246716.0792
1.57,240,120,4725942388.4756,4727332075.29174,7989570701.71006,7991480575.41615,12598395050.6836,13408446562.8055
1.57,240,140,4652402672.08895,4772204484.77724,7917925450.16523,8115664087.5862,12607676884.8875,13383194885.1131
1.57,240,160,4548668581.25642,4769118331.58089,7889131542.00373,8258721576.95748,12596205326.7766,13287264234.5545
1.57,240,180,4435086446.96942,4724119096.3326,7917240997.07897,8414035033.2465,12587249022.9373,13148812590.9274
1.57,240,200,4323006772.63994,4643545325.25406,7991116764.05239,8567320575.62201,12572098815.5777,12989448722.3511
1.57,240,220,4222156572.63639,4543867881.89711,8096859400.8327,8704130336.8477,12554014843.2557,12828910790.8313
1.57,240,240,4138429503.63025,4438839174.95176,8213967897.82184,8809740815.10337,12526533989.18,12680923058.6528
1.57,240,260,4078658411.33447,4346381719.25548,8320221868.31617,8882904423.47578,12501593485.1375,12559710254.3586
1.57,240,280,4045369234.51989,4282474909.29668,8396143758.3492,8925182512.54927,12480780504.1968,12488122400.5291
1.57,240,300,4036809656.32568,4262673313.54903,8428478615.11674,8945893552.77932,12459975570.2687,12493911469.5611
1.57,240,320,4046418106.80332,4284556971.15142,8398604341.53837,8929258433.81772,12483960048.6005,12495107705.8174
1.57,240,340,4079668678.38914,4348447325.00933,8322035543.63564,8887586864.89592,12507755663.0702,12562482767.8417
1.57,240,360,4137173037.01334,4437232069.75737,8213473269.14746,8806664020.17414,12518138914.3438,12679850115.3103
1.57,260,-360,3990067605.11314,4227857395.30275,8469558567.20659,9009402692.74499,12389869098.9529,12482259488.5156
1.57,260,-340,4080192734.48929,4348631261.54506,8322973291.72644,8888500888.89559,12509158378.5947,12564780814.9189
1.57,260,-320,4194419064.66734,4480601168.64979,8171169884.92568,8737696155.00381,12540710237.8263,12760773437.6052
1.57,260,-300,4322838821.15314,4605426801.70731,8038748953.34538,8566696020.41803,12571051513.2083,12960504548.2417
1.57,260,-280,4452754147.8339,4702825105.90252,7947458213.432,8388917264.64843,12587411938.8168,13148230356.2273
1.57,260,-260,4570479744.50204,4759503406.69908,7910400653.87492,8228662548.79141,12596488210.3555,13302869640.991
1.57,260,-240,4649677822.19512,4772447236.32906,7917236439.67169,8112368509.2169,12601181931.656,13383471283.98
1.57,260,-220,4650989854.34422,4772048054.54197,7917076308.22198,8113423827.00244,12603400036.462,13383323224.5725
1.57,260,-200,4570989318.27049,4757583835.77386,7908653824.65484,8226742331.50676,12595790391.7664,13299694284.4819
1.57,260,-180,4451121065.22429,4699264397.27683,7946026006.51789,8382911920.1173,12574531623.9002,13147759554.5319
1.57,260,-160,4320408514.9503,4601734220.6799,8037974671.80445,8558567640.13591,12556280008.9522,12958672186.5577
1.57,260,-140,4195681873.98091,4481862939.64748,8172275068.90114,8740542261.12398,12547745732.2892,12761468140.2614
1.57,260,-120,4080219466.29082,4346874917.44377,8321287359.85597,8886136112.50016,12506063589.9886,12562080472.1742
1.57,260,-100,3989822689.77492,4225702591.10705,8466330323.14145,9005118347.82803,12385442339.3813,12477882764.0299
1.57,260,-80,3928944401.29509,4133987476.13047,8588312564.00684,9090057512.31879,12261076998.4766,12455681543.477
1.57,260,-60,3899311124.02758,4082468240.99269,8656385643.20349,9125937365.87421,12189344064.8188,12443753381.1547
1.57,260,-40,3897657172.33823,4079677114.71114,8652406319.31453,9118310625.21954,12183356107.9182,12435329371.4571
1.57,260,-20,3928862877.02555,4133292912.18737,8585729173.4665,9086982660.43618,12256593517.0509,12456040294.2804
1.57,260,0,3990067605.11203,4227857395.30186,8469558567.20504,9009402692.86726,12389871465.9576,12482300810.5607
1.57,260,20,4080271718.59309,4348799507.7261,8323032052.96932,8888432301.86464,12510254080.0768,12564044777.3192
1.57,260,40,4193946543.44346,4480470959.80278,8169393954.56405,8737903185.06213,12541849509.4477,12757448118.2763
1.57,260,60,4322838821.15314,4605426801.70731,8038748953.34538,8566696020.41803,12571051513.2083,12960504548.2417
1.57,260,80,4452298329.45611,4702510715.31965,7946979946.01032,8388294142.56365,12586757313.7134,13146728039.2636
1.57,260,100,4569687727.4439,4759597232.85544,7909214531.71049,8227835085.95371,12594968393.7926,13302192602.1287
1.57,260,120,4649721867.48136,4772420474.43022,7917479070.67534,8113194147.36934,12601798929.4531,13382586126.0811
1.57,260,140,4652300069.48805,4773921187.17416,7918836133.95308,8116624851.41356,12606404640.1634,13389018066.2895
1.57,260,160,4570540309.60074,4758308443.99534,7909524496.34135,8226970612.91477,12595795542.7367,13299960485.9808
1.57,260,180,4451121065.22429,4699264397.27683,7946026006.51789,8382911920.1173,12574531623.9002,13147759554.5319
1.57,260,200,4320614385.50164,4601716760.23892,8037858059.66073,8558665585.54521,12556682796.8138,12958699939.682
1.57,260,220,4192118433.72125,4475771108.24603,8167446801.27557,8726554477.07806,12529858241.0598,12751501652.6189
1.57,260,240,4080722597.77908,4348030714.6834,8323550132.35734,8887987479.92744,12506743434.3903,12566459485.8177
1.57,260,260,3987257156.01873,4223743751.09395,8465882079.264,8999147873.89125,12385773351.3505,12464508727.6408
1.57,260,280,3929004042.33555,4134090350.67116,8588625186.07639,9089834654.05386,12261148464.6609,12456062074.3916
1.57,260,300,3899311124.02758,4082468240.99269,8656385643.20349,9125937365.87421,12189344064.8188,12443753381.1547
1.57,260,320,3899275113.96074,4082534930.17768,8655535765.35693,9127826180.89418,12188807566.4969,12444933943.3623
1.57,260,340,3930459873.81295,4135463608.14968,8589316638.69541,9093825519.57053,12262052519.4162,12463696753.4153
1.57,260,360,3990067605.11203,4227857395.30186,8469558567.20504,9009402692.86726,12389871465.9576,12482300810.5607
1.57,280,-360,3838831210.89315,4009120766.42841,8755805093.96426,9207891994.40505,12069275425.8335,12420003116.5084
1.57,280,-340,3927538832.27899,4132919209.4364,8585549491.31539,9086202153.26099,12258387159.8754,12449621739.8795
1.57,280,-320,4046286914.37804,4286048873.28851,8400569262.22706,8932668154.53775,12488379593.9139,12495881939.7697
1.57,280,-300,4181580997.73957,4444037068.97509,8215007971.87757,8749786993.35089,12531992895.4066,12723601577.3778
1.57,280,-280,4323660780.74706,4590401998.06405,8057907842.54062,8563502833.86501,12567326645.4914,12952169587.2914
1.57,280,-260,4452527588.73416,4702372949.42152,7947511304.1971,8388794453.27982,12585370504.2276,13148785103.7442
1.57,280,-240,4547228992.45277,4769873353.27991,7889613952.13807,8258186291.0454,12595174120.8766,13285862274.7725
1.57,280,-220,4582980271.2524,4791543373.2492,7875089760.36047,8207040195.51336,12600302265.0552,13334959761.3561
1.57,280,-200,4546733377.53297,4768995093.14805,7888674866.97496,8256910869.65114,12594571959.2415,13283567415.7624
1.57,280,-180,4451363001.7797,4699791946.36803,7945515522.62397,8383283505.45756,12579377589.9186,13144778264.146
1.57,280,-160,4323797642.2087,4588191735.20293,8057826554.23435,8558900393.46851,12563826891.9149,12949991279.5541
1.57,280,-140,4181396131.04311,4440585279.92081,8212077765.6675,8743768089.69963,12527657820.7843,12717158776.6311
1.57,280,-120,4045877844.78444,4282820314.62534,8398565971.01671,8925206918.35666,12484235962.1086,12487648541.2427
1.57,280,-100,3926594084.56925,4130671581.11907,8584079543.79163,9077016590.25089,12251847120.2561,12445616585.1835
1.57,280,-80,3839113137.11211,4008085468.58848,8757573692.63708,9206431790.71782,12072217055.3956,12415076321.2345
1.57,280,-60,3782668105.92634,3923292647.07948,8870942209.7797,9272060754.9593,11934786416.7893,12385766652.7253
1.57,280,-40,3766287242.56091,3895004606.33994,8917653355.36279,9302868534.35566,11895634375.5894,12380582236.4233
1.57,280,-20,3783186753.22046,3924054006.14856,8871085062.02887,9275159850.85549,11937274735.5051,12386576775.9602
1.57,280,0,3839411994.96522,4008868011.15971,8754624942.42612,9208159602.22439,12068472804.5727,12421252606.5634
1.57,280,20,3927349951.0952,4134134680.63222,8587625015.23467,9086566228.47068,12260495944.5734,12450728159.8708
1.57,280,40,4045233505.65435,4284999679.47181,8398309247.50357,8929005279.4171,12483109172.3804,12493832856.1696
1.57,280,60,4181580997.73957,4444037068.97509,8215007971.87757,8749786993.35089,12531992895.4066,12723601577.3778
1.57,280,80,4323718050.22304,4590914823.9156,8059177525.72801,8564160637.53181,12567534281.4116,12953717561.5512
1.57,280,100,4452738451.57043,4703037170.14335,7947712387.60722,8390008418.11663,12587727601.6245,13148593823.7317
1.57,280,120,4547536029.97266,4770213608.82969,7889313702.26874,8258934882.25931,12596054689.9904,13287236275.1325
1.57,280,140,4582980271.25416,4791543373.24985,7875089760.3999,8207040195.16639,12600306962.1275,13334946342.0443
1.57,280,160,4546510262.77404,4769171373.12136,7888587448.35666,8256759267.12288,12594650694.883,13283170630.386
1.57,280,180,4451363001.7797,4699791946.36803,7945515522.62397,8383283505.45756,12579377589.9186,13144778264.146
1.57,280,200,4323901780.87417,4588490044.09339,8058692862.05168,8559496589.47994,12562725216.6774,12952309089.0724
1.57,280,220,4181052859.05679,4440441547.66322,8211193395.45895,8743614334.83109,12528476685.4759,12714797724.3254
1.57,280,240,4045468479.39163,4282531968.96394,8397164784.5152,8924173609.18399,12481836062.5172,12488083543.4763
1.57,280,260,3926209013.34918,4130474331.82968,8584582403.12785,9076225402.93348,12252221596.7596,12443424466.4709
1.57,280,280,3838265127.25168,4006496597.36573,8753506665.52768,9199597386.99157,12064969181.2489,12412445289.4955
1.57,280,300,3782668105.92634,3923292647.07948,8870942209.7797,9272060754.9593,11934786416.7893,12385766652.7253
1.57,280,320,3766367044.58454,3895122805.92546,8917519745.92505,9303200567.18226,11895811378.1225,12380891434.438
1.57,280,340,3783267799.93955,3924438274.48452,8872014177.95447,9275701195.44954,11939021094.597,12386492887.0896
1.57,280,360,3839411994.96522,4008868011.15971,8754624942.42612,9208159602.22439,12068472804.5727,12421252606.5634
1.57,300,-360,3702975835.03915,3807996175.73812,9055360618.55636,9390911758.73408,11744072513.5409,12349902084.5614
1.57,300,-340,3784670374.38742,3926140999.87785,8875683279.38829,9281092409.50875,11944514828.5963,12391923400.2195
1.57,300,-320,3899736360.5172,4084091530.74348,8655428231.02855,9130883782.8082,12191379126.9288,12447093095.6855
1.57,300,-300,4036612659.58657,4262769719.42995,8428326480.56892,8946566162.01894,12459737811.3477,12493724197.1794
1.57,300,-280,4182366762.6933,4444811392.37058,8215795374.83443,8750759075.64692,12535528386.3213,12724010666.4757
1.57,300,-260,4321931635.67014,4605170797.47464,8039855543.0116,8565171905.56596,12568761170.4712,12960458260.6988
1.57,300,-240,4432796008.46267,4722225574.96213,7914107137.15123,8409795068.45476,12581153418.6846,13143771446.0535
1.57,300,-220,4498575859.66683,4789318922.95491,7857257934.96268,8331405126.66437,12596818380.0035,13257118243.5935
1.57,300,-200,4497471711.65374,4787448089.39583,7855664284.02922,8327755711.42747,12593313857.5002,13252363422.7122
1.57,300,-180,4431790580.35624,4722200592.33861,7915468664.90289,8408265053.42434,12578335125.5852,13143373088.5217
1.57,300,-160,4321021932.79477,4603788932.25144,8039078300.94489,8561350604.25635,12562060893.2281,12960425217.7146
1.57,300,-140,4180585935.73417,4439720991.95327,8213725534.28938,8740101607.82751,12522011990.0979,12718279051.0294
1.57,300,-120,4032045329.62374,4257221549.69365,8422004225.32449,8930160512.56725,12447776907.9196,12474827660.9233
1.57,300,-100,3898082721.86143,4081788795.17099,8655773605.72952,9124203923.3943,12189126475.5223,12438720679.3265
1.57,300,-80,3783566146.2598,3924455801.02253,8874788807.63963,9278135991.51473,11941068759.1087,12388326283.7063
1.57,300,-60,3702788363.70138,3807430191.4604,9055284959.30493,9388068651.46397,11744304527.0562,12346756061.0219
1.57,300,-40,3659426613.7057,3741024601.33418,9151443360.36283,9435851358.74249,11621928844.6582,12312425390.9988
1.57,300,-20,3664318584.61463,3746995797.70702,9167869787.5246,9456453121.67823,11638404612.698,12340388917.496
1.57,300,0,3703405985.84344,3808318862.07894,9054538935.81224,9390840321.78541,11742075466.9383,12354541291.1669
1.57,300,20,3785834916.4629,3927388857.15584,8877640213.92062,9285907810.96297,11946614573.4577,12398839539.4261
1.57,300,40,3899735990.26374,4084100884.23454,8655460641.56223,9130880496.77877,12191383775.6301,12446897574.3563
1.57,300,60,4036612659.58657,4262769719.42995,8428326480.56892,8946566162.01894,12459737811.3477,12493724197.1794
1.57,300,80,4181722326.48135,4444207590.92432,8215616869.91657,8750061047.81969,12530475697.4478,12726151107.0316
1.57,300,100,4320565124.44674,4603288740.53173,8039721642.96044,8561978885.91956,12557084706.5621,12963012475.2916
1.57,300,120,4434975784.4813,4725766444.80126,7917829926.68384,8415771072.47287,12588511424.6468,13151009244.0311
1.57,300,140,4497527788.12298,4787915060.12949,7856554270.36751,8328155660.19066,12595904512.8106,13251258531.447
1.57,300,160,4497522634.13263,4787558661.51077,7855259698.90474,8327085708.33491,12593569769.667,13252396992.5289
1.57,300,180,4431790580.35624,4722200592.33861,7915468664.90289,8408265053.42434,12578335125.5852,13143373088.5217
1.57,300,200,4321021932.79481,4603788932.25043,8039078300.87514,8561350604.32315,12562068085.3688,12960407215.0907
1.57,300,220,4180620340.70853,4441136010.18298,8212635828.8655,8743053667.81655,12526371311.7481,12717618312.7696
1.57,300,240,4034538031.81466,4260563924.31034,8425900922.46918,8938920692.39277,12455387056.8485,12484771053.625
1.57,300,260,3898082721.86165,4081788795.17155,8655773605.74939,9124203923.26599,12189128439.7394,12438697910.2164
1.57,300,280,3783341285.62076,3924523867.16933,8875167116.13332,9276581814.51414,11940949761.5993,12387135769.0953
1.57,300,300,3702788363.70138,3807430191.4604,9055284959.30493,9388068651.46397,11744304527.0562,12346756061.0219
1.57,300,320,3659426613.70547,3741024601.33396,9151443121.18047,9435852658.39686,11621822050.6702,12313307700.1978
1.57,300,340,3663139452.76107,3745228369.16172,9163840643.75712,9450990509.86785,11635211970.8452,12331672833.2733
1.57,300,360,3703405985.84344,3808318862.07894,9054538935.81224,9390840321.78541,11742075466.9383,12354541291.1669
1.57,320,-360,3597016841.06943,3646305370.29774,9346008749.48787,9544103410.88791,11440625784.3846,12289734846.5576
1.57,320,-340,3661616080.96613,3744437882.28347,9159127362.41938,9443739970.90287,11629268530.2247,12325911895.7965
1.57,320,-320,3766280429.04886,3895977944.82308,8918527457.98821,9304691050.62681,11895996588.6575,12383827103.1928
1.57,320,-300,3898175063.84973,4083213484.27463,8655792732.04883,9127330026.22011,12190263294.0576,12441457211.364
1.57,320,-280,4046083368.94478,4284885129.89633,8397178465.8735,8929494900.53823,12481992124.126,12496590189.925
1.57,320,-260,4190952488.09308,4477588885.20076,8167369367.08333,8728880519.23075,12527547660.9307,12754793711.6267
1.57,320,-240,4320868801.45995,4642523048.60581,7989473065.70015,8562135290.93718,12563812127.9299,12988094537.8894
1.57,320,-220,4413509810.08632,4756210955.54012,7874675855.90526,8455363637.46054,12598010636.4206,13149723870.7177
1.57,320,-200,4444370131.41995,4793680313.12853,7837172678.37686,8412379162.05684,12596744320.3307,13208072165.7304
1.57,320,-180,4411257665.73318,4753812843.49597,7874919075.80724,8449684031.74619,12589600513.2292,13145951102.2253
1.57,320,-160,4321344198.671,4642979428.68192,7988923775.57509,8564305991.39865,12568257415.7544,12985983918.5132
1.57,320,-140,4195294269.42837,4481646293.48667,8171182985.9405,8739089807.76441,12546755474.5272,12760225303.2245
1.57,320,-120,4044417401.41237,4281599793.79532,8394597649.20364,8923160835.97438,12476882571.6375,12486781255.8263
1.57,320,-100,3897523727.62009,4080656002.19406,8653665422.58914,9121033881.85313,12186166544.913,12435498537.6513
1.57,320,-80,3763675741.52375,3891978855.70614,8912908281.76557,9293581793.43978,11890613480.3883,12365464699.6671
1.57,320,-60,3663755868.02502,3745925942.42963,9167653872.70657,9455257340.2735,11638136965.5267,12335161898.6957
1.57,320,-40,3595404583.22434,3644372343.20425,9334970315.74717,9530118511.54746,11427458647.887,12283435058.5455
1.57,320,-20,3576702666.82148,3613268052.86356,9418758664.17003,9575776010.97867,11366019685.9609,12287078541.7023
1.57,320,0,3597016841.07073,3646305370.29743,9346008749.41067,9544103412.40402,11440625796.7885,12289734847.9046
1.57,320,20,3662024296.30189,3744902623.39911,9158923306.14288,9444198364.31991,11630482403.2504,12327139132.9915
1.57,320,40,3766270414.90343,3896243770.20809,8918008095.01452,9305770840.25047,11896542626.681,12383178749.1261
1.57,320,60,3898175063.84973,4083213484.27463,8655792732.04883,9127330026.22011,12190263294.0576,12441457211.364
1.57,320,80,4045763864.17823,4285087666.61279,8397914535.19361,8929711367.49022,12484052909.0249,12493638261.773
1.57,320,100,4191955865.92223,4477299293.70101,8169751847.5144,8728668429.49895,12528511282.3836,12756301609.7048
1.57,320,120,4323018795.82743,4645415628.61152,7991611353.91665,8570305546.58533,12575413343.6172,12991014716.1716
1.57,320,140,4412816185.74097,4756064096.21348,7875270017.61076,8453993243.21762,12597012811.3014,13148322897.6916
1.57,320,160,4442540357.71303,4791838385.67604,7835657345.12537,8405379830.4216,12593295682.6855,13202919509.5604
1.57,320,180,4411257665.73318,4753812843.49597,7874919075.80724,8449684031.74619,12589600513.2292,13145951102.2253
1.57,320,200,4321343146.63502,4642957790.46562,7988917850.80305,8564426900.42273,12568226266.2754,12986007878.8818
1.57,320,220,4196001009.95744,4482615175.43515,8171895674.04491,8742171291.18379,12550502992.0642,12762199258.0991
1.57,320,240,4046509665.95832,4284265164.8788,8398484929.60874,8928355413.68875,12484698385.9588,12493324989.2851
1.57,320,260,3897571570.83571,4080676853.0818,8653699939.15033,9121099132.17782,12186396777.6642,12435498108.0528
1.57,320,280,3763729007.811,3891907347.48823,8912892997.88409,9293573969.42724,11890397964.3079,12365642816.0025
1.57,320,300,3663755868.02502,3745925942.42963,9167653872.70657,9455257340.2735,11638136965.5267,12335161898.6957
1.57,320,320,3595406558.4831,3644376375.14143,9334961484.81908,9530129482.74424,11427448026.1839,12283365477.8759
1.57,320,340,3576623841.32718,3613270216.65011,9418805009.62706,9575656490.72352,11365953371.3385,12286920471.8047
1.57,320,360,3597016841.07073,3646305370.29743,9346008749.41067,9544103412.40402,11440625796.7885,12289734847.9046
1.57,340,-360,3528652121.11003,3542357327.50343,9572899955.61147,9643031354.39442,11190633767.6951,12252511866.1118
1.57,340,-340,3574163326.35671,3613067022.31095,9412759814.21586,9572009726.31067,11362297025.9867,12279463120.4994
1.57,340,-320,3663884042.28372,3746838709.20092,9164748125.10166,9452352854.76696,11635900232.3286,12336700406.4603
1.57,340,-300,3782349812.49956,3923685281.51433,8867912725.29531,9273874293.4816,11933896315.3334,12384065755.6361
1.57,340,-280,3928104073.79619,4133928610.67308,8588497365.56868,9088783036.566,12262422264.9785,12451094131.8715
1.57,340,-260,4078733558.72289,4347571559.18367,8322375563.28582,8885454391.66801,12501796163.9976,12563473803.1179
1.57,340,-240,4222964196.08366,4545601559.87079,8096378299.78932,8708347728.01487,12559453270.599,12830011037.5603
1.57,340,-220,4334012109.99981,4696921883.25618,7930819428.54783,8563691951.60739,12587801267.4688,13034736372.37
1.57,340,-200,4395461991.4723,4778344070.74508,7843273544.80622,8480753175.61629,12596715523.1422,13148406632.2161
1.57,340,-180,4394471105.90893,4778282257.67255,7843343649.18661,8480429934.71945,12594347103.257,13148410477.7423
1.57,340,-160,4333593841.88624,4695706129.16273,7930988773.36581,8562242693.11286,12583873558.9872,13034488147.0972
1.57,340,-140,4220849825.62201,4543353139.85371,8096318198.77652,8701311749.50274,12550206436.1326,12826726668.8635
1.57,340,-120,4078857945.70297,4347619366.30976,8321100634.1835,8885195792.98956,12507009015.7089,12559165074.341
1.57,340,-100,3928910217.52325,4135026116.58526,8589288302.69235,9089947712.43396,12260792250.6324,12459012601.1621
1.57,340,-80,3785061299.29014,3925541150.4972,8876064144.72362,9281254037.74505,11943832975.7291,12392487973.3205
1.57,340,-60,3662972062.86592,3745193261.36489,9163698351.46599,9450302500.68228,11633968925.3651,12331270150.3565
1.57,340,-40,3575721006.21451,3612581182.86424,9417595178.64235,9573430218.78607,11363977153.0221,12283768788.5728
1.57,340,-20,3529038872.94629,3541634986.2908,9581195918.78721,9643401592.86964,11193676539.2695,12252308923.9452
1.57,340,0,3528587126.03956,3541844673.99637,9575011710.85027,9641537431.19486,11191652949.4323,12250207986.5633
1.57,340,20,3576055744.886,3614173085.18541,9418047664.14592,9576303299.07192,11366453447.6397,12287261334.3009
1.57,340,40,3660737550.38977,3744425913.86377,9154982190.95532,9438831388.28082,11625313075.6819,12323792762.7468
1.57,340,60,3782349812.49956,3923685281.51433,8867912725.29531,9273874293.4816,11933896315.3334,12384065755.6361
1.57,340,80,3927771738.56336,4133699622.67807,8588230928.6472,9087446262.53406,12262146989.7161,12449620103.1707
1.57,340,100,4078233348.79018,4347252655.22928,8319235489.4008,8883972957.62524,12505554771.1349,12557433790.4967
1.57,340,120,4222552841.81782,4545880041.35822,8096933873.17585,8708278225.32118,12557688473.4864,12831275824.2287
1.57,340,140,4333066859.11744,4697220101.59631,7931321312.35439,8562055574.49729,12584009722.9357,13036116254.609
1.57,340,160,4397300751.89849,4780374785.25903,7843154333.42989,8485148653.14059,12604234456.4957,13151075567.4265
1.57,340,180,4394471105.90893,4778282257.67255,7843343649.18661,8480429934.71945,12594347103.257,13148410477.7423
1.57,340,200,4333576100.1552,4695725127.58334,7931353049.98509,8562178298.55887,12583723652.3983,13034520898.3174
1.57,340,220,4219891587.18592,4543292363.44709,8095210216.24755,8700648786.78208,12548544226.1813,12825089275.7733
1.57,340,240,4078897486.30672,4347826808.69928,8320315872.78533,8885943826.26723,12506227986.2734,12559888934.0366
1.57,340,260,3929361853.09564,4134391762.86769,8587912015.46069,9090096202.84464,12259174164.3683,12460281922.67
1.57,340,280,3783664687.06735,3925096777.7666,8874185740.27251,9278123098.24296,11942347004.4885,12387872947.8938
1.57,340,300,3662972062.86592,3745193261.36489,9163698351.46599,9450302500.68228,11633968925.3651,12331270150.3565
1.57,340,320,3574230240.51405,3610147659.84717,9411922890.68729,9565318760.71656,11359737719.7835,12272794178.0104
1.57,340,340,3529913383.2557,3541526718.0161,9580884726.3318,9642172672.77373,11194754915.9868,12252780644.3942
1.57,340,360,3528587126.03956,3541844673.99637,9575011710.85027,9641537431.19486,11191652949.4323,12250207986.5633
1.57,360,-360,3503439569.81053,3505006559.3271,9669060442.11923,9672142402.69173,11088190106.6925,12230517339.2152
1.57,360,-340,3529927859.61803,3543281442.10402,9579983411.50439,9645010512.76394,11194800497.9894,12258108121.904
1.57,360,-320,3595580803.90839,3644801038.7017,9338066890.87256,9534361891.77232,11430026118.5169,12287806239.1202
1.57,360,-300,3703915499.82511,3808289848.75799,9052650891.88978,9391748340.19315,11742360086.9244,12354112445.6148
1.57,360,-280,3837269384.4302,4007114635.37972,8753176747.15175,9201901178.61928,12067429570.1002,12408054057.9085
1.57,360,-260,3990156861.99971,4227139035.50685,8467143099.08806,9009081853.30955,12386815741.1143,12482300401.2163
1.57,360,-240,4137705947.83684,4438620222.2242,8213833996.9005,8807716967.28539,12521719202.8905,12681843043.4532
1.57,360,-220,4269520212.28567,4622562072.00186,8010901611.73547,8649972920.75031,12573270355.6181,12927143146.6174
1.57,360,-200,4356034082.69941,4741554623.53075,7873639426.29849,8530131788.55631,12586324828.5738,13084242254.1722
1.57,360,-180,4389237723.8772,4786695786.11532,7829617045.21023,8491821466.35965,12598096236.9262,13148190283.818
1.57,360,-160,4356188356.0203,4741808590.66208,7876275861.3416,8529526666.98793,12586375559.1247,13086553813.648
1.57,360,-140,4268826482.96237,4621209247.47193,8009861509.13658,8646768869.55628,12570984619.477,12924146579.9351
1.57,360,-120,4138160489.84408,4438122679.4762,8212420963.49328,8808377985.31529,12524994495.4567,12678414886.688
1.57,360,-100,3988751322.06467,4226848243.37195,8468105701.01963,9006879447.0207,12390368500.9085,12475146536.1597
1.57,360,-80,3839292734.39783,4009601698.37791,8756349206.34596,9209262140.13167,12071448662.248,12420361607.2902
1.57,360,-60,3702309140.25614,3806116578.55463,9049026859.11096,9383478637.76008,11738333404.7274,12343556904.0738
1.57,360,-40,3596985251.8609,3646873748.38818,9345033570.73759,9540862883.34752,11437693503.2082,12292151639.4824
1.57,360,-20,3528519541.40328,3541476750.59732,9577707429.59848,9640331350.60194,11192317131.3083,12250170548.0671
1.57,360,0,3503850265.69002,3504995141.43717,9670089605.8656,9671193907.0676,11087264560.5421,12232464094.975
1.57,360,20,3529174619.12493,3542553910.48079,9580343010.84151,9645956693.84856,11194217194.9135,12256128069.9766
1.57,360,40,3595118379.85098,3645242054.07374,9339362665.27256,9533339124.078,11431426748.1064,12286318640.8854
1.57,360,60,3703915499.82511,3808289848.75799,9052650891.88978,9391748340.19315,11742360086.9244,12354112445.6148
1.57,360,80,3838998886.75629,4009572588.73714,8757832487.76452,9209095999.63383,12072803297.4019,12418734189.0859
1.57,360,100,3990091380.93658,4228518990.6413,8470450809.80682,9010266139.94853,12392880322.3468,12481242915.3086
1.57,360,120,4137788093.26659,4438330504.78297,8212640363.64012,8808264058.06368,12526508072.7509,12677865216.0337
1.57,360,140,4270209416.93559,4623175696.00789,8011451899.02149,8651558393.76729,12575669835.9478,12928088239.7696
1.57,360,160,4357214333.81807,4743998278.09911,7878434482.49053,8533119204.27033,12590691926.4375,13089991015.1769
1.57,360,180,4389237723.8772,4786695786.11532,7829617045.21023,8491821466.35965,12598096236.9262,13148190283.818
1.57,360,200,4356188356.02147,4741808590.66255,7876275861.34665,8529526666.99159,12586376675.3196,13086548898.1384
1.57,360,220,4268774818.93755,4621208245.33793,8009918330.37866,8647565646.20244,12570756635.2492,12923972275.6218
1.57,360,240,4136791682.75378,4438072546.16422,8214305113.48898,8805482485.67482,12519640399.3187,12680470890.6033
1.57,360,260,3989085112.02558,4226891029.33226,8468325828.42399,9007480170.83991,12390785959.9403,12476075196.0116
1.57,360,280,3839295557.44105,4009605307.40392,8756335648.9226,9209299688.1069,12071441902.8972,12420503677.763
1.57,360,300,3702309140.25614,3806116578.55463,9049026859.11096,9383478637.76008,11738333404.7274,12343556904.0738
1.57,360,320,3597199242.40081,3647604530.05375,9344655446.45837,9539390974.83393,11438411544.1861,12293834555.0677
1.57,360,340,3528551985.95237,3541418176.74215,9577650893.5727,9640314484.76892,11192310605.38,12250075726.529
1.57,360,360,3503850265.69002,3504995141.43717,9670089605.8656,9671193907.0676,11087264560.5421,12232464094.975


==> figs/Matlab_plots/Ribbon_Rhombic_60_with_hex_hole_first_gap_20_0433.csv <==
"ph [deg]","re(Mode(1)) []","re(Mode(2)) []","re(Mode(3)) []","re(Mode(4)) []","re(Mode(5)) []","re(Mode(6)) []","re(Mode(7)) []","re(Mode(8)) []","re(Mode(9)) []","re(Mode(10)) []"
0,5109337993.70906,5126403170.79659,7511299933.75095,7534409301.7168,7560512290.72729,7637509075.65441,7640902998.35236,7711173497.91261,7719620455.08699,7776617464.42701
10,5019414476.44617,5125080324.24809,5143423845.88871,7522332909.07984,7545389552.30889,7570622286.74028,7645560012.85916,7653866172.83046,7722510292.92433,7731144004.65513
20,5017231742.68279,5115234788.45135,5133646935.46082,7556119930.95154,7578756379.73008,7601881731.27407,7673039031.4371,7688883179.70336,7718712692.492,7728532803.68653
30,5043083412.85221,5130226363.725,5149803904.81592,7611437276.58761,7633381140.44394,7652896169.38877,7720085441.55652,7738351843.07257,7745866911.96485,7747671129.98381
40,5039809782.46689,5109776613.90222,5130451104.92665,7685154020.82598,7706203990.49926,7725750830.31408,7735509659.98579,7745333466.82038,7787586490.72992,7818174160.88192
50,5067272670.93226,5116327803.5817,5140794331.11025,7741855625.80186,7757367277.92872,7796264973.2603,7807131591.54222,7818560151.24237,7863413354.12109,7900514005.09753
60,5089087228.50145,5119008891.74302,5147645407.40007,7763547946.9657,7778506810.0566,7897050978.89009,7910425030.27384,7914477321.48842,7919918337.93599,7963121228.00124
70,5110947915.57022,5122617249.64295,5167667344.98972,7783234211.25953,7800772534.52383,7899733442.47259,7937150177.78034,8037729759.39741,8038617306.07283,8077795337.9897
80,5126824032.61956,5129764037.0403,5212568706.34729,7807819643.30992,7830766766.00949,7899294318.03198,7935765455.93604,8078387008.25066,8119727869.33515,8194682090.19172
90,5110407390.72922,5112405185.95265,5255570301.1684,7804179213.63789,7841327613.84572,7875256727.26581,7907717368.64526,8019802304.13686,8065434569.94661,8180247597.92473
100,5115831186.28561,5121713094.6213,5335126503.24299,7798008637.63446,7872651073.2399,7882209607.90694,7897691281.98361,7973671715.65029,8028715294.68071,8115972109.38999
110,5110798294.27518,5111890978.37841,5414428191.08539,7736071854.77827,7864555719.48042,7867835662.58668,7873024771.41896,7910062231.71212,7994137794.14086,8053770328.53694
120,5122770152.60712,5125024511.42605,5522635216.07251,7634120761.18902,7841183417.00921,7844938427.15248,7850947610.34978,7867932863.13415,8003724335.82666,8012448040.64338
130,5014999138.76059,5139656169.03614,5141227800.29219,5658220751.15337,7496933651.98643,7812102472.31727,7814717419.72784,7826941458.83763,7840861824.23061,7947982896.0708
140,5020181444.98166,5029141840.65283,5133098863.64188,5142291782.38859,5792097037.42673,7313998735.76558,7756223204.52526,7760370197.26712,7782679244.2711,7793196594.13296
150,5022120158.7281,5046300376.26865,5051467635.29826,5147414132.00671,5151243809.09688,5948242488.61718,7119613905.44041,7721467763.42943,7724920596.89421,7752355103.2381
160,5029279140.46769,5058602498.11889,5064791212.9177,5073070240.13309,5162383312.71182,5162789356.07895,6131671173.1676,6925398667.9127,7702101102.28314,7704532817.18098
170,5012788894.27086,5061136770.6811,5075244279.417,5083829260.20633,5097630556.42217,5180088200.80771,5180793906.99991,6327925652.89038,6728876401.98518,7697707082.19914
180,5024721427.67924,5025100224.63356,5067322747.04617,5068304718.42014,5100912771.46872,5101021866.53923,5183333754.54881,5184535917.52718,6530503528.99387,6531475673.75784

